Programmable Quantum Annealers as Noisy Gibbs Samplers

Drawing independent samples from high-dimensional probability distributions represents the major computational bottleneck for modern algorithms, including powerful machine learning frameworks such as deep learning. The quest for discovering larger families of distributions for which sampling can be efficiently realized has inspired an exploration beyond established computing methods and turning to novel physical devices that leverage the principles of quantum computation. Quantum annealing embodies a promising computational paradigm that is intimately related to the complexity of energy landscapes in Gibbs distributions, which relate the probabilities of system states to the energies of these states. Here, we study the sampling properties of physical realizations of quantum annealers which are implemented through programmable lattices of superconducting flux qubits. Comprehensive statistical analysis of the data produced by these quantum machines shows that quantum annealers behave as samplers that generate independent configurations from low-temperature noisy Gibbs distributions. We show that the structure of the output distribution probes the intrinsic physical properties of the quantum device such as effective temperature of individual qubits and magnitude of local qubit noise, which result in a non-linear response function and spurious interactions that are absent in the hardware implementation. We anticipate that our methodology will find widespread use in characterization of future generations of quantum annealers and other emerging analog computing devices.

==> YMCA arXiv version/results/multibody/afmh_1x1_l2k/00250_00000_base_8o_reconst.json <==
[{"term":[1],"weight":-0.25858897537578157},{"term":[2],"weight":-0.03264086915679701},{"term":[3],"weight":0.02630389302803155},{"term":[4],"weight":0.04846548545554081},{"term":[5],"weight":0.02504984992067353},{"term":[6],"weight":-0.1135855698043645},{"term":[7],"weight":0.10006829563932443},{"term":[8],"weight":-0.12765460495064462},{"term":[1,2],"weight":-0.02640887121177695},{"term":[1,3],"weight":-0.019582972070662223},{"term":[1,4],"weight":-0.018472431499244713},{"term":[1,5],"weight":-0.25225179155516725},{"term":[1,6],"weight":-0.2943824228582907},{"term":[1,7],"weight":-0.2599834498257875},{"term":[1,8],"weight":-0.2584247532415449},{"term":[2,3],"weight":-0.02552775876897892},{"term":[2,4],"weight":-0.01706046580954023},{"term":[2,5],"weight":-0.25160539691378214},{"term":[2,6],"weight":-0.2826105469781087},{"term":[2,7],"weight":-0.29074311142170306},{"term":[2,8],"weight":-0.2635052183077732},{"term":[3,4],"weight":-0.024701333231758587},{"term":[3,5],"weight":-0.21420766105330116},{"term":[3,6],"weight":-0.24685523623847533},{"term":[3,7],"weight":-0.29733942632177296},{"term":[3,8],"weight":-0.24863819536207715},{"term":[4,5],"weight":-0.23533459805601026},{"term":[4,6],"weight":-0.25694991625729047},{"term":[4,7],"weight":-0.2548536158163406},{"term":[4,8],"weight":-0.2661008783845602},{"term":[5,6],"weight":-0.03599669581749494},{"term":[5,7],"weight":-0.028440395555924536},{"term":[5,8],"weight":-0.024839913099246255},{"term":[6,7],"weight":-0.04005463286043627},{"term":[6,8],"weight":-0.030501819314825193},{"term":[7,8],"weight":-0.03812793655043196},{"term":[1,2,3],"weight":0.0006703056888015907},{"term":[1,2,4],"weight":0.0009134029028215971},{"term":[1,2,5],"weight":0.0009148965577666302},{"term":[1,2,6],"weight":0.00011693187907635106},{"term":[1,2,7],"weight":0.0009659506632476233},{"term":[1,2,8],"weight":0.00024555070138359306},{"term":[1,3,4],"weight":0.0007756715383997578},{"term":[1,3,5],"weight":0.0007372649212185837},{"term":[1,3,6],"weight":0.0007255830625620651},{"term":[1,3,7],"weight":0.0010994127811921643},{"term":[1,3,8],"weight":-0.0008511896367928304},{"term":[1,4,5],"weight":0.000248090353434146},{"term":[1,4,6],"weight":0.0001719232949991139},{"term":[1,4,7],"weight":0.0001457252180221872},{"term":[1,4,8],"weight":-0.0007223847268001861},{"term":[1,5,6],"weight":-0.00032203141497070533},{"term":[1,5,7],"weight":2.6998430349047425e-5},{"term":[1,5,8],"weight":0.0010247004053966075},{"term":[1,6,7],"weight":-0.0001687801869296578},{"term":[1,6,8],"weight":-0.00035577718574679955},{"term":[1,7,8],"weight":-0.0002873530121563083},{"term":[2,3,4],"weight":0.0016535185774965982},{"term":[2,3,5],"weight":0.0010970502817850886},{"term":[2,3,6],"weight":0.0009365081547503855},{"term":[2,3,7],"weight":0.00040780146744677173},{"term":[2,3,8],"weight":-8.122906741395624e-5},{"term":[2,4,5],"weight":0.0009338952447166221},{"term":[2,4,6],"weight":0.0006254430064359819},{"term":[2,4,7],"weight":9.951632831243594e-7},{"term":[2,4,8],"weight":0.00027870269883611146},{"term":[2,5,6],"weight":0.0012650129483760863},{"term":[2,5,7],"weight":0.00026950383943512784},{"term":[2,5,8],"weight":0.00030419244792054674},{"term":[2,6,7],"weight":0.0006020233314213459},{"term":[2,6,8],"weight":0.001139020558141127},{"term":[2,7,8],"weight":0.0007917703520199487},{"term":[3,4,5],"weight":0.0006277639036648792},{"term":[3,4,6],"weight":0.0005448401553009257},{"term":[3,4,7],"weight":0.00011104014882002632},{"term":[3,4,8],"weight":0.00022814829780753803},{"term":[3,5,6],"weight":0.0016044769128349904},{"term":[3,5,7],"weight":-0.00012374411690665586},{"term":[3,5,8],"weight":0.0006692626338454943},{"term":[3,6,7],"weight":0.0014613580248956156},{"term":[3,6,8],"weight":0.0008729799657901131},{"term":[3,7,8],"weight":0.0010885738740746664},{"term":[4,5,6],"weight":0.0018067262249517634},{"term":[4,5,7],"weight":0.0010147063844774627},{"term":[4,5,8],"weight":0.0007476906877374089},{"term":[4,6,7],"weight":0.0005159629624141688},{"term":[4,6,8],"weight":0.00014315511942813075},{"term":[4,7,8],"weight":6.588988914240885e-5},{"term":[5,6,7],"weight":0.0008157810140696532},{"term":[5,6,8],"weight":0.001357901402672111},{"term":[5,7,8],"weight":0.0009643989633028816},{"term":[6,7,8],"weight":0.0007917419448556926},{"term":[1,2,3,4],"weight":0.0016231488108648757},{"term":[1,2,3,5],"weight":-4.7254663556603206e-6},{"term":[1,2,3,6],"weight":-1.4128541817185293e-5},{"term":[1,2,3,7],"weight":-0.00018344194542088576},{"term":[1,2,3,8],"weight":-0.0005266236163469454},{"term":[1,2,4,5],"weight":-4.7007904578346844e-5},{"term":[1,2,4,6],"weight":0.0008957241338789427},{"term":[1,2,4,7],"weight":-5.114536358455503e-5},{"term":[1,2,4,8],"weight":0.0010105795738378914},{"term":[1,2,5,6],"weight":0.0004754119334403892},{"term":[1,2,5,7],"weight":0.00046901400495481213},{"term":[1,2,5,8],"weight":0.00112020019309728},{"term":[1,2,6,7],"weight":0.0012496833924260124},{"term":[1,2,6,8],"weight":0.0005911931715821919},{"term":[1,2,7,8],"weight":0.0014694952706022714},{"term":[1,3,4,5],"weight":0.00021765904240527784},{"term":[1,3,4,6],"weight":-0.00030767199381927723},{"term":[1,3,4,7],"weight":0.00015500872090423942},{"term":[1,3,4,8],"weight":0.0001505741453535154},{"term":[1,3,5,6],"weight":0.0007054264372008067},{"term":[1,3,5,7],"weight":0.0010720028631649294},{"term":[1,3,5,8],"weight":0.0007630828498666174},{"term":[1,3,6,7],"weight":0.0011742977417865854},{"term":[1,3,6,8],"weight":0.0009931610342923751},{"term":[1,3,7,8],"weight":0.001465086179480465},{"term":[1,4,5,6],"weight":0.0011102829439789664},{"term":[1,4,5,7],"weight":0.0010582576468009947},{"term":[1,4,5,8],"weight":0.001785340529429606},{"term":[1,4,6,7],"weight":7.220895273394985e-5},{"term":[1,4,6,8],"weight":0.00013589093232562447},{"term":[1,4,7,8],"weight":0.001143915844791135},{"term":[1,5,6,7],"weight":0.0004298230906699761},{"term":[1,5,6,8],"weight":0.0005636577706392919},{"term":[1,5,7,8],"weight":0.0010905420228099422},{"term":[1,6,7,8],"weight":-0.0007039123165462566},{"term":[2,3,4,5],"weight":0.0011353705473576103},{"term":[2,3,4,6],"weight":0.0006487452768827832},{"term":[2,3,4,7],"weight":-3.3694486082453164e-5},{"term":[2,3,4,8],"weight":0.00022720359134615218},{"term":[2,3,5,6],"weight":0.00123788748688166},{"term":[2,3,5,7],"weight":0.0012202034718334495},{"term":[2,3,5,8],"weight":0.0007925177993123422},{"term":[2,3,6,7],"weight":0.0013363043336667131},{"term":[2,3,6,8],"weight":0.00030928654577767976},{"term":[2,3,7,8],"weight":0.00010380094078194244},{"term":[2,4,5,6],"weight":0.0007060811820697558},{"term":[2,4,5,7],"weight":0.0012344004557481765},{"term":[2,4,5,8],"weight":0.001225047449960656},{"term":[2,4,6,7],"weight":0.0010625989406649143},{"term":[2,4,6,8],"weight":0.0008366656258758661},{"term":[2,4,7,8],"weight":0.0004090487811169003},{"term":[2,5,6,7],"weight":-0.0007388852270990959},{"term":[2,5,6,8],"weight":-0.00021396614432546288},{"term":[2,5,7,8],"weight":0.00013227343579349984},{"term":[2,6,7,8],"weight":-0.0003381788412714396},{"term":[3,4,5,6],"weight":0.0007523600353855258},{"term":[3,4,5,7],"weight":0.0013387859974250246},{"term":[3,4,5,8],"weight":0.0012152048993702871},{"term":[3,4,6,7],"weight":0.0010199800729631162},{"term":[3,4,6,8],"weight":0.00042703687198347495},{"term":[3,4,7,8],"weight":0.00036296182922190774},{"term":[3,5,6,7],"weight":-0.0005531744710021172},{"term":[3,5,6,8],"weight":-1.308021857670158e-6},{"term":[3,5,7,8],"weight":-0.00017027370190539289},{"term":[3,6,7,8],"weight":-0.00031148985143806076},{"term":[4,5,6,7],"weight":-0.0005038531789913062},{"term":[4,5,6,8],"weight":0.00014776156471400673},{"term":[4,5,7,8],"weight":-0.00044467448995178676},{"term":[4,6,7,8],"weight":-0.0007075789737920568},{"term":[5,6,7,8],"weight":0.002205648774282607},{"term":[1,2,3,4,5],"weight":0.00026343144500928903},{"term":[1,2,3,4,6],"weight":0.0008284828712315434},{"term":[1,2,3,4,7],"weight":0.000749595498569423},{"term":[1,2,3,4,8],"weight":0.0008369824117486233},{"term":[1,2,3,5,6],"weight":0.0004702464787868065},{"term":[1,2,3,5,7],"weight":0.0012335115715289774},{"term":[1,2,3,5,8],"weight":-0.00027586804582885067},{"term":[1,2,3,6,7],"weight":0.000784155447020389},{"term":[1,2,3,6,8],"weight":0.0008062822411027905},{"term":[1,2,3,7,8],"weight":0.00011334751495983538},{"term":[1,2,4,5,6],"weight":0.00026087052310800306},{"term":[1,2,4,5,7],"weight":9.796481753283903e-5},{"term":[1,2,4,5,8],"weight":0.0004883424641844771},{"term":[1,2,4,6,7],"weight":0.0004076421011309367},{"term":[1,2,4,6,8],"weight":0.0002236444235425968},{"term":[1,2,4,7,8],"weight":-9.104082663438422e-5},{"term":[1,2,5,6,7],"weight":0.0005794008867091944},{"term":[1,2,5,6,8],"weight":0.0011981397129191783},{"term":[1,2,5,7,8],"weight":0.0009371683814783191},{"term":[1,2,6,7,8],"weight":0.0012572620554824991},{"term":[1,3,4,5,6],"weight":0.0002619270302687103},{"term":[1,3,4,5,7],"weight":-0.00012549388116521074},{"term":[1,3,4,5,8],"weight":0.0001141009198094371},{"term":[1,3,4,6,7],"weight":9.062710207683811e-5},{"term":[1,3,4,6,8],"weight":-0.0006553481638878095},{"term":[1,3,4,7,8],"weight":0.00020492756752797154},{"term":[1,3,5,6,7],"weight":0.0006151233811796176},{"term":[1,3,5,6,8],"weight":0.00034466857178055684},{"term":[1,3,5,7,8],"weight":0.0011553630583440683},{"term":[1,3,6,7,8],"weight":0.0003844316914134463},{"term":[1,4,5,6,7],"weight":0.0010431994273101242},{"term":[1,4,5,6,8],"weight":0.0005227974796472837},{"term":[1,4,5,7,8],"weight":0.0012142139549219447},{"term":[1,4,6,7,8],"weight":-0.00033030163302895154},{"term":[1,5,6,7,8],"weight":0.0022815360613937614},{"term":[2,3,4,5,6],"weight":0.001206753830028688},{"term":[2,3,4,5,7],"weight":0.0005748319026601897},{"term":[2,3,4,5,8],"weight":0.0002389276082932781},{"term":[2,3,4,6,7],"weight":9.506428381886786e-5},{"term":[2,3,4,6,8],"weight":0.0006061916739508595},{"term":[2,3,4,7,8],"weight":0.000613537043554281},{"term":[2,3,5,6,7],"weight":-0.0001740338842096489},{"term":[2,3,5,6,8],"weight":0.0002360030689231895},{"term":[2,3,5,7,8],"weight":0.00012988005396944764},{"term":[2,3,6,7,8],"weight":0.0009109648938348316},{"term":[2,4,5,6,7],"weight":0.0011843756354219597},{"term":[2,4,5,6,8],"weight":0.00026363280521697597},{"term":[2,4,5,7,8],"weight":0.0005707095675443893},{"term":[2,4,6,7,8],"weight":-0.00022705384481102185},{"term":[2,5,6,7,8],"weight":0.0006711311514155285},{"term":[3,4,5,6,7],"weight":0.0005882869022009337},{"term":[3,4,5,6,8],"weight":3.649371911236293e-5},{"term":[3,4,5,7,8],"weight":-0.00020749824167379857},{"term":[3,4,6,7,8],"weight":-0.0004741009688444971},{"term":[3,5,6,7,8],"weight":0.0006105740399517045},{"term":[4,5,6,7,8],"weight":0.0008708691274916461},{"term":[1,2,3,4,5,6],"weight":0.0005113906193196838},{"term":[1,2,3,4,5,7],"weight":0.0011174777230979563},{"term":[1,2,3,4,5,8],"weight":0.0004799266865195033},{"term":[1,2,3,4,6,7],"weight":0.0007736374772158936},{"term":[1,2,3,4,6,8],"weight":0.0007526969175581233},{"term":[1,2,3,4,7,8],"weight":0.001044223731322511},{"term":[1,2,3,5,6,7],"weight":0.0007888307534761634},{"term":[1,2,3,5,6,8],"weight":8.013587520878799e-5},{"term":[1,2,3,5,7,8],"weight":0.0003080327331084979},{"term":[1,2,3,6,7,8],"weight":0.00047618887894175494},{"term":[1,2,4,5,6,7],"weight":0.00017336508293220283},{"term":[1,2,4,5,6,8],"weight":-3.8035455465426446e-5},{"term":[1,2,4,5,7,8],"weight":0.00019408976822884373},{"term":[1,2,4,6,7,8],"weight":-6.775570966635246e-5},{"term":[1,2,5,6,7,8],"weight":0.0007284276234733013},{"term":[1,3,4,5,6,7],"weight":0.0010515117541951965},{"term":[1,3,4,5,6,8],"weight":0.000418783126026819},{"term":[1,3,4,5,7,8],"weight":0.0012256166690148085},{"term":[1,3,4,6,7,8],"weight":0.000460528107646696},{"term":[1,3,5,6,7,8],"weight":0.0013010457425608128},{"term":[1,4,5,6,7,8],"weight":0.0013893205687352111},{"term":[2,3,4,5,6,7],"weight":0.0011066296990393679},{"term":[2,3,4,5,6,8],"weight":0.0006166049048578053},{"term":[2,3,4,5,7,8],"weight":-2.9456115767770655e-5},{"term":[2,3,4,6,7,8],"weight":0.0006856283732465744},{"term":[2,3,5,6,7,8],"weight":-0.00017551757658716902},{"term":[2,4,5,6,7,8],"weight":0.0006167303375214061},{"term":[3,4,5,6,7,8],"weight":0.0006114181714350885},{"term":[1,2,3,4,5,6,7],"weight":0.0004749130703263531},{"term":[1,2,3,4,5,6,8],"weight":-8.1911510669792e-5},{"term":[1,2,3,4,5,7,8],"weight":-0.0005578479797472445},{"term":[1,2,3,4,6,7,8],"weight":-0.0001305913130425942},{"term":[1,2,3,5,6,7,8],"weight":0.00011531454702958436},{"term":[1,2,4,5,6,7,8],"weight":-3.898729365583714e-5},{"term":[1,3,4,5,6,7,8],"weight":0.00014243906668736758},{"term":[2,3,4,5,6,7,8],"weight":-0.0005886322485607393},{"term":[1,2,3,4,5,6,7,8],"weight":0.0001324980947328643}]

==> YMCA arXiv version/results/multibody/afms_1x1_l2k/00500_00000_base_annealing_series.csv <==
annealing_time,h_0,h_1,h_2,h_3,J_0-1,J_0-2,J_0-3,J_1-2,J_1-3,J_2-3
1,-0.21461374463881192,0.024303352206162875,0.05176428062550766,-0.05250586180543673,-0.047735732078110354,-0.5240824188980273,-0.5117418474515905,-0.5158535549330603,-0.5000115377713024,-0.06653081203223576
5,-0.23564783319775714,0.021929720573476745,0.08982462403533935,-0.06634335398421179,-0.04901168131345088,-0.5968535572181042,-0.5836313254029615,-0.5905898309194715,-0.569245722701274,-0.07470960544484102
25,-0.2577125020218317,0.04496847343433882,0.10276865016883344,-0.0722166538348701,-0.04246036426707527,-0.6664957814346748,-0.6513491889829452,-0.658745109081214,-0.6382809194720842,-0.07417942406773637
125,-0.23437576721624062,0.07507025206171238,0.1522581361232391,-0.07167419407771791,-0.03782040319279282,-0.7323800964623449,-0.7155676598456464,-0.7243503279356083,-0.7010324211674769,-0.07920887496452098
625,-0.22998616652774534,0.08534229337813874,0.1849681703520172,-0.08944634216437232,-0.03707653522720046,-0.7955995762001427,-0.776632210881842,-0.7874939801428895,-0.7639116172842207,-0.08323470775993422


==> YMCA arXiv version/results/multibody/afms_1x1_l2k/00500_00000_base_reconst.csv <==
-0.24493900540207772,-0.044236739215601575,-0.5782639079210302,-0.5691563763254609
-0.044236739215601575,-0.0017852668027131982,-0.5722558899518541,-0.5525480280016908
-0.5782639079210302,-0.5722558899518541,0.09487136372355695,-0.06796243869605861
-0.5691563763254609,-0.5525480280016908,-0.06796243869605861,-0.05227483614984496


==> YMCA arXiv version/results/multibody/fmh_1x1_l2k/00250_00000_base_8o_reconst.json <==
[{"term":[1],"weight":-0.13843593076288865},{"term":[2],"weight":-0.07948114014215314},{"term":[3],"weight":0.022081242890236445},{"term":[4],"weight":0.12242060608944741},{"term":[5],"weight":0.027986761200527198},{"term":[6],"weight":-0.033063883396705886},{"term":[7],"weight":0.055936198984909896},{"term":[8],"weight":-0.1203533079660111},{"term":[1,2],"weight":-0.03443060883479222},{"term":[1,3],"weight":-0.030959725758025126},{"term":[1,4],"weight":-0.02846145152646144},{"term":[1,5],"weight":0.30691434059243883},{"term":[1,6],"weight":0.2684230802459563},{"term":[1,7],"weight":0.296156267984624},{"term":[1,8],"weight":0.3610662308912191},{"term":[2,3],"weight":-0.03673519942419188},{"term":[2,4],"weight":-0.026237270519311007},{"term":[2,5],"weight":0.32846947105033947},{"term":[2,6],"weight":0.3270678755792278},{"term":[2,7],"weight":0.3281155610555574},{"term":[2,8],"weight":0.2948714426779946},{"term":[3,4],"weight":-0.039290343615138223},{"term":[3,5],"weight":0.3194469731320602},{"term":[3,6],"weight":0.332256222978484},{"term":[3,7],"weight":0.3091667634301095},{"term":[3,8],"weight":0.32696909141459685},{"term":[4,5],"weight":0.38610043218886403},{"term":[4,6],"weight":0.353440367242572},{"term":[4,7],"weight":0.32113924307985436},{"term":[4,8],"weight":0.29645605332106234},{"term":[5,6],"weight":-0.056227989327168854},{"term":[5,7],"weight":-0.045586347221158015},{"term":[5,8],"weight":-0.04631722737953428},{"term":[6,7],"weight":-0.05308831301658941},{"term":[6,8],"weight":-0.04505638759121797},{"term":[7,8],"weight":-0.05289296283815087},{"term":[1,2,3],"weight":0.0004003047432703764},{"term":[1,2,4],"weight":0.0016092442479011867},{"term":[1,2,5],"weight":-0.0018508294162090713},{"term":[1,2,6],"weight":-0.0014753635214144283},{"term":[1,2,7],"weight":-0.0009016124494193417},{"term":[1,2,8],"weight":-0.0018705928088095503},{"term":[1,3,4],"weight":0.0006099213288209764},{"term":[1,3,5],"weight":-0.00011854156283527883},{"term":[1,3,6],"weight":-0.000993002382371405},{"term":[1,3,7],"weight":0.00030162541849792384},{"term":[1,3,8],"weight":-0.002726523254318356},{"term":[1,4,5],"weight":-0.0017835815019610652},{"term":[1,4,6],"weight":-0.0011936495527299165},{"term":[1,4,7],"weight":2.933905554855395e-5},{"term":[1,4,8],"weight":-0.0023487216308198714},{"term":[1,5,6],"weight":0.0015027506846475355},{"term":[1,5,7],"weight":-0.0004138511931398852},{"term":[1,5,8],"weight":0.00046333556582277887},{"term":[1,6,7],"weight":-0.00039645254187623273},{"term":[1,6,8],"weight":0.0008226944088661588},{"term":[1,7,8],"weight":-0.00068259879335148},{"term":[2,3,4],"weight":-0.00034724291421779635},{"term":[2,3,5],"weight":0.0005700310327978918},{"term":[2,3,6],"weight":-0.0007724670936334375},{"term":[2,3,7],"weight":0.0007942545634500436},{"term":[2,3,8],"weight":-0.0009455283290879189},{"term":[2,4,5],"weight":-0.0007040776870748542},{"term":[2,4,6],"weight":-0.000400771738738969},{"term":[2,4,7],"weight":2.774782385606958e-5},{"term":[2,4,8],"weight":-0.0019905303940975535},{"term":[2,5,6],"weight":0.00023055258245173178},{"term":[2,5,7],"weight":-4.283756406841165e-5},{"term":[2,5,8],"weight":0.0010242090651821107},{"term":[2,6,7],"weight":9.256081200371508e-5},{"term":[2,6,8],"weight":0.000735115585009764},{"term":[2,7,8],"weight":-0.000225283119717242},{"term":[3,4,5],"weight":-0.0005338833758188986},{"term":[3,4,6],"weight":-0.0009845132875059865},{"term":[3,4,7],"weight":0.0010375118729546307},{"term":[3,4,8],"weight":-0.00080117368540878},{"term":[3,5,6],"weight":0.0008345865873550106},{"term":[3,5,7],"weight":8.947231754596569e-5},{"term":[3,5,8],"weight":0.0011235730428359474},{"term":[3,6,7],"weight":0.00014923823893796585},{"term":[3,6,8],"weight":0.00195706446164597},{"term":[3,7,8],"weight":0.0005790493927791087},{"term":[4,5,6],"weight":0.001894201088280494},{"term":[4,5,7],"weight":0.001093224518501121},{"term":[4,5,8],"weight":0.0015919494033505056},{"term":[4,6,7],"weight":0.0014351643745116628},{"term":[4,6,8],"weight":0.0016087912422987627},{"term":[4,7,8],"weight":0.0015677145374699936},{"term":[5,6,7],"weight":-0.0008353592879532696},{"term":[5,6,8],"weight":-0.0011191775997866132},{"term":[5,7,8],"weight":4.625394517809581e-5},{"term":[6,7,8],"weight":-0.0007297776389896252},{"term":[1,2,3,4],"weight":0.0018921677902959168},{"term":[1,2,3,5],"weight":0.0001247293273569333},{"term":[1,2,3,6],"weight":0.0009636396701480196},{"term":[1,2,3,7],"weight":0.0010133548819016454},{"term":[1,2,3,8],"weight":9.473626225835832e-5},{"term":[1,2,4,5],"weight":-0.001618128764794034},{"term":[1,2,4,6],"weight":-0.0011925552012479182},{"term":[1,2,4,7],"weight":-0.0012000438695246548},{"term":[1,2,4,8],"weight":0.000380669466066737},{"term":[1,2,5,6],"weight":0.0024106038464770984},{"term":[1,2,5,7],"weight":0.0024103918367447373},{"term":[1,2,5,8],"weight":0.0010694256111080285},{"term":[1,2,6,7],"weight":0.0020059184579651113},{"term":[1,2,6,8],"weight":0.002116800832752606},{"term":[1,2,7,8],"weight":0.0008241712373608691},{"term":[1,3,4,5],"weight":0.001327957815088023},{"term":[1,3,4,6],"weight":0.0008123258243001958},{"term":[1,3,4,7],"weight":0.0009525749502780097},{"term":[1,3,4,8],"weight":0.0005682715455009581},{"term":[1,3,5,6],"weight":-0.00022945351017108158},{"term":[1,3,5,7],"weight":0.0005183457243260709},{"term":[1,3,5,8],"weight":0.0006091282966240249},{"term":[1,3,6,7],"weight":0.00014892750328996605},{"term":[1,3,6,8],"weight":0.0016608020778127132},{"term":[1,3,7,8],"weight":0.0008942649701514172},{"term":[1,4,5,6],"weight":0.001992959713498281},{"term":[1,4,5,7],"weight":0.0015211988680935017},{"term":[1,4,5,8],"weight":0.0008178820660568489},{"term":[1,4,6,7],"weight":0.001441491037255064},{"term":[1,4,6,8],"weight":0.00014448056562246504},{"term":[1,4,7,8],"weight":0.0012901255843203558},{"term":[1,5,6,7],"weight":-0.00044478118034093137},{"term":[1,5,6,8],"weight":0.0010106209110521814},{"term":[1,5,7,8],"weight":0.001445209746421755},{"term":[1,6,7,8],"weight":0.0010811588134146811},{"term":[2,3,4,5],"weight":0.0007793092549101425},{"term":[2,3,4,6],"weight":0.00126931721624176},{"term":[2,3,4,7],"weight":0.0011364595468834992},{"term":[2,3,4,8],"weight":0.0019186050258584533},{"term":[2,3,5,6],"weight":0.0005133892450280631},{"term":[2,3,5,7],"weight":-0.00018469349509658487},{"term":[2,3,5,8],"weight":-0.00046894747041546786},{"term":[2,3,6,7],"weight":-0.00048673853578007034},{"term":[2,3,6,8],"weight":-0.0006126858641539378},{"term":[2,3,7,8],"weight":-0.0011840602960560566},{"term":[2,4,5,6],"weight":0.0018772185135076341},{"term":[2,4,5,7],"weight":0.0009567353508263941},{"term":[2,4,5,8],"weight":0.0005668117139178365},{"term":[2,4,6,7],"weight":0.0004571736181547405},{"term":[2,4,6,8],"weight":-0.00010445649718336053},{"term":[2,4,7,8],"weight":0.0003872134634218822},{"term":[2,5,6,7],"weight":0.0027235242839344287},{"term":[2,5,6,8],"weight":0.0025011507770690646},{"term":[2,5,7,8],"weight":0.004078285344603587},{"term":[2,6,7,8],"weight":0.0036265912950561694},{"term":[3,4,5,6],"weight":1.3888179024820453e-5},{"term":[3,4,5,7],"weight":-0.0008030610910853809},{"term":[3,4,5,8],"weight":4.901875325248621e-5},{"term":[3,4,6,7],"weight":-0.00033171706214539596},{"term":[3,4,6,8],"weight":0.00021916473191941553},{"term":[3,4,7,8],"weight":0.0009057769456960682},{"term":[3,5,6,7],"weight":0.0033735446540985783},{"term":[3,5,6,8],"weight":0.0018617202783210633},{"term":[3,5,7,8],"weight":0.0028117477869016743},{"term":[3,6,7,8],"weight":0.003254621781622022},{"term":[4,5,6,7],"weight":0.0030391497084260445},{"term":[4,5,6,8],"weight":0.0024511057605647803},{"term":[4,5,7,8],"weight":0.0029221583403003493},{"term":[4,6,7,8],"weight":0.003021524795290489},{"term":[5,6,7,8],"weight":0.0021314714071578793},{"term":[1,2,3,4,5],"weight":-0.00037379218959477625},{"term":[1,2,3,4,6],"weight":-0.0003686274764552213},{"term":[1,2,3,4,7],"weight":0.0008312930241898145},{"term":[1,2,3,4,8],"weight":-0.0010533578674360154},{"term":[1,2,3,5,6],"weight":0.00035714188637841945},{"term":[1,2,3,5,7],"weight":-0.0010029467346988233},{"term":[1,2,3,5,8],"weight":0.0005342372026673938},{"term":[1,2,3,6,7],"weight":0.00027637663793084004},{"term":[1,2,3,6,8],"weight":0.001652214128829908},{"term":[1,2,3,7,8],"weight":0.000447090165106859},{"term":[1,2,4,5,6],"weight":0.0010605507913201127},{"term":[1,2,4,5,7],"weight":9.208204149890108e-5},{"term":[1,2,4,5,8],"weight":0.0018576990736667652},{"term":[1,2,4,6,7],"weight":-0.0008548864638901544},{"term":[1,2,4,6,8],"weight":0.0009119770170530591},{"term":[1,2,4,7,8],"weight":0.000845234992255587},{"term":[1,2,5,6,7],"weight":-9.17124431064308e-5},{"term":[1,2,5,6,8],"weight":-0.0012590120393398663},{"term":[1,2,5,7,8],"weight":0.0004849112404194917},{"term":[1,2,6,7,8],"weight":0.0005495637322284689},{"term":[1,3,4,5,6],"weight":0.0003027658640157174},{"term":[1,3,4,5,7],"weight":-0.0013090719623634064},{"term":[1,3,4,5,8],"weight":0.0016713670949690753},{"term":[1,3,4,6,7],"weight":-0.0009249882499022264},{"term":[1,3,4,6,8],"weight":0.0008456082296847292},{"term":[1,3,4,7,8],"weight":0.0006386108003292693},{"term":[1,3,5,6,7],"weight":0.0009479870961088523},{"term":[1,3,5,6,8],"weight":-0.0011390826738693755},{"term":[1,3,5,7,8],"weight":2.2513025585943326e-5},{"term":[1,3,6,7,8],"weight":-0.0005419703745912984},{"term":[1,4,5,6,7],"weight":0.0008880605491443276},{"term":[1,4,5,6,8],"weight":-0.00024893082095061366},{"term":[1,4,5,7,8],"weight":-7.802033880574827e-5},{"term":[1,4,6,7,8],"weight":-0.00022252198495849914},{"term":[1,5,6,7,8],"weight":4.4572390320779095e-5},{"term":[2,3,4,5,6],"weight":2.0606987912572215e-5},{"term":[2,3,4,5,7],"weight":-0.00038832314408118447},{"term":[2,3,4,5,8],"weight":0.0011781289113665288},{"term":[2,3,4,6,7],"weight":-0.00010981264278015592},{"term":[2,3,4,6,8],"weight":0.00133765055191388},{"term":[2,3,4,7,8],"weight":0.0003533578747956899},{"term":[2,3,5,6,7],"weight":0.0006912780018604198},{"term":[2,3,5,6,8],"weight":-0.002010602587996255},{"term":[2,3,5,7,8],"weight":-0.0005031053713760894},{"term":[2,3,6,7,8],"weight":-0.0011814490923692813},{"term":[2,4,5,6,7],"weight":-0.00048052261991716826},{"term":[2,4,5,6,8],"weight":-0.00041232118194415847},{"term":[2,4,5,7,8],"weight":-0.0012599057006536457},{"term":[2,4,6,7,8],"weight":-0.0006364116994302101},{"term":[2,5,6,7,8],"weight":0.0007822143876176022},{"term":[3,4,5,6,7],"weight":0.0006068549790507337},{"term":[3,4,5,6,8],"weight":-0.0013914742425380265},{"term":[3,4,5,7,8],"weight":-0.0005545263326943393},{"term":[3,4,6,7,8],"weight":-0.00043934336417259906},{"term":[3,5,6,7,8],"weight":0.0008587957876499185},{"term":[4,5,6,7,8],"weight":-0.00026947983310326323},{"term":[1,2,3,4,5,6],"weight":0.0004457916943480255},{"term":[1,2,3,4,5,7],"weight":0.0012509675861077738},{"term":[1,2,3,4,5,8],"weight":0.00011726459150791552},{"term":[1,2,3,4,6,7],"weight":0.0010001076107359517},{"term":[1,2,3,4,6,8],"weight":0.0005063966952622666},{"term":[1,2,3,4,7,8],"weight":-0.0001785346094961384},{"term":[1,2,3,5,6,7],"weight":0.00013014995609152597},{"term":[1,2,3,5,6,8],"weight":-0.0005461340704279974},{"term":[1,2,3,5,7,8],"weight":1.9559414356852893e-5},{"term":[1,2,3,6,7,8],"weight":-0.0005196276881513714},{"term":[1,2,4,5,6,7],"weight":-0.001590486876473639},{"term":[1,2,4,5,6,8],"weight":0.0009211980111443542},{"term":[1,2,4,5,7,8],"weight":-0.00017752414069972312},{"term":[1,2,4,6,7,8],"weight":0.00012791173162711978},{"term":[1,2,5,6,7,8],"weight":0.0007925203891036596},{"term":[1,3,4,5,6,7],"weight":-0.0003437504893151163},{"term":[1,3,4,5,6,8],"weight":0.00034567428537626285},{"term":[1,3,4,5,7,8],"weight":-0.0002526114393743061},{"term":[1,3,4,6,7,8],"weight":8.061448265452206e-5},{"term":[1,3,5,6,7,8],"weight":0.0003312450308971832},{"term":[1,4,5,6,7,8],"weight":0.00014844287105302616},{"term":[2,3,4,5,6,7],"weight":0.0007090268228853834},{"term":[2,3,4,5,6,8],"weight":0.0017149035455816441},{"term":[2,3,4,5,7,8],"weight":0.0015167404446790177},{"term":[2,3,4,6,7,8],"weight":0.0005430552540907977},{"term":[2,3,5,6,7,8],"weight":-0.002499207899094937},{"term":[2,4,5,6,7,8],"weight":-0.0027629518242301854},{"term":[3,4,5,6,7,8],"weight":-0.0005440020368709125},{"term":[1,2,3,4,5,6,7],"weight":0.0007524186943542679},{"term":[1,2,3,4,5,6,8],"weight":-0.0011900562064490283},{"term":[1,2,3,4,5,7,8],"weight":-9.044806720734345e-5},{"term":[1,2,3,4,6,7,8],"weight":-0.001098560003363755},{"term":[1,2,3,5,6,7,8],"weight":6.483116805946179e-6},{"term":[1,2,4,5,6,7,8],"weight":7.831688737299536e-5},{"term":[1,3,4,5,6,7,8],"weight":-0.00018813972626584687},{"term":[2,3,4,5,6,7,8],"weight":0.0016864777472156817},{"term":[1,2,3,4,5,6,7,8],"weight":2.174359806759638e-5}]

==> YMCA arXiv version/results/multibody/fms_1x1_l2k/00500_00000_base_annealing_series.csv <==
annealing_time,h_0,h_1,h_2,h_3,J_0-1,J_0-2,J_0-3,J_1-2,J_1-3,J_2-3
1,-0.1891572547112226,0.0005760344483135375,0.07520768495613056,-0.0163001683960814,-0.05601984199304982,0.5555776899275552,0.5134830352143215,0.5800701495478532,0.5682216649202898,-0.07686352946197875
5,-0.23309788811612597,-0.026323378740152156,0.11656951066246854,-0.03254799656271296,-0.05829807538143908,0.6366560960308681,0.5885902984383713,0.6667551821369722,0.6518012656694879,-0.08513410144707473
25,-0.2491940054138364,-0.010200018508214134,0.13409753863982596,-0.04351291633270608,-0.05059646059647038,0.7060892886485388,0.6529194447095645,0.7413112263142034,0.726694996036503,-0.08471019594181145
125,-0.22651839380747857,0.014737208876874965,0.1489866698313593,-0.06571914588637469,-0.04731887325066125,0.7839277780763381,0.7265502396802548,0.823998394898257,0.8080307261077422,-0.09154902306007276
625,-0.23454808290777546,0.04915946778906833,0.1559378458517582,-0.08486298978226743,-0.051212199750674356,0.875672195809251,0.8115365797603176,0.9210334362574822,0.8994891524003269,-0.104982614882553


==> YMCA arXiv version/results/multibody/fms_1x1_l2k/00500_00000_base_reconst.csv <==
-0.23163337830984604,-0.053817591519531194,0.6192877037028722,0.5720008635017761
-0.053817591519531194,-0.038702320603548133,0.6486178992729078,0.6355466392682673
0.6192877037028722,0.6486178992729078,0.10542152919361956,-0.07905206132166795
0.5720008635017761,0.6355466392682673,-0.07905206132166795,-0.015547682775388314


==> YMCA arXiv version/results/multibody/zeros_1x1_l2k/00000_00000_base_reconst.csv <==
-0.2643661274505528,-0.005505604563167176,0.020627716937944393,-0.009029251775174784
-0.005505604563167176,-0.0329859232448528,0.03228902549735302,0.0008133658067242056
0.020627716937944393,0.03228902549735302,0.12558187004820762,-0.005811339485683124
-0.009029251775174784,0.0008133658067242056,-0.005811339485683124,-0.021460296125772667


==> YMCA arXiv version/results/quad/notes.txt <==
Data from dw-sensitivity-exper repo

"responcs_exper" in dropbox


NBS Simulator Experiments:

0) Instantaneous h Noise (000)
- linear response on all values very accurate with hardware
- quadratic H resp, within a factor of 2 of hardware
- quadratic J resp, within a factor of 4 of hardware

1) Flux drift (100)
- yields noise in h similar to what we see on the hardware
- no noise added to J, no change in spurious links

2) Noise Parameters Fit to Hardware Quad Resp (cases 00001/00002)
- degrades linear response coefficients (higher temp)
- spurious link value agree

3) Instantaneous J Noise (200)
- very-large values yield noise in J similar to what we see on the hardware; but may reduce accuracy of the linear resp.
    - minimal impact on h, no change in spurious links

4) Consistent Noise Parameters (case 00004)
- does not match

5) Noise Drift (300)
- adds noise that seems similar to the background noise we see with SRT on the hardware




==> YMCA arXiv version/results/quad/quad_2k/base_all_reg.csv <==
output,offset,in_h_1800,in_h_1801,in_h_1804,in_h_1805,in_J_1800_1804,in_J_1800_1805,in_J_1801_1804,in_J_1801_1805,in_h_1800*in_h_1800,in_h_1800*in_h_1801,in_h_1800*in_h_1804,in_h_1800*in_h_1805,in_h_1800*in_J_1800_1804,in_h_1800*in_J_1800_1805,in_h_1800*in_J_1801_1804,in_h_1800*in_J_1801_1805,in_h_1801*in_h_1800,in_h_1801*in_h_1801,in_h_1801*in_h_1804,in_h_1801*in_h_1805,in_h_1801*in_J_1800_1804,in_h_1801*in_J_1800_1805,in_h_1801*in_J_1801_1804,in_h_1801*in_J_1801_1805,in_h_1804*in_h_1800,in_h_1804*in_h_1801,in_h_1804*in_h_1804,in_h_1804*in_h_1805,in_h_1804*in_J_1800_1804,in_h_1804*in_J_1800_1805,in_h_1804*in_J_1801_1804,in_h_1804*in_J_1801_1805,in_h_1805*in_h_1800,in_h_1805*in_h_1801,in_h_1805*in_h_1804,in_h_1805*in_h_1805,in_h_1805*in_J_1800_1804,in_h_1805*in_J_1800_1805,in_h_1805*in_J_1801_1804,in_h_1805*in_J_1801_1805,in_J_1800_1804*in_h_1800,in_J_1800_1804*in_h_1801,in_J_1800_1804*in_h_1804,in_J_1800_1804*in_h_1805,in_J_1800_1804*in_J_1800_1804,in_J_1800_1804*in_J_1800_1805,in_J_1800_1804*in_J_1801_1804,in_J_1800_1804*in_J_1801_1805,in_J_1800_1805*in_h_1800,in_J_1800_1805*in_h_1801,in_J_1800_1805*in_h_1804,in_J_1800_1805*in_h_1805,in_J_1800_1805*in_J_1800_1804,in_J_1800_1805*in_J_1800_1805,in_J_1800_1805*in_J_1801_1804,in_J_1800_1805*in_J_1801_1805,in_J_1801_1804*in_h_1800,in_J_1801_1804*in_h_1801,in_J_1801_1804*in_h_1804,in_J_1801_1804*in_h_1805,in_J_1801_1804*in_J_1800_1804,in_J_1801_1804*in_J_1800_1805,in_J_1801_1804*in_J_1801_1804,in_J_1801_1804*in_J_1801_1805,in_J_1801_1805*in_h_1800,in_J_1801_1805*in_h_1801,in_J_1801_1805*in_h_1804,in_J_1801_1805*in_h_1805,in_J_1801_1805*in_J_1800_1804,in_J_1801_1805*in_J_1800_1805,in_J_1801_1805*in_J_1801_1804,in_J_1801_1805*in_J_1801_1805
out_h_1800,-0.028729633101213382,10.883403929898085,-0.09261092570215235,-0.4796976898764837,-0.1324587347309887,0.19419371201278302,0.08406750825933633,-0.014556740303368471,-0.13997574866240073,3.8267620770584023,0.2431342633530997,2.349103064671881,-1.6726133550980853,-0.395478880947859,-1.099163075676791,0.6758431964246905,-4.113114695046381,0.24313426335329197,4.820073516885328,1.4549479194605732,-0.02932833390638682,1.8726328747477206,0.908785702880884,-0.39045420084671456,-2.103918785269506,2.3491030646716,1.4549479194609596,3.877319954002071,-1.4648463051241885,-19.172589114572048,0.8995857040477947,-0.4224491831220904,-3.3850170799006065,-1.6726133550985045,-0.029328333906434325,-1.4648463051244385,-4.55464342592173,3.0832085065366965,-15.670137758008641,0.7747682150305617,-2.197425931201105,-0.3954788809475384,1.8726328747469958,-19.172589114571654,3.083208506536485,-0.3065698067931854,-2.1075131839328907,-2.78489943537753,-0.37066890135339686,-1.0991630756767174,0.9087857028808176,0.8995857040481227,-15.67013775800856,-2.1075131839329195,-3.590018519766611,2.137017564892199,-1.8320855548056132,0.6758431964244136,-0.3904542008466217,-0.4224491831220782,0.774768215030245,-2.7848994353776573,2.1370175648920253,-2.2251633827432715,0.05541258397873184,-4.113114695045866,-2.1039187852693613,-3.385017079900341,-2.1974259312011832,-0.3706689013533648,-1.832085554805281,0.05541258397884088,3.0066118743717634
out_h_1801,-0.01635583699599182,-0.16596983601126192,10.899760852174868,-0.2109837837549238,0.09682167974588016,-0.3098850225815542,0.20927012852979265,-0.4234659256031172,-0.04984131785401294,3.320103913449506,0.8907841148945131,1.7859836287866946,1.2786737917938633,-0.3441317884256329,-1.067732184914425,-3.0217513334642314,0.938739288777079,0.8907841148938259,-2.4168773597903916,0.11356313848317083,-0.3456396260046861,1.923828290851502,-0.7898475838579442,0.09309028081944305,1.2948668827212417,1.785983628786753,0.11356313848274699,6.8898157359097185,-2.0965042720180387,2.941997133516447,0.5194209294792835,-19.097646402693552,1.9869341137558887,1.2786737917935342,-0.34563962600470216,-2.0965042720177673,1.1862129466328155,-1.3205512023403436,2.058223849515069,-0.20934239748717495,-17.016018431707728,-0.3441317884252618,1.923828290851216,2.9419971335164847,-1.320551202340443,3.90631546096198,0.5330144572451425,-2.5569316012308536,6.329346003408628,-1.067732184914156,-0.7898475838582133,0.5194209294797577,2.0582238495155,0.533014457245154,-7.727802195602222,3.833320222941417,0.19205318266045204,-3.0217513334640214,0.09309028081931535,-19.097646402693968,-0.2093423974878603,-2.5569316012308314,3.8333202229418664,-11.906408027395257,-2.512906688826249,0.9387392887769276,1.2948668827212058,1.9869341137558272,-17.016018431708257,6.329346003408588,0.19205318266069193,-2.512906688826174,5.239784497561313
out_h_1804,0.03141445501451793,0.3142376548389379,0.09402942028416221,11.773574301791466,-0.01550966972028743,0.032351561903504945,0.0415602298218495,0.3925982806355743,0.06814549080578615,2.702389174208025,-0.04571662992181023,1.4176941059658195,0.754377835966938,-9.5208733371534,-0.6467566515598983,1.3547636994496295,3.5182546364253504,-0.04571662992203204,-8.360057757273076,3.5041352495300724,1.9431907011492788,4.554769917838387,2.0636367730322696,-8.088157323441392,4.0806681899040465,1.4176941059656911,3.5041352495301528,6.479488659640356,1.8868295947661233,0.7685284617736778,5.592513315053453,0.4642246431150981,-0.7771677764358933,0.7543778359670698,1.943190701149401,1.8868295947666909,-8.95921117546473,-0.29999123131764716,1.7752486870228874,2.6254181798559046,-2.3348539944096585,-9.520873337153374,4.554769917838729,0.7685284617734487,-0.29999123131795713,3.0164839669006795,2.7834700136845263,-1.8597213526367877,5.903970564864261,-0.6467566515602023,2.0636367730322567,5.59251331505281,1.775248687022647,2.7834700136845187,3.707061591187123,1.4270804911996315,-0.0026924179243090706,1.3547636994493701,-8.088157323441845,0.46422464311524453,2.6254181798557115,-1.8597213526369583,1.4270804911999353,-6.4748101317249125,-0.843232920074664,3.5182546364252603,4.080668189903944,-0.7771677764359611,-2.334853994409655,5.903970564863691,-0.0026924179242467207,-0.8432329200743331,-0.1991601070240957
out_h_1805,-0.00022997521292639794,0.025971853923198375,0.011898051532740912,-0.052400984468281044,11.328212882723804,-0.11702709361883377,-0.10086472931406046,-0.1396510080502946,0.05790463365301598,2.490127060429555,-0.6677071997273045,-0.8715843194921681,-0.28648351493811575,1.2953798046340885,-7.425953800455571,0.7740894609492269,0.17242527933930826,-0.6677071997272678,2.258120103883292,-1.0888467934435666,-0.5355554052433781,1.6359424673527465,0.4248579370397993,1.71024980973135,-8.709719475845688,-0.8715843194920609,-1.088846793443611,0.7458099226494335,0.021427239404959154,-0.3348416267151251,0.22165743573149554,0.6861902899433423,-0.6143568428804096,-0.2864835149380469,-0.5355554052434159,0.021427239404935038,-4.674758234619922,-0.5007576219732801,-1.2310012305301972,0.7454575353379949,-1.5161326964630553,1.295379804633878,1.6359424673527305,-0.33484162671518614,-0.500757621973385,-7.920239664513677,0.11222413841872661,-0.3889953685205839,1.0694697438101337,-7.425953800455356,0.42485793704000263,0.22165743573148672,-1.2310012305303524,0.112224138418755,5.790439140539127,0.2796336837112684,-0.48199647150629615,0.774089460949346,1.710249809731559,0.6861902899432937,0.7454575353381303,-0.38899536852043515,0.27963368371157216,-6.632319481024915,-1.8511394524308882,0.17242527933949495,-8.70971947584568,-0.6143568428806908,-1.5161326964629247,1.0694697438102265,-0.4819964715063001,-1.8511394524308917,2.3574807479012274
out_J_1800_1804,0.0022170666688481836,-0.08543166600701627,0.0015337384044131648,-0.05713499152702221,0.054520626959025084,12.859043767165394,0.021085355987798416,0.06697049161640409,0.06928979209076437,-2.758389803003605,0.020975086062005387,1.1154051624521604,0.5210067974860665,0.2648583395620514,-0.20419973298626617,0.5047013684209497,-3.0016023164070433,0.020975086062190087,0.7468935781097455,0.5874730991337475,-1.2665670443009702,-1.1400377111373579,-1.0277106536059826,0.4066982863953893,-0.5860065772282201,1.115405162452178,0.587473099133691,2.174366024170057,0.3526311876508914,-0.8097625739936865,-0.7930620209832016,1.1226924017122086,-0.43874221082794457,0.5210067974861006,-1.2665670443009476,0.352631187650933,1.7153646409201926,0.5134108276668765,0.24695330795015286,1.3039044268357827,-0.6973581533360602,0.2648583395620617,-1.1400377111372693,-0.8097625739938202,0.513410827667151,-1.2159633745756373,-0.3377442914531059,0.28582110018819695,-0.6119095254498239,-0.20419973298638489,-1.027710653605987,-0.7930620209832819,0.2469533079502257,-0.3377442914529707,-0.8740874148816224,-0.19636485783002783,1.5805580377467454,0.5047013684209268,0.4066982863952942,1.1226924017122564,1.3039044268357456,0.28582110018819096,-0.1963648578298766,3.6107075635841097,0.9273129528671918,-3.001602316407031,-0.5860065772282365,-0.4387422108277945,-0.6973581533359865,-0.6119095254499124,1.5805580377466983,0.9273129528669593,3.12968809616022
out_J_1800_1805,0.02763112264590692,0.03142456280054985,0.048815528351273035,0.023114562555958142,-0.03216167539012849,0.018680630691109024,12.748486499158057,-0.010562870557945069,0.0007502088638308885,-0.8311825301772472,0.5407463718674042,0.35846575633384165,-0.33779210197569703,0.38815866315967185,0.020131417810022943,0.3448081737977556,-0.5753877129162707,0.5407463718673141,-0.4432288532418808,-0.5096761319422833,1.141954319909974,-0.08532389887807602,-0.4056965471085397,0.033340485917086514,0.5433305155459512,0.35846575633393934,-0.5096761319423972,-1.5540387325362592,0.1551954017414449,0.7341032547848434,-0.0030690693101107173,0.6544813463098119,-0.20694534182215615,-0.3377921019758087,1.1419543199100501,0.15519540174142812,-0.8616111870671496,0.6764434346338086,0.2570001054229574,0.634360548823775,-0.3766866689260149,0.3881586631596314,-0.08532389887803075,0.7341032547848237,0.676443434633841,0.887710121792212,-0.021215544220458172,0.6619367895745745,0.22195568363730542,0.020131417810027606,-0.405696547108313,-0.0030690693101648524,0.25700010542297297,-0.02121554422033447,-6.863660760818172,-0.5130783384993046,0.27668967746149464,0.34480817379776457,0.033340485917010054,0.6544813463097497,0.6343605488236996,0.6619367895745488,-0.513078338499324,0.3086093397362467,0.1317030391734187,-0.5753877129162115,0.5433305155456756,-0.20694534182211263,-0.37668666892619734,0.2219556836373803,0.27668967746123146,0.1317030391734474,-0.43477581396515413
out_J_1801_1804,0.005202259810847128,0.02284936890886112,-0.0976324416157344,0.038442546300761965,0.02832498195730875,-0.01741969131637962,-0.015824105024464043,13.148857806360375,-0.014831793640456593,1.297584309466782,0.2147553216427169,0.0499641344349965,-0.5193137215483734,-0.6835228306256022,-0.02672419459655581,-0.3042368277566482,-1.1307553065506795,0.21475532164265232,-0.16816081929664992,0.3676280151084618,-0.27966702091504936,-0.0753394329169966,-0.3727232244923463,0.9170987862373485,-0.1503957138360172,0.04996413443501632,0.36762801510842674,-0.5400334062210551,-0.5172158020622271,0.05432266426397542,-0.9169014197681782,0.5194063095231043,-0.10584478654788398,-0.5193137215483927,-0.2796670209150156,-0.5172158020623159,-0.8671407772538788,-1.4565082228852901,0.03618869002475347,-0.45597735297043396,-0.23936845613969288,-0.6835228306256277,-0.07533943291698846,0.05432266426397105,-1.4565082228852881,0.5350149335081799,-0.5053745280901396,-0.25499466830743106,-0.8244699895698017,-0.02672419459654876,-0.37272322449232076,-0.9169014197680919,0.03618869002472322,-0.505374528090032,-1.0457790438595271,0.6134429822601384,-0.1667358107649766,-0.30423682775664196,0.9170987862373189,0.5194063095231151,-0.455977352970425,-0.25499466830746137,0.6134429822600328,-0.19084108353652462,-0.032934461755529915,-1.130755306550748,-0.15039571383605904,-0.10584478654785558,-0.23936845613967805,-0.8244699895697821,-0.16673581076499486,-0.03293446175555628,-1.8567448695218673
out_J_1801_1805,0.007979823564265862,0.03008900110708075,0.035000734848042454,0.07653423374815584,0.003531168208822162,-0.031876444834454606,-0.033405892870064825,0.010394928163930877,13.288603496293527,0.17002160280922657,-0.37950497804518313,0.04186526609973005,-0.9193237296560474,-0.30122849196443247,0.7255292899239819,-0.11650773385819961,1.0523527042316991,-0.3795049780450582,1.6905103194144266,-0.015409044237160054,0.07080763765785085,-0.04331494806979264,0.2282666698910731,-0.8441998982619774,-0.07617445110764502,0.04186526609960932,-0.015409044237180806,-1.6952488760708389,-1.5887114624235308,-0.06252023188230067,0.7753264130616431,0.6240080225329613,0.9507956585715154,-0.9193237296559221,0.07080763765784888,-1.5887114624235248,-1.3185264458229928,0.057459493927887684,-0.30223271826994164,-0.026625390322741735,0.6463895268404438,-0.30122849196435614,-0.0433149480698519,-0.06252023188227947,0.05745949392791486,0.7676612031413965,-0.8411405485176378,-0.025881108038307857,-0.0908590053027198,0.7255292899239172,0.22826666989102742,0.7753264130616853,-0.3022327182698523,-0.8411405485175887,-2.0091762621983276,0.04681929034280228,-0.18141453638922142,-0.11650773385814811,-0.8441998982619217,0.6240080225330044,-0.026625390322775742,-0.0258811080383048,0.04681929034283356,0.8139233387731608,-0.3085698985518971,1.0523527042315879,-0.0761744511076555,0.9507956585716266,0.6463895268404166,-0.09085900530270552,-0.1814145363893183,-0.3085698985518781,5.342698113826372
out_J_1800_1801,-0.01003719580706921,0.005444166759588422,-0.001721108898012826,-0.006696778518350714,-0.005165778618839844,-0.016143893072926508,-0.01933609420816163,-0.008910190190428918,-0.03853938398383741,-0.7616937784886332,0.09876774269701137,-0.186017235133387,0.12542576366627883,-0.09299671245065257,-0.2671492646249723,0.11704785504065897,0.11148432610987416,0.09876774269700367,0.2515537620944817,0.12680360277305494,0.12034417005924494,-0.02201577548162734,0.22773561606694,0.013742254690592188,-0.1674866420451509,-0.1860172351333924,0.12680360277305439,-0.03642038052079991,0.14751572963922432,-0.014656755056855672,-0.032446219269264144,-0.29944539736522463,-0.18558776959279866,0.12542576366627506,0.12034417005924837,0.14751572963921086,0.13639554426141232,-0.0017895783764719144,-0.05547027074854577,0.009984142456295633,-0.015388067141174945,-0.09299671245063747,-0.022015775481606152,-0.014656755056842167,-0.0017895783764736797,0.15030606687482043,0.12181024133674599,-9.737992491772756,-0.19157769848505302,-0.2671492646249795,0.22773561606693485,-0.03244621926926598,-0.055470270748555664,0.12181024133673866,-0.29840185552962617,0.11688850852127872,-8.806892254921086,0.11704785504065786,0.013742254690577261,-0.29944539736521625,0.009984142456295685,-9.737992491772772,0.11688850852127557,-0.507201759980183,-0.055332071965660985,0.11148432610986779,-0.16748664204514305,-0.18558776959279166,-0.015388067141176165,-0.19157769848504225,-8.806892254921106,-0.05533207196564868,0.2959173746994723
out_J_1804_1805,-0.008871233197895055,-0.0013862599873894243,-0.005750820282583114,-0.0019235015872226197,-0.0033621233299945394,-0.007660427779826577,-0.014882062217704797,-0.01088874656878575,-0.0072948899850077235,-0.22733763486831896,-0.005699748427229929,0.06400503340837023,-0.01162402298071654,0.04072265502309837,-0.04120821957570829,0.01306091011002686,0.053891231338000216,-0.005699748427236365,-0.03398440325410012,0.0025586391027790354,-0.07837291241650064,-0.035840738582527315,-0.01892446753098322,-0.02018271987101251,-0.002746276537456993,0.0640050334083735,0.0025586391027760174,-0.09862477882674864,0.06931201292319257,-0.012614966004243264,-0.06652184799440368,-0.08269130189726359,-0.04538243057630621,-0.011624022980715914,-0.07837291241649985,0.06931201292318909,-0.15429467671439345,-0.06197069880460273,0.13724914055134546,-0.002785233488922502,0.0422510059652616,0.04072265502309434,-0.03584073858253056,-0.012614966004240615,-0.061970698804600356,-0.25617775596138515,-3.2093573061511416,-0.005568001530362525,0.057365879356228916,-0.041208219575708895,-0.01892446753098688,-0.06652184799440347,0.1372491405513504,-3.2093573061511433,0.012208871990018955,-0.010974258338813795,-0.04313494900186735,0.01306091011002541,-0.02018271987101264,-0.08269130189726569,-0.002785233488925793,-0.0055680015303620255,-0.01097425833880941,-0.08387477547001383,-3.4676554791611696,0.05389123133800346,-0.002746276537454817,-0.04538243057632032,0.04225100596525666,0.05736587935623196,-0.0431349490018632,-3.467655479161158,0.21941819414554464


==> YMCA arXiv version/results/quad/quad_2k2/base_all_reg.csv <==
output,offset,in_h_1800,in_h_1801,in_h_1804,in_h_1805,in_J_1800_1804,in_J_1800_1805,in_J_1801_1804,in_J_1801_1805,in_h_1800*in_h_1800,in_h_1800*in_h_1801,in_h_1800*in_h_1804,in_h_1800*in_h_1805,in_h_1800*in_J_1800_1804,in_h_1800*in_J_1800_1805,in_h_1800*in_J_1801_1804,in_h_1800*in_J_1801_1805,in_h_1801*in_h_1800,in_h_1801*in_h_1801,in_h_1801*in_h_1804,in_h_1801*in_h_1805,in_h_1801*in_J_1800_1804,in_h_1801*in_J_1800_1805,in_h_1801*in_J_1801_1804,in_h_1801*in_J_1801_1805,in_h_1804*in_h_1800,in_h_1804*in_h_1801,in_h_1804*in_h_1804,in_h_1804*in_h_1805,in_h_1804*in_J_1800_1804,in_h_1804*in_J_1800_1805,in_h_1804*in_J_1801_1804,in_h_1804*in_J_1801_1805,in_h_1805*in_h_1800,in_h_1805*in_h_1801,in_h_1805*in_h_1804,in_h_1805*in_h_1805,in_h_1805*in_J_1800_1804,in_h_1805*in_J_1800_1805,in_h_1805*in_J_1801_1804,in_h_1805*in_J_1801_1805,in_J_1800_1804*in_h_1800,in_J_1800_1804*in_h_1801,in_J_1800_1804*in_h_1804,in_J_1800_1804*in_h_1805,in_J_1800_1804*in_J_1800_1804,in_J_1800_1804*in_J_1800_1805,in_J_1800_1804*in_J_1801_1804,in_J_1800_1804*in_J_1801_1805,in_J_1800_1805*in_h_1800,in_J_1800_1805*in_h_1801,in_J_1800_1805*in_h_1804,in_J_1800_1805*in_h_1805,in_J_1800_1805*in_J_1800_1804,in_J_1800_1805*in_J_1800_1805,in_J_1800_1805*in_J_1801_1804,in_J_1800_1805*in_J_1801_1805,in_J_1801_1804*in_h_1800,in_J_1801_1804*in_h_1801,in_J_1801_1804*in_h_1804,in_J_1801_1804*in_h_1805,in_J_1801_1804*in_J_1800_1804,in_J_1801_1804*in_J_1800_1805,in_J_1801_1804*in_J_1801_1804,in_J_1801_1804*in_J_1801_1805,in_J_1801_1805*in_h_1800,in_J_1801_1805*in_h_1801,in_J_1801_1805*in_h_1804,in_J_1801_1805*in_h_1805,in_J_1801_1805*in_J_1800_1804,in_J_1801_1805*in_J_1800_1805,in_J_1801_1805*in_J_1801_1804,in_J_1801_1805*in_J_1801_1805
out_h_1800,0.007920514987313762,10.030612034630682,-0.2791386678235455,0.129030849603353,-0.05808999212915858,-0.3042457973425445,0.13397713275268236,0.15379639377023976,-0.26113396256694915,-3.566928371760952,-1.3105460283802834,-6.055853815501947,5.939068000765671,1.5179985483023306,2.311011422758738,-3.5952261596340334,4.020426077522873,-1.3105460283802108,-2.2183475083014925,-0.0918224894028482,-1.9331802130383382,4.209378345375159,-0.033352275625892866,-1.7836506535112857,3.625194417210685,-6.055853815501679,-0.09182248940293794,2.8458877300552716,-2.1498260847052246,-3.7261446368144764,0.9783625985589299,3.624831576668426,5.13422014814434,5.9390680007660155,-1.9331802130386302,-2.1498260847051442,-9.18847111822167,2.639031172137639,-7.273296215071145,-2.816478817518517,-1.4604599000642393,1.5179985483022895,4.209378345375197,-3.7261446368143067,2.6390311721373405,-8.967423605473774,2.5479785930934162,1.876245985487717,0.6955554092880551,2.3110114227584266,-0.03335227562680561,0.9783625985588154,-7.273296215070623,2.5479785930934176,9.989454608415343,-0.08940621878060769,-1.7825086488544222,-3.595226159633037,-1.7836506535112673,3.6248315766683445,-2.81647881751856,1.8762459854877156,-0.08940621877988375,-0.6012905909564396,-0.3763903880447665,4.020426077522803,3.6251944172105746,5.134220148144277,-1.460459900064876,0.6955554092877089,-1.782508648853984,-0.3763903880443847,-11.43168044910485
out_h_1801,0.024065603971259463,0.045644753729373634,10.527643506163173,-0.03989778082112635,0.08539098912789192,0.0176895955815615,0.08026776487245482,-0.1725589292351492,0.29186943065535015,-7.761137401829146,2.1915337003314623,1.7333712828972145,2.588848252754098,-1.5324729785382678,-3.4393759868786735,-2.260954449017885,6.7170377837545745,2.1915337003311395,3.838346337375546,4.72541919767519,2.0378859207797237,-0.17750416260461196,-2.522290635607466,1.8279125489336605,-1.3755504725428316,1.7333712828971037,4.7254191976755955,1.8225170611806687,-0.08680471607527901,-4.427143310028609,0.27117685537062786,-8.789932952572025,0.3411338575109005,2.5888482527544436,2.0378859207796056,-0.0868047160758756,2.8074803695762847,1.0482007506027318,0.7475612464982767,-2.3768302319676797,-4.5207345058955255,-1.5324729785382554,-0.17750416260400384,-4.427143310028788,1.048200750602136,0.0807530392239371,-1.012152553332631,-3.951254507176276,-1.7783141634105974,-3.4393759868781166,-2.522290635607789,0.2711768553705581,0.7475612464981726,-1.0121525533322941,6.624292116999876,-0.31889737690319986,-3.2934769109423128,-2.26095444901824,1.827912548933457,-8.78993295257169,-2.3768302319678933,-3.9512545071760847,-0.3188973769030687,-10.124984143475817,-1.3429904950507054,6.717037783754527,-1.375550472542797,0.34113385751129965,-4.520734505895899,-1.7783141634106765,-3.293476910942267,-1.3429904950511924,0.5258691123201414
out_h_1804,-0.01859541647745601,-0.32357653935125014,0.40070401538116784,9.994627017253306,0.057298182593755916,-0.016824833699259426,-0.12641132267405567,0.23782701810352103,0.12126897383913869,-1.185053781050308,-0.6013437437320825,-3.607658525368517,-0.23053974132340152,-8.911384456172529,-5.620098465071805,-0.1667885697843467,0.2757387551670928,-0.6013437437322375,11.886583035784465,-0.28100463521948876,0.8033654774342198,1.1120500351698999,2.486161432624584,-9.627314381171425,-0.444507328458909,-3.6076585253682634,-0.2810046352191412,0.8512027398641072,0.17324541332574034,-1.5096084575164799,3.021990303688469,-1.2254281364941864,0.7906116780225347,-0.23053974132295452,0.8033654774336436,0.1732454133258049,-6.595907938857926,1.1638057518174387,3.6688998440533367,-7.150655177311338,-2.609649654424201,-8.911384456172733,1.1120500351694422,-1.5096084575154507,1.1638057518177125,6.316259088981579,-1.8214469430713272,-2.9828791941557764,0.3414640940497764,-5.620098465071721,2.4861614326246886,3.0219903036886167,3.6688998440527647,-1.8214469430712275,0.6045714227841481,-3.431062636001493,2.9814297127656872,-0.16678856978376455,-9.62731438117117,-1.2254281364944637,-7.150655177310543,-2.982879194156546,-3.431062636001712,-3.0440582987079567,-1.9084756347799594,0.2757387551675946,-0.4445073284583402,0.7906116780227729,-2.6096496544239063,0.34146409404961464,2.981429712765353,-1.908475634780316,3.430717717874832
out_h_1805,-0.020479583492746676,0.11053364527521209,0.3180036748991807,0.09770179012345494,10.095956348683686,0.019910663411660846,-0.03154368255974007,-0.005419963078497324,0.06022851356204379,-1.200489609408939,3.284068025842402,0.8739491655264191,-1.5057377156226195,0.3108021783470196,-9.810971346924905,0.6119203100277066,-2.0059052903986534,3.2840680258417234,10.668885925706062,-1.82877022995787,-1.684158060966029,-0.6572909045203407,-0.931205114548777,-1.6244662379448447,-10.28167549263959,0.873949165526432,-1.8287702299574853,2.737596060719589,0.6000180216243305,3.281405179306013,-0.9616313592676086,-0.22352028226051038,-0.013841232278922127,-1.505737715622387,-1.684158060965955,0.6000180216241789,-4.967202644965481,-0.42125315695870913,0.7778443335293551,1.8165703476428878,0.42478453428876417,0.31080217834673224,-0.6572909045207552,3.281405179305455,-0.42125315695898036,-10.239211390777054,0.5815961077081294,-1.640233484776303,-4.3175167936333025,-9.810971346924987,-0.931205114548669,-0.9616313592679948,0.7778443335295937,0.5815961077074436,5.799603987029169,0.05657073633641819,-0.8831615306553062,0.6119203100274432,-1.6244662379443822,-0.22352028226034923,1.8165703476430544,-1.6402334847768534,0.05657073633617043,-3.1977189670039396,3.5958136302984327,-2.0059052903985854,-10.28167549263915,-0.013841232279073275,0.4247845342890061,-4.317516793633555,-0.8831615306557912,3.595813630298944,3.1389877429860986
out_J_1800_1804,0.025743039958980606,-0.08429789569362921,0.038022541298182465,0.03741952961563337,-0.03583527479587205,11.368370156414327,0.008481232759982353,0.02377314440268837,0.01782319011882065,-0.9024159465658814,0.502811869075273,0.41042965647867524,0.8182609615189738,-0.1314515459763908,0.175068773534166,-0.35936925703395994,-0.18599220418169277,0.5028118690752164,-0.8880659176861164,-0.9728131878382018,-0.22311962340507593,-0.0949168505102532,-0.06038595630478277,-0.48097114282470776,-0.28483074213832343,0.4104296564786634,-0.9728131878381423,0.04223641584414182,0.5024396753960882,0.7211678025963791,-0.6070215560831459,0.1123861769604639,-0.17510027263437092,0.8182609615189645,-0.2231196234050547,0.5024396753960936,-0.8314398259328218,0.02755229361858564,-0.3595264640260157,0.3079466666937203,-0.1370394578046837,-0.13145154597642358,-0.09491685051025761,0.7211678025963092,0.02755229361865704,-4.602245953325538,-0.29688948368830725,0.38908163962394554,-0.4154427541150539,0.1750687735341772,-0.060385956304810307,-0.6070215560831633,-0.35952646402615757,-0.29688948368825485,0.74346970449426,0.36351970166494474,0.5396774652733335,-0.359369257033964,-0.48097114282466846,0.11238617696045969,0.30794666669372583,0.38908163962384856,0.36351970166484265,1.3530087797746273,-0.054070634068859605,-0.18599220418177273,-0.28483074213830667,-0.17510027263433545,-0.13703945780460178,-0.4154427541150691,0.5396774652733823,-0.054070634068895965,-1.5448736372323848
out_J_1800_1805,0.028368011435357103,-0.01788586026478553,0.03169442809398249,-0.0003332387994770265,0.030889908975102298,0.07454232945008554,11.282956964966164,0.010872799778682055,0.026081940519582077,-2.0240173562130965,0.6617026237213502,0.2032823448851511,-0.747678812406917,0.25450736968482957,-0.29883960373952767,0.8410795345094277,0.12313773111331663,0.6617026237213127,-1.4299609987383899,0.0828524903268557,0.19950304814250677,-0.06950974889320384,-0.1705704400510816,-0.1792479432725973,0.34349076372644716,0.20328234488506502,0.08285249032684877,-0.6913910803309138,0.15216723704008375,0.3993028398548687,0.13204833876943717,-0.19703445369020312,-0.16698680762228557,-0.7476788124068874,0.1995030481425488,0.15216723704008348,0.08553534897917403,0.627016929484823,0.38026383903108035,-0.6622987873330065,-0.02636255880543577,0.25450736968468496,-0.06950974889332281,0.39930283985493265,0.6270169294847681,0.2957037591120319,0.36471810225087165,-0.0902469435779102,0.6910175341970909,-0.2988396037394825,-0.17057044005115338,0.1320483387694484,0.3802638390310851,0.3647181022509047,-11.426366265135128,0.6672185011797228,-0.25117977624253146,0.8410795345094385,-0.1792479432727101,-0.1970344536901199,-0.6622987873330325,-0.09024694357791117,0.6672185011797073,0.649721701266873,0.4209359750012177,0.12313773111340051,0.34349076372643683,-0.16698680762225762,-0.026362558805529106,0.6910175341972514,-0.2511797762425469,0.42093597500120633,-1.180295463315369
out_J_1801_1804,-0.01092006953234934,0.037802284476262576,-0.06347954315146966,-0.010905560225114049,-0.02416405736647268,0.013223839844060562,-0.028821883643834516,11.203639648778106,0.006694524357520055,2.4247469615510497,-0.616557754991009,-0.29208228264999536,-0.30346749844210896,0.07154512188158735,-0.6576051813039079,0.29373250323268246,0.9168685375883517,-0.616557754990976,2.972944452854688,-1.0536147928397943,0.18351190248458973,-0.008024491931383935,0.13709647954546764,0.08969605144240181,0.35929577324687273,-0.2920822826499716,-1.0536147928400106,-0.5863303614644564,-0.2563581207449736,0.26708393057075286,-0.057119440088305364,0.018927549524266736,-0.03398624437002534,-0.3034674984421816,0.18351190248453952,-0.2563581207449221,-2.1177293242028514,0.07530373941754946,0.06996365192002656,-0.9287494732528044,0.9397721612718166,0.07154512188166266,-0.008024491931236834,0.2670839305708039,0.07530373941744888,0.5315558977582681,-0.3532708571240129,-0.7324845911351545,0.21636713021019896,-0.6576051813038838,0.13709647954545195,-0.057119440088258984,0.06996365192009418,-0.35327085712396195,-0.22697016295957945,1.206851911989936,0.0779182852403775,0.29373250323267625,0.08969605144243682,0.018927549524230366,-0.9287494732527871,-0.7324845911351535,1.2068519119897971,-2.214974310052332,-0.28327100941066996,0.9168685375883997,0.3592957732468149,-0.03398624436973855,0.939772161271797,0.21636713021015505,0.07791828524048092,-0.28327100941062733,1.2178080084288292
out_J_1801_1805,0.03216069446581165,0.025356346115310898,-0.009904532707882358,-0.010866187077958537,0.027439058387546313,0.0012964997804341943,0.025873752698896874,0.003910135426436986,11.388550960159968,1.0165329405132209,-0.9464086457161804,0.22723951048335295,-0.3397303497920768,0.10721770942808806,0.26492172082787796,-0.006393244192672796,0.03895659429506624,-0.9464086457160537,-0.5948501015150292,0.2256477542579549,-0.3729658544972396,-0.06376854804393646,0.2015343974695972,1.053036846563698,0.014312934281626576,0.22723951048339516,0.2256477542578293,-0.31735304533464426,-0.31959561506379186,-0.3238883325508867,0.5608377992898468,-0.4106436205913841,1.0913922744236908,-0.33973034979199884,-0.37296585449740827,-0.3195956150638176,-0.8218817340888821,0.6315196617090532,-0.1716738367927708,-0.4346033748541995,-0.2155733248563181,0.10721770942802464,-0.06376854804410242,-0.32388833255085886,0.6315196617091313,1.174451803358491,0.3930131303924671,0.046248653592454454,0.2081164064944291,0.2649217208277944,0.2015343974695403,0.560837799289934,-0.17167383679267595,0.3930131303924756,-0.7463457641543118,0.3375875714550448,-0.3550533466922489,-0.006393244192705864,1.0530368465637683,-0.410643620591391,-0.43460337485423545,0.04624865359237479,0.3375875714550469,1.2786761961647013,0.54030223012117,0.03895659429497438,0.014312934281617375,1.0913922744237392,-0.21557332485633746,0.2081164064945672,-0.35505334669233113,0.5403022301211349,-4.970493089304849
out_J_1800_1801,-0.0005431241806494374,0.0019989794762605814,0.0024469012649447537,-0.000571202505044573,-0.0017689646175261323,-0.006046459089288404,-0.014525314940991603,-0.0076029652062631105,-0.010406887554720417,-0.24579419095819885,0.027772187400507645,-0.0011042079618371874,0.08171148947273812,-0.09888300955487181,-0.12703211440181658,0.029904811067615163,0.2260146499628494,0.027772187400506704,0.23297399160449736,0.07371933646168792,0.14937329330091006,0.07163764538676358,0.08549409788403244,-0.13163540269839255,0.07513778829478156,-0.0011042079618319113,0.07371933646169368,-0.19195498035514946,0.029431545865223813,0.09420525980030942,0.028350364794192433,-0.09700523579849585,-0.09737565365311221,0.08171148947273843,0.1493732933009102,0.02943154586522839,0.017353938662730297,0.044273738062079813,-0.05560836463028449,-0.0176769227048167,-0.013457630947015187,-0.09888300955486964,0.07163764538676239,0.09420525980031054,0.0442737380620784,-0.056028474544573374,-0.03214863614461158,-2.218991127297527,-0.035878063071719424,-0.1270321144018151,0.08549409788403381,0.028350364794197842,-0.05560836463027669,-0.03214863614461728,-0.05051364273433756,-0.03043538567886231,-2.174515997489429,0.029904811067616985,-0.13163540269839666,-0.09700523579849718,-0.017676922704817723,-2.2189911272975236,-0.030435385678862985,-0.007142291103625555,-0.0677481454082629,0.2260146499628484,0.07513778829478368,-0.09737565365311741,-0.013457630947016594,-0.03587806307172181,-2.174515997489419,-0.06774814540825666,0.029855516517958168
out_J_1804_1805,-0.0015236209562881618,-5441589960281737e-20,-0.0028356121352538003,0.0003804483017484533,-0.00042695422635846,-0.009651982509764814,-0.004284152839499136,-0.013577560828084149,-0.002533518652087252,-0.2697168949672724,0.069476259091369,0.07325432917232937,0.048883274260053296,-0.03531261753801316,-0.17367707908576557,0.02194340298453341,0.0867052657052292,0.06947625909137466,-0.2736345360633733,0.0061579448904993134,-0.018059948795466466,0.012685505605403657,-0.03019861025395718,-0.03962457817780595,0.04983085418277346,0.07325432917232609,0.006157944890504898,-0.16092940833113317,0.14463760209893048,-0.05546355594959907,-0.15531385526446329,-0.22985237462817854,0.06596790474746848,0.0488832742600548,-0.018059948795461515,0.14463760209892443,0.0268101280354793,0.04295562245039439,-0.030420853776284167,0.07954250719961602,-0.011424512448661522,-0.03531261753800925,0.012685505605403281,-0.05546355594960074,0.042955622450393145,-0.20337347526311114,-2.6099669546276214,-0.07462258648078422,0.10773209601475041,-0.17367707908576957,-0.030198610253955004,-0.15531385526446043,-0.03042085377628986,-2.6099669546276134,-0.03650318748637261,0.010076626584831995,0.03829778022104442,0.021943402984530954,-0.03962457817780155,-0.22985237462816935,0.0795425071996198,-0.0746225864807938,0.010076626584825736,-0.31257236794187143,-2.7882944316757237,0.0867052657052316,0.049830854182764714,0.06596790474746636,-0.011424512448665535,0.10773209601474995,0.03829778022104346,-2.788294431675715,0.2656654739266936


==> YMCA arXiv version/results/quad/quad_2k3/base_all_reg.csv <==
output,offset,in_h_1800,in_h_1801,in_h_1804,in_h_1805,in_J_1800_1804,in_J_1800_1805,in_J_1801_1804,in_J_1801_1805,in_h_1800*in_h_1800,in_h_1800*in_h_1801,in_h_1800*in_h_1804,in_h_1800*in_h_1805,in_h_1800*in_J_1800_1804,in_h_1800*in_J_1800_1805,in_h_1800*in_J_1801_1804,in_h_1800*in_J_1801_1805,in_h_1801*in_h_1800,in_h_1801*in_h_1801,in_h_1801*in_h_1804,in_h_1801*in_h_1805,in_h_1801*in_J_1800_1804,in_h_1801*in_J_1800_1805,in_h_1801*in_J_1801_1804,in_h_1801*in_J_1801_1805,in_h_1804*in_h_1800,in_h_1804*in_h_1801,in_h_1804*in_h_1804,in_h_1804*in_h_1805,in_h_1804*in_J_1800_1804,in_h_1804*in_J_1800_1805,in_h_1804*in_J_1801_1804,in_h_1804*in_J_1801_1805,in_h_1805*in_h_1800,in_h_1805*in_h_1801,in_h_1805*in_h_1804,in_h_1805*in_h_1805,in_h_1805*in_J_1800_1804,in_h_1805*in_J_1800_1805,in_h_1805*in_J_1801_1804,in_h_1805*in_J_1801_1805,in_J_1800_1804*in_h_1800,in_J_1800_1804*in_h_1801,in_J_1800_1804*in_h_1804,in_J_1800_1804*in_h_1805,in_J_1800_1804*in_J_1800_1804,in_J_1800_1804*in_J_1800_1805,in_J_1800_1804*in_J_1801_1804,in_J_1800_1804*in_J_1801_1805,in_J_1800_1805*in_h_1800,in_J_1800_1805*in_h_1801,in_J_1800_1805*in_h_1804,in_J_1800_1805*in_h_1805,in_J_1800_1805*in_J_1800_1804,in_J_1800_1805*in_J_1800_1805,in_J_1800_1805*in_J_1801_1804,in_J_1800_1805*in_J_1801_1805,in_J_1801_1804*in_h_1800,in_J_1801_1804*in_h_1801,in_J_1801_1804*in_h_1804,in_J_1801_1804*in_h_1805,in_J_1801_1804*in_J_1800_1804,in_J_1801_1804*in_J_1800_1805,in_J_1801_1804*in_J_1801_1804,in_J_1801_1804*in_J_1801_1805,in_J_1801_1805*in_h_1800,in_J_1801_1805*in_h_1801,in_J_1801_1805*in_h_1804,in_J_1801_1805*in_h_1805,in_J_1801_1805*in_J_1800_1804,in_J_1801_1805*in_J_1800_1805,in_J_1801_1805*in_J_1801_1804,in_J_1801_1805*in_J_1801_1805
out_h_1800,0.009558576732394061,10.070175293125427,0.18015363531072828,0.2515600204638362,-0.19256589157907913,-0.24958125463301492,-0.3303106653529623,0.11244235789340162,-0.20338758182164698,14.318600114015297,-2.2243098679782065,-1.5423773228809776,2.8193142871375145,4.862138253988028,-2.507603423492367,-0.5104626319683491,4.051468548046316,-2.224309867977736,10.02019194911816,1.6274077569648364,2.558271926852065,3.9277709647104264,-1.3901612696696117,-1.28605783656468,3.148280026895623,-1.5423773228812871,1.6274077569642555,2.375082421723786,3.0207088495655148,-12.480037489209053,-1.78723541927173,3.525314880100382,2.7674062037634686,2.819314287137962,2.5582719268519947,3.0207088495649024,-2.1303268834229305,-0.39886561141016313,-12.142777207458161,-0.9198927055088612,0.24630002322510972,4.862138253988055,3.9277709647101786,-12.480037489209527,-0.3988656114102653,1.589776631626681,-1.061965045959008,1.801111863772298,1.3040716802679608,-2.507603423492527,-1.390161269669371,-1.787235419271244,-12.142777207457968,-1.0619650459587904,-4.0781097154418635,2.195609677713038,-0.5113338037911463,-0.5104626319686497,-1.2860578365652093,3.525314880099785,-0.9198927055091264,1.8011118637731962,2.195609677712608,-1.1139041457711543,-0.17687340915582392,4.051468548046494,3.1482800268957107,2.767406203763271,0.24630002322657082,1.3040716802676482,-0.5113338037912166,-0.17687340915580596,16.41433825528979
out_h_1801,0.028662662280026716,-0.28369630836544096,10.32585373167658,-0.08715981861464507,-0.20987282078717048,0.1681905937013453,0.2526454311838708,0.028077685400482846,-0.035499146277269474,5.198340762286846,-1.4633484820110707,-0.8165846645532134,0.7588894110941984,-3.7355864415147715,-4.513578041761878,-1.1802668520056092,-1.163812015679233,-1.4633484820112226,17.58542855796664,0.3446799184820992,2.6872161309161315,0.16604263252248339,0.10382820838170254,1.408886472023514,-0.9772511764298366,-0.8165846645529743,0.34467991848216745,0.20568075195057794,0.9502790331338491,-2.5842843368049055,0.42093057782784654,-16.367969308259106,-1.373549387481829,0.758889411094069,2.6872161309160942,0.9502790331339337,-2.4440905679984297,1.8217732587187314,-0.21220896718478846,-2.226675656207081,-13.884221905250369,-3.7355864415145765,0.16604263252287968,-2.5842843368049047,1.8217732587190925,3.109670914594147,-1.281916908394916,-0.42540068092144406,4.049081160745251,-4.513578041761927,0.10382820838180776,0.42093057782779963,-0.2122089671848431,-1.281916908394644,-0.6706890018342103,2.1208168389149273,-0.5169418318834716,-1.1802668520055593,1.4088864720236536,-16.36796930825954,-2.2266756562071643,-0.4254006809217851,2.12081683891528,1.2616691597849838,0.5766952748905734,-1.1638120156793486,-0.977251176430083,-1.373549387481273,-13.88422190525029,4.049081160745434,-0.5169418318837912,0.5766952748900278,4.100280145021907
out_h_1804,0.012894163434676038,-0.015976238535860762,-0.07195423823801042,10.667461726876082,0.03791762504266074,0.12467642433260276,0.036610201588126,-0.14766386203481094,0.031005550137881085,1.2330233526111036,-1.1155452463013509,2.395602139861373,1.0924464697135121,-6.3257642942406695,-2.280135456377627,-0.4507068905254078,-1.2865791413344185,-1.115545246301502,-3.7095426449034785,1.5560936887914114,-0.23404653468898362,-0.7042705830662178,1.1548326946967258,-7.905795102500843,-0.32209273350231865,2.3956021398613885,1.5560936887909933,0.49808541660269606,0.9487248204411033,1.7140505417407694,-0.13596113628293605,-0.3359824287794606,-1.2150063232814516,1.0924464697135554,-0.2340465346893709,0.9487248204413248,2.5365156028193554,0.8054183260432218,0.11823562217472104,-1.5522593898111783,-2.3605333873920182,-6.325764294240479,-0.7042705830663297,1.714050541741634,0.8054183260431985,4.790153160577838,1.6882720279611625,-0.3966410129115254,0.5863966959449776,-2.280135456377501,1.1548326946968186,-0.13596113628293083,0.11823562217495957,1.688272027961647,2.895409099865665,1.8490411184693847,-0.988472813037338,-0.45070689052540525,-7.905795102500875,-0.335982428779068,-1.5522593898108568,-0.3966410129115037,1.849041118469367,2.862932598194398,0.24397792024644938,-1.2865791413341945,-0.32209273350219886,-1.215006323281419,-2.360533387392478,0.5863966959449758,-0.9884728130374613,0.243977920246374,-4.053427497658132
out_h_1805,0.015077230031027943,-0.10644530661336414,-0.09205410350034292,0.20461360414141427,10.76477465083601,0.20877832329716497,-0.2177327876658503,0.23931375408676664,-0.16552262584112384,4.987853386842828,-0.8147088016252235,1.6875831063041726,1.5355924640041299,-0.04432531571839548,-10.180007434729037,2.464952039934968,0.5288583735085381,-0.814708801625062,-1.957275962645817,0.846507790982102,-0.8588713880875072,0.7992422969322013,2.1961566138861386,-2.918018451499822,-6.8642602776067765,1.6875831063043385,0.8465077909818508,4.694435574353492,-0.16245566714151732,1.2212605975133102,-0.24645275250263587,1.5768149678633838,-0.13520395201738986,1.5355924640041656,-0.8588713880875269,-0.16245566714140935,13.425299463322428,-1.6971956341904282,0.6548369803998247,-3.589035997302041,-0.8724276731908666,-0.04432531571816487,0.7992422969327526,1.2212605975131474,-1.6971956341906667,7.819418754897133,-0.36013466590950977,0.8124404889916648,0.6890422074809872,-10.180007434728656,2.1961566138861945,-0.2464527525030236,0.654836980399753,-0.3601346659091052,-0.46714660096904126,0.45348790507082304,0.2210887786244109,2.464952039935718,-2.9180184515003007,1.5768149678633565,-3.589035997302611,0.8124404889915426,0.45348790507080106,-1.1606295993099338,-3.091673700936291,0.5288583735089211,-6.864260277606738,-0.1352039520174783,-0.8724276731907045,0.6890422074810032,0.2210887786243726,-3.091673700936428,0.46422356861721537
out_J_1800_1804,0.017677096215771345,0.1936265131726223,0.025375830161518415,0.0030678826888914253,0.024579662238462793,10.955479055676818,-0.02402316391210245,0.027897906352499505,0.02928201935898688,0.914378089385749,-0.5797448338145249,0.5875337575246424,0.3830223106588123,0.002669941696413893,0.04086585528414665,0.757288325429023,-1.0944178428431384,-0.5797448338143879,-0.3957480523182698,0.4201315627165308,0.3341652746946844,-0.4920468810113958,-0.5687990778229738,-0.644021566775844,0.6233793602244515,0.5875337575246379,0.4201315627165962,-0.23664885728853263,0.42094722389499634,0.7407450888290155,-0.4820024045622111,1.1428897683401709,-0.010598094983647987,0.38302231065881,0.33416527469467117,0.42094722389495204,0.8449696495029017,-0.17341518613956872,-0.8233872525117928,1.5261573006185236,-0.5502934255652284,0.0026699416964065677,-0.4920468810113961,0.7407450888289708,-0.1734151861395604,-2.521287147633859,0.6710947270879949,-0.03886128262470405,-0.21707691489354536,0.040865855284162964,-0.5687990778229703,-0.48200240456220905,-0.8233872525118889,0.6710947270880369,-0.17882093494001067,0.3182562200168238,0.5920005085966941,0.7572883254290532,-0.6440215667758267,1.142889768340132,1.5261573006185443,-0.03886128262468662,0.3182562200168703,0.6685627043344312,0.5076452587130482,-1.094417842843183,0.6233793602243773,-0.010598094983676264,-0.5502934255651986,-0.21707691489355985,0.5920005085966826,0.5076452587130034,0.5784723839774144
out_J_1800_1805,0.01255124171850006,0.03628040903547666,0.024501103842364175,-0.0042741521573235255,0.025790094365452383,-0.019497451669302886,10.618769046120594,0.018200794732429935,-0.040635557521273326,-0.04426474695326587,-0.023045548887389453,0.6768876392025603,-0.08101833747451899,0.36612158731273986,0.5499021222098037,-0.3612453116934186,0.21714735482940203,-0.02304554888735147,0.04207387191048403,-0.2377919812267442,0.13204224111629304,-0.13716670465653444,0.0924602448811839,-0.07124928585442476,0.4076347239688124,0.6768876392026205,-0.23779198122675313,1.465518577944899,0.22864209367012814,0.020775943770128483,0.8814372266259272,0.5652576572028282,-0.09797498986101223,-0.08101833747437272,0.13204224111628662,0.22864209367019891,0.9467478116640032,-0.3296980358555178,0.3682687851506803,0.7152068935272826,-0.13498892067022172,0.36612158731283384,-0.13716670465646605,0.020775943770210182,-0.32969803585546104,0.04828253161326948,0.13921460187884857,-0.4830391992612854,-0.3139831899494303,0.5499021222098416,0.09246024488111128,0.8814372266259102,0.3682687851506935,0.13921460187890572,-6.279445504918207,-0.042515896144332196,0.1585191278193026,-0.3612453116933453,-0.0712492858543822,0.5652576572028595,0.7152068935272226,-0.48303919926130456,-0.04251589614413051,-0.14750514124787706,-0.41484558450932657,0.2171473548294438,0.4076347239689238,-0.09797498986109213,-0.1349889206702577,-0.31398318994947927,0.15851912781925287,-0.4148455845092039,-0.5237592026935135
out_J_1801_1804,0.006803435742052925,0.062260983197624915,0.10097659244377602,0.013342225867706545,0.02139236865459802,-0.02149057236394671,-0.027835521298038478,11.118317976086802,-0.01095655315695989,-0.07466834190379591,-0.4904223921995141,-0.11019176937293622,-0.657074032432237,0.7279159296216049,-0.18612189971641685,-0.31432104917268405,0.38845042415358083,-0.4904223921994847,6.199877201566895,0.4292218596524945,0.5221744896076398,0.04070274128904028,-0.5670060086581135,0.5668091542592006,-0.33741739214367605,-0.11019176937290037,0.4292218596524973,-2.262963279544015,-1.0201368876416421,0.8391360161045254,-0.039261330648102416,0.5027331399764589,-0.04078876190223165,-0.6570740324323049,0.5221744896077868,-1.0201368876415748,-0.3773549826298763,-0.6902177618561498,1.2493271282636447,-0.2829814231667241,0.012900582930980509,0.727915929621694,0.040702741288917786,0.83913601610445,-0.6902177618560906,0.16942796135219387,-0.2632492436976576,-0.44859906122369353,-0.33988780621966114,-0.1861218997164822,-0.5670060086581039,-0.03926133064814501,1.249327128263687,-0.26324924369771174,0.2594329673056373,-0.34307314263464006,-0.00700878959048175,-0.31432104917266085,0.5668091542591768,0.5027331399764139,-0.28298142316672237,-0.44859906122372867,-0.3430731426347623,2.9693939372498908,0.4237571921403125,0.38845042415370135,-0.33741739214360383,-0.04078876190225154,0.012900582930970796,-0.33988780621977177,-0.007008789590494298,0.4237571921402831,0.8420843564061625
out_J_1801_1805,0.03151628841896566,0.010197419734473053,0.01953089552566596,0.004381449246420032,-0.014872357867002521,-0.02907293797145495,-0.0769009232552897,0.01936692491174078,10.829143589730739,-0.040097718435577225,-0.1565261658187851,-0.12102959589627812,0.18516577041704207,-1.1247884210628565,0.36930568885487103,0.21870532568268558,0.2793722481881256,-0.15652616581878923,1.7356924564483092,-0.3372436009003285,0.1839789210077055,-0.24011188655678983,0.12381680064597352,-0.867834097535741,0.04961196194142842,-0.12102959589627633,-0.3372436009004083,0.11770620836526599,-0.6018965022421339,-0.2527723346370543,0.5446843440660221,0.12986729742661757,0.06727215543933998,0.18516577041694188,0.18397892100763638,-0.6018965022421973,-1.1621153819401664,-0.3257255017175133,-0.20892465891045073,0.33346147017039085,0.19700348472348492,-1.1247884210627903,-0.24011188655666807,-0.2527723346369859,-0.325725501717497,-1.6123961640798552,-0.36116465010888066,-0.3054401140702264,-0.38416854904353753,0.36930568885498016,0.12381680064601909,0.544684344066005,-0.20892465891046336,-0.3611646501088072,-0.8111767745644825,-0.3581652815517392,0.10763768214130814,0.2187053256825615,-0.8678340975357136,0.1298672974266072,0.3334614701703428,-0.3054401140702404,-0.3581652815516622,0.1770951921302673,-0.061226093227563894,0.2793722481881386,0.049611961941248464,0.0672721554394517,0.19700348472352897,-0.38416854904355346,0.10763768214139605,-0.06122609322755884,-7.089899978307087
out_J_1800_1801,-0.003742855924301285,-0.0014378212318744814,-0.0030978538364959765,-5148316188390136e-20,-0.006998399948033247,-0.0313742987982509,-0.03218546504688192,-0.00797454389545065,-0.011368177107915265,-0.5100721967218673,0.13425593675047526,-0.11823302338600077,0.08802793893574475,-0.05108203106802691,-0.08255707305476291,-0.08659477793532475,0.07236766852443019,0.13425593675047526,0.09405549027197996,0.009525899793851201,0.09665425541585655,-0.17711908427921502,0.2060704505956328,-0.05431174640651601,0.04550375464976885,-0.1182330233860021,0.009525899793849713,0.0428193168527798,0.09387495134315695,-0.03046703630500836,-0.03164695631591355,-0.1251866018499367,-0.12978805688986958,0.08802793893574058,0.0966542554158511,0.09387495134315216,0.05041070864538856,-0.017283446037556806,-0.16274383528330374,0.11459289317464454,-0.07310361412459124,-0.05108203106802111,-0.17711908427921869,-0.030467036305006252,-0.017283446037549326,0.24419810067241648,0.005092053053143119,-5.700172258480261,-0.06768396595394838,-0.08255707305476137,0.2060704505956292,-0.03164695631592393,-0.1627438352833008,0.00509205305314047,-0.18465288893385007,-0.027482989822542464,-5.236428137822818,-0.08659477793532593,-0.0543117464065121,-0.12518660184993988,0.1145928931746537,-5.700172258480255,-0.027482989822538974,0.023028484517414106,0.10676726466467147,0.07236766852442657,0.04550375464977413,-0.1297880568898753,-0.073103614124591,-0.0676839659539522,-5.236428137822821,0.10676726466467577,0.10248012289255357
out_J_1804_1805,-0.006338677778233016,-0.005588274522271856,-0.0028795631671044,-0.0005118331990423867,-0.0036111745419268363,-0.005291332365166023,-0.012833225347902162,-0.017443593330947367,-0.006113427853344301,-0.07524665211476438,-0.060883084606705974,0.0545591547462253,-0.013664052287660048,-0.04468542914902003,-0.09720346318605241,0.09253024743266863,-0.03428180129924106,-0.06088308460670563,-0.2565139763469008,0.06144029351860892,-0.04751833596515022,-0.052623093885585316,-0.06174320965769873,0.01726960838830305,-0.052286858629706424,0.05455915474622677,0.061440293518607185,-0.283617674814718,0.04080221449142642,-0.1415423644478076,-0.05057716057130668,-0.033958587740770756,-0.03226230827839233,-0.013664052287656896,-0.047518335965148026,0.04080221449142631,0.027325213992781792,-0.04888165451223562,0.1301147056403867,0.00960008641501626,-0.005431493133239937,-0.044685429149021336,-0.052623093885582,-0.14154236444780766,-0.048881654512238526,0.025129368595732754,-2.4280616307578198,0.07830206606366949,0.012681152679300898,-0.09720346318605008,-0.06174320965769586,-0.05057716057130689,0.1301147056403851,-2.428061630757823,0.14866680179955422,0.02095516144170333,-0.08362949183676918,0.09253024743267152,0.01726960838830452,-0.033958587740773455,0.009600086415018604,0.07830206606366598,0.020955161441708902,0.0026174611950084115,-2.614446787991223,-0.034281801299241674,-0.052286858629705266,-0.03226230827839093,-0.005431493133239846,0.012681152679298256,-0.08362949183676978,-2.6144467879912243,-0.007569758130566685


==> YMCA arXiv version/results/quad/quad_2k5/base_all_reg.csv <==
output,offset,in_h_1688,in_h_1689,in_h_1692,in_h_1693,in_J_1688_1692,in_J_1688_1693,in_J_1689_1692,in_J_1689_1693,in_h_1688*in_h_1688,in_h_1688*in_h_1689,in_h_1688*in_h_1692,in_h_1688*in_h_1693,in_h_1688*in_J_1688_1692,in_h_1688*in_J_1688_1693,in_h_1688*in_J_1689_1692,in_h_1688*in_J_1689_1693,in_h_1689*in_h_1688,in_h_1689*in_h_1689,in_h_1689*in_h_1692,in_h_1689*in_h_1693,in_h_1689*in_J_1688_1692,in_h_1689*in_J_1688_1693,in_h_1689*in_J_1689_1692,in_h_1689*in_J_1689_1693,in_h_1692*in_h_1688,in_h_1692*in_h_1689,in_h_1692*in_h_1692,in_h_1692*in_h_1693,in_h_1692*in_J_1688_1692,in_h_1692*in_J_1688_1693,in_h_1692*in_J_1689_1692,in_h_1692*in_J_1689_1693,in_h_1693*in_h_1688,in_h_1693*in_h_1689,in_h_1693*in_h_1692,in_h_1693*in_h_1693,in_h_1693*in_J_1688_1692,in_h_1693*in_J_1688_1693,in_h_1693*in_J_1689_1692,in_h_1693*in_J_1689_1693,in_J_1688_1692*in_h_1688,in_J_1688_1692*in_h_1689,in_J_1688_1692*in_h_1692,in_J_1688_1692*in_h_1693,in_J_1688_1692*in_J_1688_1692,in_J_1688_1692*in_J_1688_1693,in_J_1688_1692*in_J_1689_1692,in_J_1688_1692*in_J_1689_1693,in_J_1688_1693*in_h_1688,in_J_1688_1693*in_h_1689,in_J_1688_1693*in_h_1692,in_J_1688_1693*in_h_1693,in_J_1688_1693*in_J_1688_1692,in_J_1688_1693*in_J_1688_1693,in_J_1688_1693*in_J_1689_1692,in_J_1688_1693*in_J_1689_1693,in_J_1689_1692*in_h_1688,in_J_1689_1692*in_h_1689,in_J_1689_1692*in_h_1692,in_J_1689_1692*in_h_1693,in_J_1689_1692*in_J_1688_1692,in_J_1689_1692*in_J_1688_1693,in_J_1689_1692*in_J_1689_1692,in_J_1689_1692*in_J_1689_1693,in_J_1689_1693*in_h_1688,in_J_1689_1693*in_h_1689,in_J_1689_1693*in_h_1692,in_J_1689_1693*in_h_1693,in_J_1689_1693*in_J_1688_1692,in_J_1689_1693*in_J_1688_1693,in_J_1689_1693*in_J_1689_1692,in_J_1689_1693*in_J_1689_1693
out_h_1688,0.002619583985736614,10.145484584023857,0.03161726068111986,-0.1445437891028773,-0.05024504184696587,-0.018342801779572405,-0.019063105628328608,0.049824723061096594,-0.11419141311148301,6.498000958887064,-0.9902274414832961,-2.288967572934637,1.7855725608205768,-0.23728910534570452,0.8949207632615394,-0.6593736552622452,0.09993973673431729,-0.9902274414835094,1.0792826570062855,-1.910661175713001,-1.8911571144616723,3.19281843053658,1.9138523119792619,0.9354803506126068,-0.7074457015370346,-2.288967572934636,-1.9106611757130547,3.6523929179561514,1.010455417649277,-3.9764377889727935,-0.4302674068836122,0.2490606960304396,0.5266292055928763,1.7855725608207313,-1.8911571144613706,1.0104554176488927,-3.4727867977749254,0.1642276815965762,-1.9536804613052678,-0.0792568235391945,1.8841558803238037,-0.23728910534568973,3.192818430536264,-3.9764377889726616,0.16422768159615198,1.1645027965576564,-0.20038619996719678,-3.209736453985199,0.5792721505255193,0.8949207632612428,1.9138523119796222,-0.43026740688369913,-1.9536804613051764,-0.20038619996699483,5.781124070745511,-0.7502376644902555,-1.6423922102312785,-0.6593736552623214,0.935480350612908,0.24906069603032285,-0.07925682353922985,-3.2097364539851143,-0.7502376644900622,0.9283687813654403,-1.4438457352368346,0.09993973673445752,-0.7074457015372859,0.5266292055935384,1.8841558803237117,0.5792721505257142,-1.642392210231019,-1.4438457352368776,-8.3948109412675
out_h_1689,0.014559524982759768,-0.1590708759897118,10.376412763229169,0.007819169547739056,0.14351624557583803,-0.13860525686102157,-0.10225552692676698,-0.1092384395624061,0.014883592659347704,2.5826722742806907,2.1170040998256123,-0.93165902885228,1.4241864264802628,-1.6413594475960422,-1.4918398361780734,-0.3564298306884568,0.6972552739137433,2.117004099825439,-4.6650367382669,0.734025305908703,-2.6738586802188427,0.8427541736293596,0.5131891346728299,-1.2216754859780714,-1.0198616475672153,-0.9316590288515438,0.734025305908617,-3.1885082171162242,-1.2414003384815542,-3.742373770433422,1.4481955301052882,-5.09423911213092,0.16057652523470994,1.4241864264800594,-2.673858680218885,-1.2414003384817245,5.243905419509653,0.14936331095780303,-0.6904814484684165,-0.44958472036466945,0.34459608389126223,-1.6413594475961244,0.8427541736294559,-3.7423737704325974,0.14936331095753183,-1.752440951834065,0.13702250541942818,-1.4866857903977748,0.18628147746655777,-1.491839836177988,0.5131891346730257,1.44819553010544,-0.6904814484681782,0.13702250541927669,10.486402795446425,1.9013290129494733,1.8122574608835869,-0.35642983068916023,-1.221675485978292,-5.0942391121309605,-0.4495847203647008,-1.4866857903979276,1.9013290129494989,0.36104489619406493,-1.0081158738617482,0.6972552739140034,-1.0198616475675972,0.16057652523436974,0.34459608389135277,0.18628147746623136,1.8122574608835813,-1.008115873862214,5.079084132637694
out_h_1692,-0.02891619090069418,0.021093212859587863,-0.3246651570418686,10.395452558928447,0.07511622987800291,-0.09187949151995363,0.12942438208502546,-0.0868190964002088,-0.21967685349448782,-1.1325807985223701,-2.96650890553686,-1.2324263666587987,0.7606820459563943,-6.80598816416645,-0.20363697951393053,-0.015821658593284948,-4.0370628184292,-2.9665089055366063,-0.9539826358503362,-0.9367804751526154,1.4936440672812814,-1.0587030739426957,-1.245743906493181,-4.192639085022344,-0.9036756691787372,-1.2324263666587096,-0.9367804751528634,-6.283104994445817,0.42830739062362966,-2.1731912006134757,-1.3622081960947043,1.6179223783993337,1.3626736957858159,0.7606820459560663,1.4936440672811333,0.4283073906232845,2.006724083536067,-0.30140899593548454,-0.3387339388250169,-2.434903212299705,-1.573344783382357,-6.805988164166256,-1.0587030739429737,-2.173191200613169,-0.30140899593538334,-1.9649378886235638,2.243410048765313,-0.9332000507135831,-0.2886153611730049,-0.20363697951366827,-1.245743906493112,-1.3622081960944934,-0.3387339388250169,2.2434100487650914,1.4976925072646252,-2.3611390824052636,-1.2664606123948328,-0.015821658593429665,-4.192639085022531,1.6179223783994645,-2.4349032122996728,-0.9332000507137168,-2.361139082406151,7.189630161032548,-0.10173999896536724,-4.037062818429088,-0.9036756691777128,1.362673695785653,-1.5733447833824614,-0.2886153611728073,-1.2664606123946838,-0.10173999896538806,-6.935049841757358
out_h_1693,-0.001914251182570186,-0.016232671362016872,0.0752891990596991,0.07697950304591558,10.12961575053282,-0.0393720992238342,-0.02156145611850308,-0.07524120657749707,-0.170574697119045,-1.951746531227025,-1.435963173797046,3.05391330520844,1.364768103823482,2.7720149575571655,-3.7384229226385988,0.49112601194736794,-0.6763494557795802,-1.435963173797001,3.2313725476112856,-0.6077179828856633,-1.4625660743705526,-1.1430413818136436,0.9781388566050265,-0.14335728515736393,-5.388437030863654,3.053913305208336,-0.6077179828856464,-2.6094319244839026,-0.2425323481614804,-1.2836995184060265,0.24862522170199047,-0.5835451180921261,0.0723007451724706,1.3647681038233044,-1.4625660743707332,-0.2425323481615839,0.6596447892104649,0.1772736159062334,0.7470678752076352,-0.6725882370824825,0.9557270257094451,2.772014957557038,-1.143041381813555,-1.283699518405656,0.1772736159060069,-2.605514883199638,-2.666603305212147,1.1664336139651041,-0.374494653889513,-3.7384229226384886,0.9781388566051145,0.24862522170211404,0.7470678752074217,-2.666603305212161,-9.53568087770371,0.4355702896366214,1.296126447509917,0.491126011947201,-0.1433572851572331,-0.5835451180923676,-0.6725882370822515,1.1664336139649605,0.4355702896366419,7.065887894269491,-1.6025369704598071,-0.6763494557798361,-5.3884370308637894,0.07230074517225796,0.9557270257092719,-0.3744946538895853,1.2961264475099195,-1.6025369704596408,2.669243035951976
out_J_1688_1692,0.0015239812082112575,0.11980097333438769,0.00139297234701157,-0.010456086603799366,-0.02075346007383362,11.076452735831932,0.012361884392946868,0.017300383706678562,0.008856252212699046,-0.8164475320697069,1.0107610378404788,-0.8193231960839812,0.3695671548117677,0.38617575489461586,-0.6496723183749601,-0.3930741568977252,-0.704766474559112,1.0107610378404819,-0.9510467030405924,-0.024580966290404686,0.3037159365185631,-0.3031831291862613,-0.17191494420244946,0.4075015500547192,0.13513454502132352,-0.8193231960838985,-0.02458096629041198,-0.8774780505579273,-0.28981566133414943,-0.5396107054994672,-1.0821563095481053,0.9231605410610375,0.42425718713074095,0.3695671548118626,0.30371593651855533,-0.28981566133418607,1.526539461610697,0.4829570653224638,0.5443591509266198,-0.061791667394686264,-1.1125426933898341,0.38617575489457695,-0.30318312918621976,-0.5396107054994879,0.4829570653224449,3.9825196153061984,-0.015088612390757103,0.20292206175853686,-0.23610577510920566,-0.6496723183749414,-0.17191494420253772,-1.082156309548046,0.5443591509268202,-0.015088612390932935,-0.42694678454869084,-1.765871659452261,0.5891837193517601,-0.39307415689780334,0.4075015500547611,0.9231605410609559,-0.061791667394682004,0.20292206175851007,-1.7658716594522899,0.36652965717963754,0.04132232381195251,-0.7047664745590646,0.13513454502128816,0.4242571871307426,-1.1125426933898357,-0.23610577510915354,0.589183719351655,0.041322323811875866,-0.17744693579607082
out_J_1688_1693,0.0033735333181040645,-0.01259580281694584,-0.007008835997488165,0.03177756481201855,0.035099483351942795,-0.01661899405223306,10.696406056774244,-0.023192734582884237,0.0631993907966003,-0.7879595381297856,-0.012825140292656734,-0.07133093303027509,-0.7930680591108445,-0.016293530584041017,0.17210976886031193,0.5740847757119696,-0.9279712932235905,-0.012825140292650061,0.6613498493229303,1.1810015066218535,1.1738442876458388,0.3834928671017719,-0.31294198558427655,-0.07054795330521973,0.18967620318392808,-0.07133093303028214,1.181001506621827,-2.5215271306734244,-0.551659835677817,0.3710620607096009,0.2648436220280341,-0.28632093961383154,0.48476361192609285,-0.7930680591108997,1.1738442876458322,-0.5516598356778121,-0.07443885205825265,0.5311560050855676,0.35046260634245385,0.06808418264324854,-0.6393173487182986,-0.01629353058406676,0.38349286710174596,0.37106206070959874,0.5311560050855595,0.5391322150558234,-0.04576186297180839,1.0222657619196542,1.0170493869942028,0.17210976886033644,-0.3129419855843021,0.2648436220280848,0.3504626063424566,-0.045761862971786735,-0.6530609202381293,0.5525218997698668,0.04348547218404081,0.5740847757119598,-0.07054795330521998,-0.2863209396138371,0.06808418264327862,1.0222657619197026,0.5525218997696512,-1.3995227308313591,0.09952202020968952,-0.9279712932235968,0.18967620318398346,0.4847636119260517,-0.6393173487183482,1.017049386994229,0.04348547218403381,0.09952202020970426,1.6994034484431377
out_J_1689_1692,-0.015007152041985893,-0.04924540156852423,0.13621422106563186,0.016747323474551972,0.00367624020207689,-0.005404133986460811,-0.018878454608295115,11.15487578701733,0.05840160358637481,-0.746664011326807,0.6190923444844423,-0.12636371625512735,-0.28583965797839994,0.4440135488987622,0.8863533305101081,0.6063528368609413,-1.8140452297353211,0.6190923444844109,1.9048115422190182,-0.7543428161708787,0.08656805444224858,0.11361400877695861,-0.6192882263166319,0.006208380612368914,-0.10283907951716414,-0.12636371625516296,-0.7543428161709644,4.88855804920716,-0.9984534383238336,0.6681566360702211,-0.0555124988652659,-0.19790091649311148,-0.17073463789755122,-0.2858396579783515,0.08656805444229873,-0.9984534383238312,-0.10350440892712888,-0.36560770854802416,-0.6378908272020373,0.18019654006425226,-0.1254433126948744,0.444013548898672,0.11361400877680441,0.6681566360701963,-0.3656077085479574,-0.12516103954638305,-0.3084722780952731,0.5417784899579747,0.5197656070626018,0.886353330510107,-0.6192882263166657,-0.05551249886517189,-0.6378908272020067,-0.30847227809508493,-0.34635324265802314,-0.14636753692619917,0.1578996830590305,0.6063528368609435,0.006208380612386412,-0.19790091649326025,0.1801965400643611,0.5417784899580507,-0.14636753692591853,-0.05894703891749581,0.01905882611362135,-1.814045229735251,-0.10283907951720421,-0.1707346378975537,-0.12544331269496314,0.51976560706258,0.1578996830589452,0.019058826113767177,3.588645972506752
out_J_1689_1693,-0.03761734209474627,0.0024210846001827173,-0.02815765950111616,-0.011774181908139593,0.0025015256928960458,0.06290697464424885,-0.04076548775332009,-0.026271248279876487,10.84292722260667,0.6813584155172185,-0.19650982961829017,-0.3277070064223076,0.13285328548844264,-0.08917797667813475,-0.3348389415669125,0.31588359676331457,-0.19211790881905186,-0.19650982961836735,0.6500387410331117,0.4022566280270625,-0.6719111618111518,-0.06643610146885168,1.0256950165417764,-0.029103380059402953,-0.41341285803935834,-0.32770700642229983,0.4022566280270663,-0.4636555826242214,0.21142457548596674,-1.097141542707101,0.005419242528637469,-0.11291416575786803,0.604258904454548,0.1328532854884332,-0.6719111618110809,0.21142457548595092,-1.9826834260866806,-0.6298737184235566,0.26729552649806104,0.2211323292121858,0.4593766765070815,-0.08917797667814766,-0.06643610146876064,-1.0971415427070785,-0.6298737184235714,-3.107464476814614,0.8074264216700998,0.38340477795316696,-0.11168139084042936,-0.3348389415668858,1.0256950165417082,0.005419242528478457,0.26729552649802024,0.8074264216700637,1.121026063492919,-0.4751207472112918,-0.09028118340481578,0.3158835967631812,-0.029103380059225224,-0.11291416575797047,0.22113232921219653,0.3834047779531317,-0.4751207472113759,-0.9754306983044706,0.5919541990194338,-0.1921179088190453,-0.41341285803931566,0.6042589044545608,0.4593766765070898,-0.11168139084034749,-0.09028118340490562,0.5919541990195708,7.698991310292759
out_J_1688_1689,-0.00011875384383662366,-0.0031186619916258452,0.006197016232209594,0.0008046905842765324,-0.0028078108401431807,-0.0011107194541626394,0.0011216370411232662,0.0021279376462107168,-0.00036505794062740454,0.11300653172371826,-0.11766211718052763,0.1548323208820139,-0.07767203940782111,-0.004533989603953997,0.07986856586132113,0.01933945410589729,0.022449659821206048,-0.11766211718053142,0.024226851531276922,0.1125139408717384,0.042269384745207896,0.06157484633473609,0.1609314565749431,0.014663730142135083,-0.00028638110774871804,0.1548323208820216,0.11251394087173862,-0.11518461582090264,0.011985808250901387,-0.029162603800435144,0.07548122367337967,0.09158646276694327,-0.04252615431276617,-0.07767203940782001,0.04226938474520323,0.011985808250902862,0.05542992862992813,0.028339921422637145,-0.08932392076513017,-0.04121653169319924,0.07064702646614217,-0.004533989603953168,0.06157484633473148,-0.029162603800429503,0.028339921422638078,-0.1359853373220445,0.04919801929098678,-0.8498883509250685,0.1622748556473481,0.07986856586132166,0.160931456574943,0.07548122367338055,-0.08932392076512684,0.04919801929097998,-0.052183953098697854,0.0800573899667107,-0.8567339106699994,0.019339454105899167,0.014663730142137817,0.09158646276694513,-0.0412165316931942,-0.8498883509250711,0.08005738996670499,-0.06592414272649093,-0.040160720818757926,0.02244965982120423,-0.00028638110775282575,-0.04252615431276355,0.07064702646614456,0.1622748556473475,-0.856733910670003,-0.04016072081875518,0.19594488578605607
out_J_1692_1693,-0.0016883727267332632,0.007511081906447442,-0.0008119766720277474,-0.013955843827787197,0.0007013032276450535,-0.01203434652591148,-0.0040249984556269425,0.0015572544266110086,0.01727516890422232,-0.21619667294611364,0.08821552950637003,0.08458130345818576,-0.024181438039139084,-0.0975765538699418,0.12806292812245063,0.019226687537047326,-0.12895393787113868,0.08821552950637473,0.3252530006039985,-0.04110072499393026,0.13128226783857624,-0.04256408519286942,-0.10259161560136591,-0.13667821475268332,0.12348020365123494,0.08458130345818383,-0.04110072499393018,0.28735890283962456,-0.15930330443420695,-0.00883590057015378,-0.008089365837609327,0.018314939705973782,-0.021617928517972937,-0.024181438039140402,0.13128226783857738,-0.1593033044342167,0.31702013622251385,0.03742327456358694,-0.13125148686252433,-0.043153465491834554,0.1118282799183988,-0.0975765538699455,-0.04256408519286506,-0.008835900570153894,0.03742327456358704,-0.30069085568272014,-1.195199711423276,0.08817209837247318,0.12454426623140162,0.12806292812245623,-0.10259161560136273,-0.00808936583760939,-0.13125148686253,-1.1951997114232618,-0.15910170185592754,-0.05457456761144533,0.1726157136258709,0.019226687537046403,-0.13667821475268152,0.018314939705970996,-0.043153465491832646,0.08817209837248074,-0.05457456761143443,0.03750121244927915,-1.8845147230513193,-0.1289539378711339,0.12348020365123426,-0.021617928517973034,0.1118282799183966,0.12454426623140126,0.17261571362587314,-1.8845147230513148,0.41320038194962366


==> YMCA arXiv version/results/quad/quad_2k6/base_all_reg.csv <==
output,offset,in_h_1688,in_h_1689,in_h_1692,in_h_1693,in_J_1688_1692,in_J_1688_1693,in_J_1689_1692,in_J_1689_1693,in_h_1688*in_h_1688,in_h_1688*in_h_1689,in_h_1688*in_h_1692,in_h_1688*in_h_1693,in_h_1688*in_J_1688_1692,in_h_1688*in_J_1688_1693,in_h_1688*in_J_1689_1692,in_h_1688*in_J_1689_1693,in_h_1689*in_h_1688,in_h_1689*in_h_1689,in_h_1689*in_h_1692,in_h_1689*in_h_1693,in_h_1689*in_J_1688_1692,in_h_1689*in_J_1688_1693,in_h_1689*in_J_1689_1692,in_h_1689*in_J_1689_1693,in_h_1692*in_h_1688,in_h_1692*in_h_1689,in_h_1692*in_h_1692,in_h_1692*in_h_1693,in_h_1692*in_J_1688_1692,in_h_1692*in_J_1688_1693,in_h_1692*in_J_1689_1692,in_h_1692*in_J_1689_1693,in_h_1693*in_h_1688,in_h_1693*in_h_1689,in_h_1693*in_h_1692,in_h_1693*in_h_1693,in_h_1693*in_J_1688_1692,in_h_1693*in_J_1688_1693,in_h_1693*in_J_1689_1692,in_h_1693*in_J_1689_1693,in_J_1688_1692*in_h_1688,in_J_1688_1692*in_h_1689,in_J_1688_1692*in_h_1692,in_J_1688_1692*in_h_1693,in_J_1688_1692*in_J_1688_1692,in_J_1688_1692*in_J_1688_1693,in_J_1688_1692*in_J_1689_1692,in_J_1688_1692*in_J_1689_1693,in_J_1688_1693*in_h_1688,in_J_1688_1693*in_h_1689,in_J_1688_1693*in_h_1692,in_J_1688_1693*in_h_1693,in_J_1688_1693*in_J_1688_1692,in_J_1688_1693*in_J_1688_1693,in_J_1688_1693*in_J_1689_1692,in_J_1688_1693*in_J_1689_1693,in_J_1689_1692*in_h_1688,in_J_1689_1692*in_h_1689,in_J_1689_1692*in_h_1692,in_J_1689_1692*in_h_1693,in_J_1689_1692*in_J_1688_1692,in_J_1689_1692*in_J_1688_1693,in_J_1689_1692*in_J_1689_1692,in_J_1689_1692*in_J_1689_1693,in_J_1689_1693*in_h_1688,in_J_1689_1693*in_h_1689,in_J_1689_1693*in_h_1692,in_J_1689_1693*in_h_1693,in_J_1689_1693*in_J_1688_1692,in_J_1689_1693*in_J_1688_1693,in_J_1689_1693*in_J_1689_1692,in_J_1689_1693*in_J_1689_1693
out_h_1688,0.002785749456561691,10.424171824588027,0.1406274818623209,0.22694553906822038,-0.3057269471984237,0.01005605782294711,-0.22641322899697452,0.07205431749622483,0.0007384853193474827,-4.799424310589521,-3.8321549083507573,0.4753625137109683,0.9484227394308147,2.293504312389213,2.2048722977685173,-0.634213968633405,-1.818580008002777,-3.8321549083502435,-7.353165812802186,-0.21335969046374995,0.20710314081986708,2.393433006422807,-0.7566251754872535,0.36649599736452415,1.5466080144961165,0.4753625137106414,-0.21335969046361955,-3.2717945066762644,0.19859310477134734,-2.593719601828341,1.1404462286476458,1.5470282594614435,-0.8551163922756347,0.9484227394309753,0.2071031408195453,0.19859310477153444,6.31157088905183,-0.8704866402268118,-2.0850802205139853,-2.292038051067131,-0.825297053935523,2.29350431238944,2.3934330064224656,-2.5937196018284627,-0.8704866402265868,-1.9487143412122891,0.4734487351810351,1.1471386981867258,-0.3650394704600398,2.204872297768741,-0.7566251754872231,1.1404462286474308,-2.0850802205142767,0.47344873518013075,0.14515341231461779,0.9531449895112071,-0.859778740378979,-0.6342139686335766,0.3664959973644742,1.5470282594613418,-2.292038051067511,1.1471386981865495,0.9531449895118879,-2.727595330272154,0.27498356933152307,-1.8185800080030494,1.5466080144959842,-0.8551163922754412,-0.8252970539354956,-0.36503947045941026,-0.8597787403786346,0.2749835693315222,3.9251961532261266
out_h_1689,0.31946685838835975,-0.15474626555234308,10.771258038478344,-0.15109997229019562,0.12114946652974458,0.016348302705148036,0.02859222001826714,-0.12123711883860008,0.05425440522441966,3.5087291453591853,0.0098263799725789,1.179332718976977,-0.1201904658536391,1.64273606076516,0.7418007447007474,-0.6792540844489866,-0.2475621745741525,0.00982637997261689,-6.886822930461563,-1.465381407404689,-0.015013195743827283,0.6009198153186425,-1.3681895011639096,-1.3597260799315132,0.3568921611383815,1.1793327189770086,-1.4653814074048166,1.142820199500805,-0.8307762426444983,-0.00680472914243926,-0.3659121098292576,-3.8556713389666357,-1.1456055833992445,-0.12019046585367024,-0.015013195743782251,-0.8307762426444277,3.1095838518227956,0.6419272565323852,0.08360680097624343,1.470152350004272,-5.789163857401975,1.642736060765261,0.6009198153185873,-0.006804729142339869,0.6419272565322748,-2.3289591385063746,-0.05466523516156796,-1.252589534214826,-0.7970452128034392,0.7418007447007604,-1.3681895011638119,-0.36591210982920713,0.08360680097610584,-0.05466523516173794,-6.370352098260987,-0.9298535848245196,-0.9868509943858493,-0.679254084448924,-1.3597260799315363,-3.855671338966674,1.4701523500044564,-1.2525895342148612,-0.9298535848244519,1.1445353255407196,0.2665051622678847,-0.24756217457418936,0.35689216113832795,-1.1456055833992211,-5.789163857402214,-0.7970452128034289,-0.9868509943858425,0.2665051622679433,-5.242579635010305
out_h_1692,0.11948969390516742,0.10159654830818732,0.15946148409663027,10.273132325348676,-0.05431047127029731,-0.08803656944973857,0.09901411431612006,-0.36662081356110293,-0.04616785899254627,-4.972346923837192,1.0410232988129127,-0.4822055947527995,-1.1683642425672265,-5.604099934487161,0.8925097217552987,-0.20473349698265636,0.8655632249047966,1.0410232988131396,-10.352284279511913,-0.9528265966270121,0.43681111326562366,1.1212151947404758,-0.5961120942173778,-3.3302058532364676,-0.6305864413895012,-0.4822055947528254,-0.9528265966270194,-11.956818831478547,-0.6743404731986554,0.2893549402210286,2.7139177029567128,-0.607465368079087,-1.0095332272560935,-1.1683642425671574,0.43681111326558086,-0.6743404731985968,-1.1608576645091313,-0.34639432306097634,0.08840698836904826,0.6303317267714411,0.5645027806984212,-5.604099934487484,1.1212151947409899,0.28935494022088326,-0.3463943230607827,-0.7440731193980703,-0.41668205124370744,-0.10482054793287753,0.16203255273154918,0.8925097217551192,-0.5961120942172393,2.713917702956486,0.0884069883688575,-0.4166820512435825,-3.7278682316247584,1.6171524135321287,0.4805391368119672,-0.20473349698238005,-3.33020585323646,-0.6074653680790049,0.6303317267713049,-0.1048205479331646,1.6171524135318571,-1.6750823649859996,-0.30008062105269134,0.8655632249050793,-0.6305864413896227,-1.0095332272558237,0.5645027806984241,0.16203255273163,0.4805391368119784,-0.30008062105283495,-2.226947676175268
out_h_1693,-0.0004068024157221973,0.03882533938854751,0.02959526979328743,-0.0019494608488844645,10.152699954557292,0.00027790215282977147,0.18874358712112538,0.06168557984614449,-0.2481233491077386,0.2237826950335233,1.409924269762996,-0.04360189016030833,-0.45681606159324495,-0.24404915114411757,-3.9993643850219383,-0.11743658716240146,1.2744820815011126,1.4099242697629653,-4.141838904553878,-0.04091728700102824,0.05736577429407558,-0.993667255447476,-1.087437779421699,1.0697658002094406,-4.445210084954968,-0.04360189016025137,-0.04091728700096288,2.201769242720217,-1.7310792799100412,-0.4312227258879025,1.1303297596054802,-0.18653015590236663,-0.8571083925764388,-0.4568160615931235,0.057365774294073975,-1.7310792799098345,-1.897176338576923,0.5136712190517735,-0.30617324014819103,-0.8952852304171564,0.23854035172484458,-0.24404915114402376,-0.9936672554472128,-0.43122272588782967,0.5136712190516659,1.380368069971821,-1.632714759419443,0.24531551689495654,-0.22806074952217323,-3.9993643850218485,-1.0874377794217431,1.1303297596054442,-0.30617324014811964,-1.6327147594193145,-5.739735191035427,-0.6489821670519469,0.056120552493149706,-0.11743658716242458,1.069765800209684,-0.18653015590237723,-0.8952852304170943,0.24531551689491143,-0.6489821670520393,0.03969558530445982,-0.007754261502148321,1.274482081500886,-4.445210084954993,-0.8571083925765812,0.23854035172499033,-0.228060749522225,0.05612055249312853,-0.007754261502226826,-0.1927038158766406
out_J_1688_1692,0.003468960210758151,0.06926578950349445,0.014977164331267714,0.011691759601186246,0.00811359197376665,11.070827940284316,0.0476247562029808,-0.016590259682366135,-0.021048319904582707,-4.022252667042222,-0.009992016250028993,-0.47597579766936154,-0.05173141702882286,1.1750358234633875,-0.047001134529747995,-0.3738074359705061,-0.44296586359380274,-0.009992016250213318,-0.38760332023549443,0.3489167026654681,-0.3397634782628899,0.2692502638095682,-0.30486315194279184,0.6253952290835867,-0.21125506454369503,-0.4759757976694869,0.34891670266538166,0.7240385228872721,-0.49740705013412373,-1.2032613815379027,-0.14639835762477982,-0.7133899651543973,0.5342900479726576,-0.05173141702892359,-0.33976347826281605,-0.4974070501341178,0.41341976746094544,-0.06404576911304319,-0.40803536596972634,-0.3372614461134231,-0.6579667279304028,1.1750358234633071,0.2692502638095406,-1.203261381537893,-0.0640457691131505,-7.999403853688025,0.2989199074440399,-0.5399315410138094,-0.18368812410013005,-0.04700113452978626,-0.3048631519428683,-0.1463983576247128,-0.4080353659696576,0.2989199074440932,0.06424966871741092,-0.09069196638649031,-0.5450437685664696,-0.37380743597060706,0.6253952290836444,-0.7133899651544076,-0.3372614461134458,-0.539931541013918,-0.09069196638654613,-0.5727747329672362,-0.024175626710193555,-0.4429658635938086,-0.21125506454367976,0.5342900479726661,-0.6579667279304163,-0.18368812410018565,-0.5450437685664402,-0.02417562671019261,0.30045758483244
out_J_1688_1693,0.011245889445678952,0.006950231124725744,0.003505709356909688,-0.00415456004341939,0.029317967106555657,0.06869667514091113,10.889977613222408,0.028824600814818052,-0.006111534886903446,-0.4230361445784699,-0.7485161093289596,0.7260071018850629,-1.313201491535452,-0.18015307594055818,0.46011208494142575,-0.5610136591838394,-0.2556522666715185,-0.7485161093289873,0.7356174742278606,1.034582810522532,-0.1804964468043483,0.18342939686541107,0.1946562535492904,-0.55187812412306,0.2567081393661382,0.7260071018851135,1.0345828105223696,-0.4039912580716613,0.5867760658262223,0.3957811408236603,-0.6372927276038294,0.09702942834209573,0.7736479824093143,-1.3132014915354189,-0.18049644680427845,0.5867760658259675,0.14185578695152595,-0.6459709424896325,0.2726907263757835,-0.5929927773915056,-0.015308642501374379,-0.1801530759404439,0.18342939686550275,0.39578114082370486,-0.6459709424896002,-0.3115998412909686,0.8050094022835033,-0.1682989366062556,0.3245760416624488,0.460112084941423,0.1946562535490672,-0.6372927276037736,0.2726907263759573,0.805009402283569,-5.9475695302246105,0.1439362831723537,-0.2542212482224706,-0.5610136591838731,-0.5518781241230145,0.09702942834209763,-0.5929927773914315,-0.16829893660615025,0.14393628317236065,1.329356171265688,-0.21975008548658254,-0.2556522666714639,0.25670813936603115,0.7736479824093059,-0.015308642501447669,0.3245760416623715,-0.25422124822250036,-0.21975008548655534,-0.9397109692242739
out_J_1689_1692,0.017268039252315518,-0.05280674191626376,0.05203291584695754,-0.01257991795128563,0.037001087608834526,0.023159276240542762,0.032986200570981956,11.063026543039387,-0.05531714688967862,3.1250681142832817,-0.4304147320216088,0.08555780485864548,-0.36400963298789296,-0.19877077854857034,0.011324890039758086,0.5906620961666385,0.6532392412170199,-0.43041473202150277,-3.184388736412637,-0.19612088847685197,0.4128063003309464,0.08158301503308066,0.6285651295794443,-1.1419285669752464,-0.2676171518157471,0.08555780485863876,-0.19612088847677195,-0.7099834608414608,-0.3920721240594044,0.15779572188700414,1.1171737775064168,-0.9351532417680695,-1.0120337023399757,-0.3640096329878684,0.4128063003308747,-0.39207212405930986,-0.3613675312412186,-0.060832237167209785,-0.33830365510472593,0.09100155794788833,-0.065742270438354,-0.19877077854850003,0.0815830150327567,0.1577957218870687,-0.06083223716699828,-0.1735428687358213,-0.024883415353443985,-0.11028099877824742,0.1893848619227945,0.011324890039845615,0.6285651295794535,1.1171737775062507,-0.33830365510456833,-0.024883415353426454,0.26724250191445154,0.09462683496569332,-0.2578008546508034,0.5906620961665991,-1.1419285669754509,-0.9351532417680195,0.09100155794786624,-0.11028099877821791,0.09462683496562066,-10.18367072892047,-0.17315625980176919,0.6532392412170568,-0.26761715181571505,-1.0120337023399875,-0.06574227043833232,0.18938486192276358,-0.25780085465080405,-0.1731562598017648,-1.520369592221932
out_J_1689_1693,0.019998355618519995,0.0011606146606671333,0.023259296954200412,-0.0025625777310476273,-0.016065749793623213,0.01086802024404249,0.009880125855059242,-0.016730517058573372,11.349224925308786,-0.14934587642433628,-0.002172600503240644,0.36695700435328676,-0.26045717500576787,-0.49899568686932205,0.08989350720487434,-0.09738549795608395,0.3703933522800487,-0.0021726005033299695,-2.0734463407914254,0.10407034907811345,-0.051895991336351706,0.048706186746562755,-0.18540455654255825,0.24493360003388331,-1.6755403474921657,0.366957004353224,0.10407034907813947,-0.10955810975095952,-0.020833123495429116,-0.3572293094076057,0.1788206399958916,-0.2727247584945057,0.1409672932973042,-0.2604571750056918,-0.051895991336328356,-0.020833123495383618,-1.1394472327362843,-0.3028816073351635,0.08193237435530995,-0.2213281106543846,-1.2485815547708756,-0.49899568686936857,0.048706186746571976,-0.35722930940777864,-0.30288160733515773,-1.047745077280044,-0.6739054972091787,-0.21013972162484923,0.07320536391792039,0.08989350720496912,-0.18540455654254062,0.178820639995925,0.08193237435533662,-0.6739054972091526,0.5068343912625344,0.1373180782960204,0.447740820165597,-0.09738549795611975,0.24493360003384007,-0.2727247584944558,-0.22132811065438912,-0.21013972162485736,0.13731807829590637,0.5779681732968022,-0.10416886785684638,0.3703933522799226,-1.6755403474921389,0.14096729329736232,-1.2485815547709684,0.07320536391784697,0.4477408201656463,-0.10416886785669564,-2.062259528045697
out_J_1688_1689,-0.0014855740571089872,-0.00614519961541316,-9.003262301535326e-5,0.0011030198885520514,-0.005974227123529466,-0.005880086027076982,-0.002977702499046331,0.0016974438702298084,0.001297528734295432,0.0193796334072355,-0.10449235893766301,0.08134158040269257,-0.026908545785870486,-0.00831911793690584,-0.03966668621252225,-0.05812861493954918,-0.06995450036590008,-0.10449235893766286,0.009118526325888585,-0.0142075911010054,-0.09170807264967652,-0.057801273643440385,-0.10131403153975939,0.03879702631570553,0.036922969560080045,0.08134158040269023,-0.014207591101008886,-0.010353454988388607,0.0023852481286191305,-0.13405806126203026,0.015202210417061598,0.08121455656762001,0.08810348924335173,-0.026908545785872286,-0.09170807264967132,0.0023852481286266635,0.17311481158121683,0.007462341068373069,0.011753389359874597,-0.0350849053783589,0.10391718903110467,-0.008319117936910602,-0.057801273643440974,-0.13405806126203854,0.00746234106837728,-0.13999560604811936,-0.006802130032944242,-0.922085662403976,-0.028527408594365023,-0.03966668621251754,-0.10131403153975752,0.015202210417062661,0.011753389359881695,-0.006802130032949056,-0.034964550690594134,-0.010343583860953472,-0.7216683930947155,-0.05812861493955159,0.038797026315708194,0.08121455656762111,-0.035084905378360606,-0.9220856624039742,-0.010343583860951992,0.07934476678032461,0.07956969168698104,-0.06995450036589558,0.036922969560074154,0.08810348924335296,0.103917189031102,-0.028527408594365974,-0.7216683930947165,0.079569691686977,-0.06462568034825965
out_J_1692_1693,0.0011907165039973797,-0.005104455910401684,-0.0007379415345242042,-0.0012810497669784116,0.002415834699523542,-0.001628948063850381,-0.002415600847993717,-0.011235954943412615,-0.014213023438746208,0.04981612242829403,-0.023307022757843632,0.0432273949821546,0.057195101576279446,-0.011612242454775037,-0.0007487940937105059,0.022461966059490045,0.08424214333455521,-0.02330702275784339,-0.16652624261043764,0.056585185862981335,-0.10346762087651246,-0.01678567437691357,-0.08931062722304584,-0.08710811401322015,-0.2658354803306101,0.04322739498215884,0.05658518586298142,-0.40705155204053484,-0.04223547580806179,0.10263306598389722,0.10248098151544997,-0.09772004525022603,-0.0071696175533680255,0.05719510157627463,-0.10346762087651204,-0.042235475808058705,0.24057049153936627,-0.04924610007886599,0.12282581346746793,-0.08014270206521984,-0.01226895088804972,-0.011612242454765843,-0.01678567437691321,0.10263306598389553,-0.04924610007885769,0.10713020375743094,-1.2384922406957601,-0.11501559647212777,0.05910560531654631,-0.0007487940937143193,-0.08931062722305146,0.10248098151546015,0.12282581346746944,-1.2384922406957664,0.01435022898786019,0.04082579163312781,-0.07184164577645134,0.022461966059490288,-0.08710811401321338,-0.09772004525022204,-0.08014270206522696,-0.11501559647212618,0.04082579163312906,-0.062881294859292,-1.9862311967304187,0.0842421433345562,-0.2658354803306154,-0.007169617553375791,-0.012268950888053748,0.05910560531654222,-0.07184164577645312,-1.986231196730428,-0.3858116473227321


==> YMCA arXiv version/results/quad/quad_2x/base_all_reg.csv <==
output,offset,in_h_880,in_h_881,in_h_884,in_h_885,in_J_880_884,in_J_880_885,in_J_881_884,in_J_881_885,in_h_880*in_h_880,in_h_880*in_h_881,in_h_880*in_h_884,in_h_880*in_h_885,in_h_880*in_J_880_884,in_h_880*in_J_880_885,in_h_880*in_J_881_884,in_h_880*in_J_881_885,in_h_881*in_h_880,in_h_881*in_h_881,in_h_881*in_h_884,in_h_881*in_h_885,in_h_881*in_J_880_884,in_h_881*in_J_880_885,in_h_881*in_J_881_884,in_h_881*in_J_881_885,in_h_884*in_h_880,in_h_884*in_h_881,in_h_884*in_h_884,in_h_884*in_h_885,in_h_884*in_J_880_884,in_h_884*in_J_880_885,in_h_884*in_J_881_884,in_h_884*in_J_881_885,in_h_885*in_h_880,in_h_885*in_h_881,in_h_885*in_h_884,in_h_885*in_h_885,in_h_885*in_J_880_884,in_h_885*in_J_880_885,in_h_885*in_J_881_884,in_h_885*in_J_881_885,in_J_880_884*in_h_880,in_J_880_884*in_h_881,in_J_880_884*in_h_884,in_J_880_884*in_h_885,in_J_880_884*in_J_880_884,in_J_880_884*in_J_880_885,in_J_880_884*in_J_881_884,in_J_880_884*in_J_881_885,in_J_880_885*in_h_880,in_J_880_885*in_h_881,in_J_880_885*in_h_884,in_J_880_885*in_h_885,in_J_880_885*in_J_880_884,in_J_880_885*in_J_880_885,in_J_880_885*in_J_881_884,in_J_880_885*in_J_881_885,in_J_881_884*in_h_880,in_J_881_884*in_h_881,in_J_881_884*in_h_884,in_J_881_884*in_h_885,in_J_881_884*in_J_880_884,in_J_881_884*in_J_880_885,in_J_881_884*in_J_881_884,in_J_881_884*in_J_881_885,in_J_881_885*in_h_880,in_J_881_885*in_h_881,in_J_881_885*in_h_884,in_J_881_885*in_h_885,in_J_881_885*in_J_880_884,in_J_881_885*in_J_880_885,in_J_881_885*in_J_881_884,in_J_881_885*in_J_881_885
out_h_880,-0.09342200351732963,15.282614395235322,0.060488574703352185,-0.19345136187315123,-0.02668501659176285,0.08818818619026489,-0.3478046772924982,-0.5453215518345388,-0.701274379474658,-0.23745303715424765,-4.2622608389586025,5.86951205729808,-5.935110247343853,4.832236094152288,3.046692629000773,-1.0714047184836728,-2.5072816805613733,-4.262260838958852,12.480910875719774,0.6947636379408209,3.860401035266804,-3.534372131140434,-0.8374577369546417,-0.2538188325000172,-1.8635797763888662,5.869512057297407,0.6947636379405154,-13.939090547441396,-8.463722297283645,-21.406471448565306,2.6528774745131507,2.1955562813520753,-4.0235913034218616,-5.935110247343199,3.860401035266541,-8.463722297282718,-4.454659119449818,5.382721646476984,-14.846555106765798,-3.4551439665422783,-4.978307480823151,4.832236094152108,-3.5343721311403535,-21.406471448565213,5.382721646477147,-7.289685342207126,-2.8016907154180695,-3.4618166761132576,0.9810474485794622,3.046692629000553,-0.8374577369548825,2.65287747451392,-14.846555106765296,-2.801690715417378,-3.152890077612603,0.38951937703734596,-0.5629443797020429,-1.07140471848418,-0.25381883250011306,2.1955562813513607,-3.4551439665426287,-3.4618166761131794,0.3895193770376163,15.068615313991375,5.901758719700821,-2.507281680561374,-1.863579776389231,-4.023591303421687,-4.97830748082299,0.981047448579288,-0.5629443797024252,5.901758719700332,11.05822630869433
out_h_881,0.035847406913027215,-0.1289562060416222,14.56399233515483,-0.20874270921312646,0.10868938128084894,0.1691075159789763,-0.20761127480808592,-0.17927143019548913,0.30573594732611553,-6.220599239087,4.67850744487095,-4.580546785470647,3.280019691219783,-7.602837630338236,-0.7177563844125383,2.127720244836655,-0.3107082620735357,4.678507444870564,-7.482093084443445,0.995617814440962,-6.221973791165222,-3.4969125143052895,0.2653092759412479,-0.16805076595762017,-5.610128630578372,-4.580546785471013,0.9956178144412331,-11.053661331653043,0.8333721521131866,-3.6026783032319556,-2.7481901307083514,-15.507291683949951,-3.0013561698698528,3.28001969121961,-6.221973791165098,0.8333721521135471,-5.698768014071334,-1.1912444395886503,-1.429365995618761,-4.070325918023426,-20.736095773209055,-7.602837630338175,-3.496912514304741,-3.6026783032315692,-1.191244439588774,-13.982026267482018,2.5965990237389347,3.173286406200813,0.1398567041312059,-0.7177563844127599,0.26530927594117176,-2.7481901307078727,-1.4293659956190916,2.5965990237383942,-29.96366859668139,-3.14222120176693,-2.8077238071173896,2.1277202448370343,-0.16805076595718435,-15.507291683949699,-4.070325918023355,3.1732864062005786,-3.1422212017661035,-0.17047291256957953,-0.5854231531963787,-0.31070826207386115,-5.610128630578382,-3.001356169869807,-20.736095773208817,0.13985670413138493,-2.8077238071172155,-0.5854231531964782,2.00453011397752
out_h_884,-0.03730155078158068,0.2902122992879417,-0.08751328927305815,14.492897574095524,0.031802981159812324,-0.2187418632132194,0.06372265238820239,-0.47474403664721054,-0.9661102824445609,-0.025391549107727916,4.453391419449546,-0.6773629956272504,-0.6853431383325612,-19.80073183548117,6.303655708670207,-2.677412085079301,3.0669174977969984,4.453391419449393,-5.6808266222008506,0.1637165307916312,3.7504618074146743,11.383267415216269,-2.522468138344628,-25.132658429659106,3.457293587254842,-0.6773629956274089,0.1637165307918666,-6.94903966138089,1.940576452480504,-1.1690842932598828,-3.134045635365078,-1.9010924284470163,0.6437553664483245,-0.6853431383327581,3.7504618074142884,1.9405764524803637,-0.1418199651568489,-1.821264114539636,-4.230651703317414,7.742817683319241,4.76792451585162,-19.800731835481386,11.383267415216125,-1.1690842932598215,-1.8212641145399635,-9.734449811017164,-1.3889720277975717,2.2859008174009507,1.1903256359739487,6.303655708670861,-2.5224681383444834,-3.1340456353652946,-4.230651703317127,-1.3889720277979214,2.163694020166109,1.203683119032061,-1.9588946430122707,-2.6774120850789576,-25.13265842965835,-1.9010924284477053,7.742817683319437,2.28590081740099,1.2036831190315316,-13.047146798714476,1.5703990075469185,3.0669174977969575,3.457293587254895,0.6437553664483369,4.767924515851421,1.1903256359744168,-1.95889464301271,1.57039900754724,0.5967033632286367
out_h_885,0.0386847217834402,-0.4953490669582894,-0.39556128347235764,0.08595256763384737,13.729068697883635,0.24661475506484354,-0.3268296791514635,0.7128857066531975,-0.2785575854434493,0.8495035700633217,4.061957871245605,0.5455601983125371,1.3740894803116526,4.40924003412584,-19.090122317842326,-1.3121326282155201,5.132131512461917,4.061957871245722,-10.033588916923273,2.3600388543964947,-3.610636707978509,0.2957284464298082,-0.009511850134566981,-3.283846489918464,-20.624190778507398,0.5455601983127054,2.3600388543961195,0.808687615775916,1.445457406671315,-5.293605865429787,1.1198703284511886,3.521265850549706,0.03008558869369438,1.3740894803123593,-3.610636707978569,1.4454574066708923,-13.79572268646162,3.5723830013594773,-5.851686593497265,-2.771592721077937,-1.8176277698394105,4.40924003412544,0.29572844642974266,-5.293605865429905,3.5723830013596185,10.577748576462206,-2.682121623144676,-1.9932816147956622,5.720252996785145,-19.090122317842045,-0.009511850134413434,1.1198703284501652,-5.8516865934976385,-2.6821216231442304,2.7950362108475693,-0.06361193503626544,-3.8284956282879987,-1.3121326282162964,-3.2838464899185134,3.5212658505499244,-2.7715927210778717,-1.9932816147955945,-0.06361193503621164,2.010297114470297,2.59139294735504,5.132131512461839,-20.624190778507216,0.030085588693004695,-1.8176277698395322,5.720252996784153,-3.8284956282884206,2.591392947355967,3.5754996428558026
out_J_880_884,0.03460208548903396,-0.08480837520324465,-0.026145004037732726,0.0032635889366295773,0.01593649212182466,17.359464254697752,0.05934992022012747,0.04781186030806281,0.027050640184822568,-1.4863748116806692,0.6716429839855949,0.42038121423199704,0.05623501254015053,1.8922350539122363,2.330894748990613,-0.5103889294915128,-0.6838556863949722,0.6716429839854755,-1.1771434379456012,0.35316945614853107,-0.7419887431191912,0.17326295623137794,-0.5664916876398219,0.009142315094326807,-0.7262706486776879,0.4203812142320102,0.35316945614856365,0.524048523122619,-0.14547646720118373,-1.8639358443879883,-0.5454012745432709,-0.2642166014253471,-0.028144249669581775,0.0562350125402785,-0.741988743119085,-0.1454764672010847,2.7422756530668773,0.19000098607955998,-0.32840427441631587,-0.5442171126593881,1.1818648410595334,1.8922350539122972,0.17326295623151608,-1.8639358443881135,0.19000098607960192,-2.049692863304737,-1.1166575503154237,-0.5535396549546152,-1.279197445444688,2.3308947489906258,-0.5664916876398177,-0.5454012745432688,-0.3284042744164037,-1.1166575503152105,-1.6269399838891787,-0.8822160848887873,0.9067065358072699,-0.5103889294916729,0.009142315094356633,-0.26421660142535114,-0.5442171126593609,-0.5535396549545434,-0.8822160848887838,3.9869546176355004,-0.1987853974883715,-0.6838556863949433,-0.7262706486777439,-0.02814424966954911,1.181864841059456,-1.2791974454444717,0.9067065358073914,-0.19878539748842444,1.7434606346161874
out_J_880_885,0.04611861736814278,0.021154640177565957,0.009616717143649508,0.06864394640771852,0.01884817999613551,0.007133899981771824,17.138713348220865,0.015982980606655137,0.08587072415211242,3.9173594618121883,0.5403608890371251,-0.5248236461698081,0.6533273595648262,-0.7899319443283181,-1.634635276005061,-0.7211519925494908,0.7925934165929179,0.5403608890373143,-1.0730639856888349,0.3695775933031398,0.1571783490121585,0.6343376812396366,-0.4666709886393881,-0.5567036423327928,-1.0200522637267302,-0.524823646169745,0.36957759330307893,-4.308449616799323,-0.3660438603705327,-0.20647601923583034,-1.3450521409270453,-0.9225350348764162,-0.5434078144337239,0.6533273595649374,0.15717834901219987,-0.36604386037049136,1.0520491735862627,0.28000424290076487,0.6149349049410442,0.7891166852057084,0.05995381221109516,-0.7899319443284085,0.6343376812396103,-0.2064760192358339,0.2800042429006491,-1.1461345180521811,-0.013696993732642718,-0.07034100632084024,-0.12674727514445971,-1.634635276005088,-0.4666709886392103,-1.3450521409273162,0.6149349049409695,-0.013696993732607141,-9.726442910843756,0.0915162402031044,0.1776146759599256,-0.721151992549345,-0.5567036423327687,-0.9225350348763732,0.7891166852058299,-0.07034100632106756,0.09151624020300252,-1.4124057998850355,0.9241016397093149,0.7925934165929184,-1.020052263726617,-0.5434078144337946,0.05995381221106933,-0.1267472751445418,0.17761467595989477,0.9241016397091689,0.32960969278105934
out_J_881_884,0.02595139357218222,0.0038520692572474435,-0.03496331711189702,0.007644781093913712,0.03843158514798444,-0.030434333489046485,0.0018979544625450757,17.19827829989245,0.009683576497901351,-0.633831600687177,0.23187344654877068,0.06490765462214622,-0.3096986392133653,-0.6558477329949106,-0.36652631364418,-0.790540418314832,-0.4395643376052347,0.23187344654875985,-0.6556974862907684,0.28473632274190597,-0.24295677389792242,-0.21300065044659885,-0.531077895780995,0.7709676332929369,0.12799060081099245,0.06490765462207511,0.2847363227418996,-1.0955251297913362,0.5572137104824136,0.35781407591592296,-0.6172869934474321,-0.856431985489279,0.3366158395212746,-0.30969863921341406,-0.2429567738976116,0.5572137104824307,-0.3509959342197052,-0.7561721645409496,0.6358472301360655,0.8830746071411597,-1.0051406172555235,-0.6558477329950678,-0.21300065044663324,0.35781407591596665,-0.7561721645409824,-0.22313162296653258,-0.09359203420066191,-0.48549810714815955,-0.28377093743701526,-0.36652631364427324,-0.5310778957810312,-0.6172869934473948,0.6358472301360226,-0.09359203420061939,-0.13903623682769703,-0.15235091999212225,0.5627724192864395,-0.7905404183148703,0.7709676332929173,-0.8564319854892717,0.8830746071411614,-0.48549810714813757,-0.1523509199921865,9.009700106723166,0.42128975627161264,-0.43956433760523106,0.12799060081097655,0.33661583952123186,-1.005140617255511,-0.2837709374368506,0.5627724192863643,0.42128975627169707,-2.2844130565681047
out_J_881_885,0.004082438771621319,-0.05600022985387557,0.036982829398129385,-0.0856888984440964,0.06622980776346682,0.07401511675694099,0.13613827700672282,0.022462353227098476,17.36662866301974,0.026572634873049818,0.8455623836827147,0.3716133499417007,-0.8766882302399461,-0.02746591322655733,-0.9506927917017945,0.1392886978687342,-0.7531109081637212,0.8455623836826266,-1.9210061100577718,0.074908346966117,-1.0278304375813192,0.9651444848312037,-1.6349750171286455,1.141474881109958,0.5966997790492635,0.37161334994195466,0.07490834696604495,2.9752381438056057,1.947736780482414,-0.08075249792259737,-0.1122826318658588,-0.00020807390697910133,-1.7353869842470337,-0.8766882302400535,-1.0278304375811858,1.947736780482172,1.9726052528887597,-0.39043494038413357,0.712499733859062,1.0786426203883723,0.5097943610904392,-0.0274659132264883,0.9651444848309436,-0.08075249792239705,-0.3904349403841916,2.5072823976894876,0.8672596138165264,-1.0388396783489506,0.6289655013367876,-0.9506927917019319,-1.6349750171285546,-0.11228263186593633,0.712499733859059,0.8672596138164387,-0.02276524551763753,0.3164074553496823,0.13148419538836653,0.1392886978687892,1.1414748811099766,-0.00020807390698208042,1.078642620388301,-1.0388396783488414,0.31640745534963177,-3.652700803958911,-2.804523364972307,-0.7531109081637608,0.5966997790492808,-1.7353869842469205,0.5097943610904491,0.6289655013367111,0.1314841953884844,-2.8045233649721872,4.033457699167374
out_J_880_881,-0.031001159600325904,-0.002519164990011646,-0.008200902520030896,-0.01027037106291478,0.010178536904347557,-0.04516857043433797,-0.009480122294292528,-0.035047769975978,-0.042315577752070746,-0.6927998748766473,0.3707516482830854,-0.14125912152712122,0.171456742298887,-0.32954489735997494,-0.2334542418984602,0.24362270781071282,0.1582960438781403,0.37075164828311397,-0.009936324609334864,0.19458169718117313,-0.17787098694893697,-0.26570812123088716,0.43483472486977937,-0.14405973610521844,-0.10917521131531134,-0.1412591215270133,0.1945816971811584,0.050826506906672154,0.3093013632963317,-0.1654743140493557,-0.1742005430145537,-0.40378664163767464,-0.2484368714912355,0.17145674229887597,-0.1778709869489304,0.3093013632963684,0.1955223949241569,0.22654360577276644,-0.0934676384998226,0.11777986837085097,-0.02228138170793763,-0.32954489735992976,-0.26570812123087467,-0.16547431404923352,0.22654360577277832,-0.20982321163482143,0.3369240545488278,-8.581702646587397,0.22100380958867644,-0.23345424189845898,0.43483472486978575,-0.17420054301457247,-0.09346763849981359,0.33692405454880375,-0.42871643817933236,0.14226319594439996,-8.435039202203301,0.24362270781071577,-0.14405973610518913,-0.40378664163771416,0.11777986837087705,-8.581702646587447,0.1422631959443829,-0.25150549773559944,0.09124296623229826,0.15829604387813412,-0.10917521131532039,-0.24843687149123894,-0.022281381707907673,0.22100380958867583,-8.435039202203232,0.09124296623228749,-0.196082493763645
out_J_884_885,-0.03313172143829026,-0.0020299590689551042,-0.02595594184723393,-0.0012726686567681629,-0.011082504906538842,-0.029748760947170952,-0.044971000679928735,-0.019764614328568093,-0.019342301630079724,-1.9122776454747377,-0.4284782896760116,0.22993580318445486,0.24064808209709407,0.0020164226794109293,-0.4815342479902197,0.23937618201367902,0.2727038065198082,-0.4284782896759987,-0.020268069436753116,0.015280633355742115,-0.3180721449710029,-0.23193945464866292,-0.07450454684247454,0.012474737066237123,0.028752440473504087,0.22993580318444903,0.01528063335574392,-0.872076431138805,0.4326495639310078,-0.2690058026695283,-0.6122043310499653,-0.36205124252828597,-0.16374932851954865,0.24064808209709324,-0.31807214497100217,0.43264956393102044,-0.2756458123236182,-0.2468409662636441,0.7408648682837858,0.0630777959084952,0.07982332299209255,0.0020164226794188306,-0.23193945464867338,-0.26900580266954055,-0.24684096626365712,-0.9379421266922539,-10.251444875545175,0.23116535482403816,0.5071723203540608,-0.48153424799021655,-0.07450454684246968,-0.6122043310499469,0.7408648682837554,-10.251444875545154,-0.6134669860153431,-0.136430698796497,-0.09734268712371337,0.23937618201367183,0.012474737066264638,-0.36205124252827514,0.06307779590849158,0.23116535482403983,-0.13643069879650938,-0.6519065719997293,-10.469078555800102,0.27270380651988047,0.028752440473510176,-0.16374932851952922,0.07982332299212501,0.5071723203540667,-0.09734268712371391,-10.46907855580007,0.22052747567424483


==> YMCA arXiv version/results/quad/quad_l2k/base_all_reg.csv <==
output,offset,in_h_304,in_h_305,in_h_308,in_h_309,in_J_304_308,in_J_304_309,in_J_305_308,in_J_305_309,in_h_304*in_h_304,in_h_304*in_h_305,in_h_304*in_h_308,in_h_304*in_h_309,in_h_304*in_J_304_308,in_h_304*in_J_304_309,in_h_304*in_J_305_308,in_h_304*in_J_305_309,in_h_305*in_h_304,in_h_305*in_h_305,in_h_305*in_h_308,in_h_305*in_h_309,in_h_305*in_J_304_308,in_h_305*in_J_304_309,in_h_305*in_J_305_308,in_h_305*in_J_305_309,in_h_308*in_h_304,in_h_308*in_h_305,in_h_308*in_h_308,in_h_308*in_h_309,in_h_308*in_J_304_308,in_h_308*in_J_304_309,in_h_308*in_J_305_308,in_h_308*in_J_305_309,in_h_309*in_h_304,in_h_309*in_h_305,in_h_309*in_h_308,in_h_309*in_h_309,in_h_309*in_J_304_308,in_h_309*in_J_304_309,in_h_309*in_J_305_308,in_h_309*in_J_305_309,in_J_304_308*in_h_304,in_J_304_308*in_h_305,in_J_304_308*in_h_308,in_J_304_308*in_h_309,in_J_304_308*in_J_304_308,in_J_304_308*in_J_304_309,in_J_304_308*in_J_305_308,in_J_304_308*in_J_305_309,in_J_304_309*in_h_304,in_J_304_309*in_h_305,in_J_304_309*in_h_308,in_J_304_309*in_h_309,in_J_304_309*in_J_304_308,in_J_304_309*in_J_304_309,in_J_304_309*in_J_305_308,in_J_304_309*in_J_305_309,in_J_305_308*in_h_304,in_J_305_308*in_h_305,in_J_305_308*in_h_308,in_J_305_308*in_h_309,in_J_305_308*in_J_304_308,in_J_305_308*in_J_304_309,in_J_305_308*in_J_305_308,in_J_305_308*in_J_305_309,in_J_305_309*in_h_304,in_J_305_309*in_h_305,in_J_305_309*in_h_308,in_J_305_309*in_h_309,in_J_305_309*in_J_304_308,in_J_305_309*in_J_304_309,in_J_305_309*in_J_305_308,in_J_305_309*in_J_305_309
out_h_304,-0.21240027097495115,10.466128324703345,-0.012557474760570914,-0.25415606331334234,-0.057304255452438745,-0.24335096190916555,0.1210291175455943,-0.08165964220641458,-0.20533665671809365,-1.2457488076990832,0.5469199576989171,0.3256788997597719,-0.5551563129587551,-2.6730822726976955,-0.14512648391119085,-2.662283340565279,1.7015664556823449,0.5469199576986942,-2.917441182685451,-2.435306678654635,1.5793597325313655,-0.23485756067170604,1.2495899382849769,-2.2074089007148636,-0.9541849704590959,0.3256788997597524,-2.4353066786549955,2.542645196730927,0.9788065362224488,-10.519542726376264,-1.6637386359963424,-3.2394509141856056,-0.5438356389605766,-0.5551563129589291,1.57935973253081,0.9788065362224315,7.757169685028735,-3.111732586214966,-7.370451938412763,0.016077360417908554,1.4289949715421006,-2.6730822726978967,-0.2348575606720593,-10.51954272637628,-3.111732586214668,0.9098034508187425,1.078715187970469,-0.08860012322156027,-2.4628572118102614,-0.14512648391128735,1.2495899382853557,-1.6637386359963326,-7.37045193841275,1.078715187970604,-2.8869426155164786,-1.4329902321523946,0.6546501942448676,-2.6622833405651427,-2.207408900715001,-3.2394509141855132,0.016077360417949993,-0.08860012322159976,-1.43299023215252,1.5064735469671364,0.6326095524232324,1.7015664556825711,-0.9541849704589863,-0.5438356389603594,1.4289949715424197,-2.462857211810752,0.6546501942449927,0.6326095524233221,-3.719576136081526
out_h_305,-0.040622346596967826,-0.013852622165303622,10.117177331849842,-0.22708296183361934,-0.29295339365288425,0.09187967764917054,-0.3246494499177041,-0.0522580069502233,0.19107038599842904,6.9738889390161765,1.0386386256721654,0.8836856494926376,-1.6115952565812168,-0.14017443898211482,2.6356846157181057,-0.13622134205084005,-0.32869340478610487,1.0386386256721074,2.576363114053834,-0.5261990441490139,0.0789208111524578,0.7435341262328545,1.1157244597539988,0.5078699414291363,-1.728464567074227,0.8836856494926788,-0.5261990441487345,-2.3137242366669555,-3.0436713035777405,-0.8142486575579422,-0.8726584711861064,-9.221812681642694,-1.7369896298823242,-1.6115952565813063,0.07892081115212284,-3.0436713035777276,4.485156836046067,0.25167869149699623,3.3581108475696695,-1.422325366688191,-11.599124342625023,-0.1401744389821277,0.7435341262327122,-0.8142486575580489,0.25167869149688754,-3.547859708044696,1.0376299022410695,-1.977372352998904,-0.8998562669253174,2.635684615718144,1.1157244597540914,-0.8726584711858006,3.3581108475696184,1.037629902241217,5.662581611360417,-0.8267746275104292,2.0292388971823683,-0.13622134205095537,0.5078699414290251,-9.221812681642316,-1.4223253666885498,-1.977372352998965,-0.8267746275109187,-6.921784836805078,0.13198784599933713,-0.3286934047859568,-1.7284645670739454,-1.7369896298824457,-11.599124342625165,-0.8998562669255167,2.0292388971821795,0.13198784599901459,-4.753811109315521
out_h_308,0.10494013627228212,-0.1805088911544857,-0.1262837103529612,10.202388751789945,0.21412098859549247,0.615202094607418,0.16528670073880317,0.016871290388430403,0.06170697558291173,3.382622743201873,0.8382503933709176,-1.2179397107995302,0.017081861756118918,-12.581325742259926,0.48745649821872133,0.5868105511202726,0.9444200933479233,0.838250393371053,-1.1544030477201168,0.03885536319024388,0.14200778375848147,-0.44605464396684064,0.17081062251738158,-11.094235923526305,-1.0009012823013894,-1.2179397107995362,0.03885536319046477,-10.136817402133229,0.8881915183184405,1.2604251433343423,0.05114622378757272,0.2383381888280823,-0.9454735199482962,0.01708186175613106,0.14200778375844272,0.8881915183184682,-2.941022749877986,0.30371731664934015,-2.2842081537364636,-2.0455450443233985,-1.5576752387084107,-12.581325742259926,-0.44605464396687716,1.2604251433343896,0.3037173166494287,-4.315277031509603,-0.21639585547304171,0.3427139366632448,-0.3891514377986503,0.48745649821854087,0.17081062251735002,0.051146223787455924,-2.284208153736308,-0.2163958554729564,-3.2965933663898,-0.08867415427963853,-1.386374616489068,0.586810551120354,-11.094235923526375,0.2383381888280799,-2.045545044323416,0.34271393666324357,-0.08867415427941744,-4.076410202602751,-0.6432617240093548,0.9444200933477518,-1.0009012823012793,-0.9454735199484214,-1.5576752387084976,-0.3891514377985301,-1.3863746164889093,-0.6432617240090662,-6.644526553452867
out_h_309,-0.04960294287465131,-0.03449352353616516,-0.05646392056529012,0.08976620510404101,9.445470731277108,-0.02378083210702334,0.4946916993467936,-0.03266386147703022,-0.1059788779322058,0.23515118011219766,-0.7721256859743266,-0.4980825215274422,-1.1304599940179434,-0.3080188148188146,-10.970229409488928,-0.7254880185842901,0.10595933863376018,-0.7721256859746952,1.1881060036842408,-0.6224010616924115,0.7139481659383489,-0.07689764132145772,-0.6177502553907397,-0.683449309497743,-11.935848520856947,-0.49808252152740257,-0.6224010616922294,0.9969199326401225,0.3287816151302263,-0.44227793523125,0.284116781492826,-0.22901112048719033,-0.09570548712944621,-1.130459994017785,0.7139481659384493,0.3287816151304432,6.113598809782288,-1.2904685905311333,1.5514652288082194,0.022857445803651365,1.0343525599187637,-0.308018814818846,-0.076897641321422,-0.44227793523120307,-1.2904685905307849,1.0069200503585116,-1.8118919232320052,0.5817702190919388,-0.7422778560654258,-10.970229409488875,-0.6177502553909082,0.2841167814926702,1.5514652288083022,-1.8118919232321378,-3.862218748532263,0.6617441565978084,0.8752784915335758,-0.7254880185841925,-0.6834493094977182,-0.22901112048719877,0.022857445803879047,0.5817702190920191,0.6617441565977543,6.183999629299623,-1.6275774685284288,0.10595933863391417,-11.935848520856942,-0.09570548712945245,1.0343525599187067,-0.742277856065756,0.8752784915336631,-1.6275774685283277,3.531245252745021
out_J_304_308,0.03439599665445537,-0.013164728398503292,-0.029154759323589036,0.026320678175335534,0.07324613102702633,11.972050723831348,-0.06874351062582053,-0.020736806589273207,0.02106485006506003,0.24421864981422126,-0.38267789902900046,-0.3077067970882401,-0.7636770160925608,-1.2725506257254895,0.48530070798680414,0.09601923324036361,-1.0299599078876298,-0.3826778990289135,0.22511327479625523,-0.08782531457247136,-0.995785948497147,0.3335312172885448,-0.08442702724924322,-0.11367422069822765,0.9197724710162928,-0.30770679708816545,-0.08782531457254136,-1.4477508885799475,-0.105141299875583,1.0762254542911025,-0.5286754156465885,0.07532184655083245,-0.500340141267943,-0.7636770160926476,-0.9957859484970679,-0.10514129987551858,0.578406089375196,-1.1046762658051517,-0.05132641561830091,0.24217486755105921,0.027188957033135022,-1.2725506257254002,0.3335312172884877,1.0762254542909842,-1.1046762658051081,-4.66877261344304,0.9544050856056703,-0.5721133533258037,0.12064338498907581,0.4853007079868524,-0.08442702724912017,-0.5286754156466128,-0.051326415618313824,0.954405085605724,-0.18829643847237026,-0.23398806700365807,0.5179646710771209,0.09601923324045494,-0.11367422069811653,0.07532184655055636,0.24217486755121667,-0.5721133533258477,-0.23398806700369443,1.3804934532892044,0.43297370133868224,-1.0299599078874986,0.9197724710162682,-0.5003401412680212,0.027188957033184052,0.12064338498896171,0.5179646710771868,0.43297370133861185,0.7356972753664682
out_J_304_309,-0.002528796161878017,-0.030848895188231324,0.011152682003576407,0.022651435960829476,-0.013708760704032916,-0.05836285407117369,11.898242956152206,-0.04058228959038397,0.013532097707973624,0.41612069503758975,0.6476257390608872,-0.2911562108978749,0.6329043133241249,0.08145396595722977,-0.8057417585624294,-0.5467086123199317,1.2124265327734731,0.6476257390609166,0.5106791297828338,-0.22928581521311436,0.6238977340866325,-0.7550247239431808,-0.5607054750115343,0.45806527076905945,-0.15784572891223178,-0.2911562108978614,-0.22928581521312827,0.28539565680454565,0.04722913855791537,-0.3711489793099534,-0.10750660572914915,-0.7085633604943281,-1.5376405856571096,0.6329043133241335,0.6238977340866185,0.047229138557917286,-0.25916468572873835,0.2470898105793957,-0.46869318678123095,0.21963885019455365,0.6545293425088142,0.08145396595717737,-0.7550247239432278,-0.3711489793099559,0.24708981057939058,3.381469503185574,-0.6406478816545338,0.555674787890558,-0.31830815051433564,-0.8057417585623969,-0.5607054750115607,-0.10750660572908176,-0.46869318678122596,-0.6406478816545166,0.0611650316124968,0.08746124326783991,-0.11438984286110163,-0.5467086123199099,0.45806527076907994,-0.708563360494357,0.21963885019451965,0.5556747878905808,0.08746124326783493,0.36119702972398104,-0.20410257507045085,1.2124265327734753,-0.157845728912253,-1.537640585657178,0.6545293425088621,-0.3183081505142767,-0.11438984286102866,-0.20410257507041116,0.33674125123923715
out_J_305_308,0.046912587758301726,0.002512350516670538,-0.07926006899875317,0.04181062923024739,0.007882634200689163,0.006070161826062173,-0.032092611366909586,12.21638586040805,0.02100358211615788,1.6188990998440829,0.20723770342525127,0.014398068029199039,0.13008269343744064,0.4944403681432678,0.0783272499153456,-0.37749514408697943,-0.5337851698238049,0.20723770342527864,-0.004603610653051384,0.24173781412039733,-0.9607545113851843,0.32170757779691694,0.442636833956529,-0.28701184749442654,-0.4209698657230503,0.014398068029090688,0.24173781412068515,1.2397857019681107,0.31371192388319874,0.4515325997684359,-0.015238357755109176,0.0760781701515346,0.3332858096668263,0.13008269343735976,-0.9607545113851914,0.31371192388317026,-0.39016985978190805,-0.5692222669671705,-0.2638135178611209,0.149094253955373,-0.05101740958321212,0.4944403681433162,0.3217075777969687,0.45153259976857696,-0.5692222669671474,0.14956429243404917,-0.6777569809949812,0.5742264680921563,-0.48985147174234617,0.07832724991546575,0.4426368339566386,-0.015238357755081845,-0.263813517861176,-0.6777569809948873,-0.08862248259611526,0.5092331381219825,-0.06579211144341596,-0.37749514408702056,-0.28701184749442576,0.07607817015148231,0.1490942539552622,0.5742264680922576,0.509233138122018,-3.512091388450688,-0.9039670421406549,-0.5337851698236336,-0.4209698657230254,0.3332858096666981,-0.051017409583183466,-0.48985147174242205,-0.06579211144336528,-0.9039670421406496,0.17294274052848282
out_J_305_309,0.014118188546151858,0.0008079525651943174,-0.014570663593803657,0.043404162636957344,-0.029629204442032712,-0.015617977629921415,0.023877873023212835,-0.04644755482975651,12.025148434748024,-1.6546654107139553,-0.20913720547677242,-0.19509088786095752,-0.3317812102841267,0.15108217407393087,0.487778921280743,-0.4348939114850311,-1.1502932088129019,-0.209137205476584,-1.0740924315998839,0.7663043255479123,-0.39555056390180027,-0.24328927928979288,-0.4722052467409792,0.27857611465336035,0.42513294676675417,-0.19509088786095807,0.7663043255479768,1.8824221535555485,-0.6529424160282098,-0.13735195519416438,0.4369545102458355,0.23383321983124328,0.7233879113357161,-0.33178121028413826,-0.3955505639018092,-0.6529424160282641,-2.2778500430739537,-0.35664451185093976,0.5981643474038477,0.10277116948040001,0.4641736545839505,0.15108217407388122,-0.2432892792896754,-0.13735195519416132,-0.3566445118508962,2.404299086439904,-0.2508401972205836,0.9706812355867549,-0.15947535989375153,0.4877789212807366,-0.4722052467408947,0.43695451024585025,0.5981643474038519,-0.25084019722069173,1.7465090612623588,0.32354737475342044,-0.4882308854133163,-0.4348939114850431,0.2785761146532489,0.23383321983120023,0.1027711694803007,0.970681235586745,0.32354737475345635,2.8013271410324716,-0.09825658615106359,-1.1502932088129059,0.42513294676668556,0.723387911335672,0.46417365458402715,-0.15947535989363434,-0.48823088541322734,-0.09825658615116586,6.385108247384735
out_J_304_305,-0.005683103235921081,0.00046137516888961836,-1.1640850227352827e-6,-0.00457849464031108,-0.006148124455233926,-0.04508024117111364,-0.021022747082523337,-0.021484012000799975,0.00021263957387335594,-0.23041759798211459,-0.08023727991305264,0.09105240711091964,0.044680504866682826,0.08331676491086648,0.030710673292439133,0.04634007983759788,0.07106320018812703,-0.08023727991304509,0.007719642762766152,0.06467576776566095,-0.024703782302310646,0.10101730258306779,-0.04245959738248966,-0.04941879804212105,-0.0014260046612475763,0.09105240711091768,0.06467576776566618,-0.06701266599582777,-0.004600377775763649,-0.0352044154817615,-0.07331652379291372,-0.04229419569231292,0.06425199993225575,0.04468050486668259,-0.024703782302316075,-0.004600377775762015,0.31138141912306483,0.012685417624707335,-0.04182955851335835,-0.037044567787601054,0.029394002759990545,0.0833167649108644,0.10101730258306427,-0.035204415481764305,0.012685417624698997,-0.14352299866921794,0.0034024118390808935,-4.1176128758685495,0.04570679052305463,0.030710673292446547,-0.04245959738249176,-0.07331652379291641,-0.041829558513359934,0.0034024118390851748,-0.005541891879885399,0.08321705987894364,-4.059042661888696,0.04634007983759656,-0.04941879804211883,-0.04229419569232103,-0.03704456778760704,-4.117612875868564,0.08321705987894563,0.14076749303161917,-0.010649065641481676,0.07106320018812491,-0.0014260046612476211,0.06425199993225651,0.029394002759989397,0.04570679052306119,-4.0590426618886815,-0.010649065641485055,0.14633122994199096
out_J_308_309,-0.004745105347919658,0.009783516061329973,-0.003363443176739834,-0.005388394676549997,0.001876686157491511,-0.009528769296516394,-0.04871998605505738,-0.03387487629755308,-0.053662003514612415,-0.2677417663626276,0.10092701070103817,0.1490163713898023,0.028816123099756653,0.1754854277230513,0.07045208078359325,-0.06273758001880697,0.0921784177751109,0.10092701070103215,-0.3011394686603184,0.025105873324543223,0.03184857038874306,-0.09084336697522737,-0.10343361506025996,0.019375782258381755,-0.13113276045537264,0.1490163713897919,0.025105873324541714,-0.3757756799209833,-0.005917015545388701,-0.03704395455722046,0.008645280064749317,-0.11150438260499154,0.019125075342106848,0.028816123099760983,0.03184857038874604,-0.005917015545387969,0.1881308447474707,0.08040277852120231,0.0008307591256674284,-0.09983464285054575,-0.04470111783841482,0.17548542772305256,-0.09084336697522913,-0.03704395455722517,0.08040277852119768,-0.08413646584294333,-5.740366069048014,0.018752407073181078,-0.0494308551604637,0.07045208078359423,-0.10343361506026834,0.008645280064745327,0.0008307591256755571,-5.7403660690480125,0.04884550308913221,-0.11603270655622767,-0.06369555650240052,-0.06273758001880408,0.01937578225837616,-0.1115043826049899,-0.09983464285054966,0.018752407073174413,-0.1160327065562329,0.04443542350614472,-6.7926206382779,0.09217841777511268,-0.13113276045538547,0.019125075342107868,-0.04470111783840785,-0.049430855160462195,-0.06369555650239461,-6.7926206382779,-0.23580792489794064


==> YMCA arXiv version/results/quad/quad_l2k/srt_all_reg.csv <==
output,offset,in_h_304,in_h_305,in_h_308,in_h_309,in_J_304_308,in_J_304_309,in_J_305_308,in_J_305_309,in_h_304*in_h_304,in_h_304*in_h_305,in_h_304*in_h_308,in_h_304*in_h_309,in_h_304*in_J_304_308,in_h_304*in_J_304_309,in_h_304*in_J_305_308,in_h_304*in_J_305_309,in_h_305*in_h_304,in_h_305*in_h_305,in_h_305*in_h_308,in_h_305*in_h_309,in_h_305*in_J_304_308,in_h_305*in_J_304_309,in_h_305*in_J_305_308,in_h_305*in_J_305_309,in_h_308*in_h_304,in_h_308*in_h_305,in_h_308*in_h_308,in_h_308*in_h_309,in_h_308*in_J_304_308,in_h_308*in_J_304_309,in_h_308*in_J_305_308,in_h_308*in_J_305_309,in_h_309*in_h_304,in_h_309*in_h_305,in_h_309*in_h_308,in_h_309*in_h_309,in_h_309*in_J_304_308,in_h_309*in_J_304_309,in_h_309*in_J_305_308,in_h_309*in_J_305_309,in_J_304_308*in_h_304,in_J_304_308*in_h_305,in_J_304_308*in_h_308,in_J_304_308*in_h_309,in_J_304_308*in_J_304_308,in_J_304_308*in_J_304_309,in_J_304_308*in_J_305_308,in_J_304_308*in_J_305_309,in_J_304_309*in_h_304,in_J_304_309*in_h_305,in_J_304_309*in_h_308,in_J_304_309*in_h_309,in_J_304_309*in_J_304_308,in_J_304_309*in_J_304_309,in_J_304_309*in_J_305_308,in_J_304_309*in_J_305_309,in_J_305_308*in_h_304,in_J_305_308*in_h_305,in_J_305_308*in_h_308,in_J_305_308*in_h_309,in_J_305_308*in_J_304_308,in_J_305_308*in_J_304_309,in_J_305_308*in_J_305_308,in_J_305_308*in_J_305_309,in_J_305_309*in_h_304,in_J_305_309*in_h_305,in_J_305_309*in_h_308,in_J_305_309*in_h_309,in_J_305_309*in_J_304_308,in_J_305_309*in_J_304_309,in_J_305_309*in_J_305_308,in_J_305_309*in_J_305_309
out_h_304,0.0004795984013121945,9.755349732517601,-0.019421979360873726,0.026072258428971606,-0.024299904184295697,0.0007628284538259919,0.022770174874431795,-0.01621375278269777,-0.07788253726988524,-1.5216314368490125,-0.14179693538535232,-0.3489399649061908,-0.42005377438439334,-0.6239964714616495,0.35199156828243694,-0.5510695469338897,-0.029865704436892546,-0.14179693538537602,2.3455577254304316,-1.1716793070165166,0.38155126900643166,-0.2144223097432442,0.25554387501476544,-0.43566916819020834,-0.10717900872635618,-0.3489399649061884,-1.1716793070164433,0.9208691169388985,0.647540051652922,-10.660449139807616,0.2857523559845467,-0.9989818802280171,0.22598833166774945,-0.4200537743843828,0.3815512690065436,0.6475400516528533,0.4497228473276188,0.3003380874679003,-6.562122794289757,0.3043771839362306,0.5910366034584944,-0.6239964714615837,-0.21442230974341492,-10.660449139807236,0.30033808746779006,1.134368420428857,0.2639571789629089,-0.20100139084777915,0.51785012379367,0.3519915682825353,0.25554387501466197,0.2857523559845653,-6.562122794289817,0.26395717896295656,-0.6270146757656684,-0.8519252883447846,-0.48052557106846194,-0.5510695469338898,-0.43566916819002954,-0.9989818802279913,0.3043771839360167,-0.20100139084772375,-0.8519252883446122,-1.753425079555909,-0.11932713657097337,-0.02986570443687812,-0.10717900872629124,0.22598833166789134,0.5910366034585357,0.5178501237936229,-0.4805255710684776,-0.11932713657099737,-0.19462786390191264
out_h_305,0.002633645393152848,0.04766319154121228,9.895796743986846,0.01604787906360447,0.005755835713512166,-0.003423739569725544,-0.015512212796246583,0.0027184126936447544,-0.028148191721047572,-0.6089841699554629,-0.0901210336830605,0.30066993700178063,-0.06892927655704896,0.07380186461552853,0.04778923659717882,0.39841697240385515,-0.21351973141251165,-0.09012103368294228,-0.1717810136240805,0.1422856080382833,0.4495207829120965,0.07900665799826806,0.5570044365408677,-0.27504093156732584,-0.3871984677168451,0.30066993700170563,0.14228560803824675,-0.4446071829159896,-0.1571823789380444,-0.6998565029498786,-0.06863980768332426,-8.20489440990954,-0.7107448907682785,-0.06892927655701851,0.4495207829120956,-0.1571823789381004,0.005692153364848423,-0.7147724851769663,0.6514458602478629,-0.45852719146123133,-7.904265613910543,0.0738018646154271,0.07900665799825207,-0.6998565029498311,-0.7147724851768416,-1.3885337429374245,-0.3974528900687336,-0.7228884347066562,0.29794241666516524,0.0477892365973451,0.5570044365407668,-0.06863980768340984,0.6514458602478563,-0.3974528900687198,0.46436436121449004,0.14390417796144744,0.1887661004869364,0.39841697240391455,-0.2750409315673776,-8.204894409909574,-0.4585271914612073,-0.7228884347066689,0.1439041779615148,0.5813752578971502,0.048499634065446426,-0.2135197314124686,-0.38719846771694205,-0.71074489076839,-7.904265613910561,0.29794241666512494,0.18876610048693074,0.04849963406561815,-1.0477418978323332
out_h_308,-0.003593877885357391,0.011041036333877886,-0.010939480242441759,9.847387426341923,0.009204135268501907,0.021574173637212733,0.0022707326808821026,-0.013644108262836616,-0.023939772339075165,1.358426619640443,-0.14406842981973658,-0.4602568512133517,0.2957773663952557,-9.792425296642183,0.1560341355533522,-0.0785584229916218,0.12086639895101504,-0.14406842981970983,-0.39902181559449723,0.5116932843172902,-0.15990312941385104,-0.016264131479327492,0.017057319081746344,-11.4590876188182,0.49666552271596454,-0.46025685121338533,0.5116932843173305,1.5490153626741918,-0.41282506295884136,0.11074847989329863,0.03337236246536036,-0.16632484564168695,-0.5203451802674679,0.29577736639528307,-0.1599031294139222,-0.41282506295891924,0.5597544768119663,0.032341693112158176,-0.05509832223847467,-0.29442977549996957,-0.07350597433060047,-9.792425296642215,-0.016264131479432346,0.1107484798932835,0.03234169311203464,0.8516210703965837,0.0012564864787386455,0.025939738655375823,0.28251432925650405,0.1560341355533522,0.017057319081581646,0.033372362465442666,-0.05509832223862218,0.0012564864786217505,1.5075829929579214,-0.2567993885548859,0.1454247421762019,-0.07855842299161678,-11.459087618818138,-0.16632484564170302,-0.2944297755000698,0.025939738655332254,-0.2567993885549184,-1.2158260367962646,-0.20761640108826324,0.12086639895098165,0.49666552271604175,-0.5203451802674158,-0.0735059743306208,0.2825143292563743,0.14542474217621648,-0.2076164010880888,-1.2406319400035932
out_h_309,0.0007691457502221788,-0.018564386295258053,-0.007738614570999732,-0.004197849420880998,9.156516332943957,-0.0022962346409649854,0.0013519536685924665,0.003399131704849967,-0.05424086004688221,0.6271606088001512,-0.08684190774690656,-0.24123525267440263,-0.4166865237193468,-0.01872821827910786,-10.313808183715885,0.47426978585909485,-0.30930025312554243,-0.08684190774683016,0.5816052033425081,0.014182477236217959,0.08993569034490802,-0.444296109315205,0.07412163894126227,-0.2905407801774889,-11.264149834923176,-0.24123525267436013,0.01418247723616704,-0.20845097104521784,0.20372823560123984,0.30973520986959335,0.11635102005279194,0.4739555527511767,-0.025874484914648208,-0.4166865237194011,0.08993569034501088,0.20372823560129538,0.17485358715807192,0.41334494482663,0.5514156013644281,-0.30229899459214554,-0.26170991706899044,-0.018728218278958167,-0.4442961093151684,0.30973520986947584,0.41334494482669776,0.029375376169168892,-0.4818483969441039,-0.08718541636022,-0.1260243786294605,-10.313808183715944,0.07412163894132123,0.11635102005275381,0.5514156013643815,-0.4818483969441254,-0.017504518679507544,0.16321258647809242,-0.0874032868961724,0.47426978585909496,-0.29054078017748286,0.47395555275124235,-0.3022989945921679,-0.08718541636018266,0.16321258647806802,-0.8904547752038735,-0.22237481988782012,-0.3093002531255419,-11.264149834923114,-0.025874484914582434,-0.26170991706894786,-0.1260243786295906,-0.08740328689617952,-0.22237481988785762,-0.016443526624995163
out_J_304_308,0.0015340581932316384,-0.02294985560378134,-0.017109427465152396,-0.01851038210552668,0.04927863621952409,11.483672772539656,-0.026548671374980563,-0.0006890160900826528,0.022498032337238277,-0.021193507139930356,-0.05600929363860457,0.13833184455179007,-0.04012834817653431,-0.36193972365455246,0.1702398730285227,0.05823161678807465,-0.6036728466090433,-0.05600929363866065,0.20816331449498543,-0.6890439862320952,-0.3682611312466563,0.025012026388461023,-0.08431605943766984,-0.012672303580700053,0.3671398611065305,0.13833184455176806,-0.6890439862321476,-0.8871163267878824,0.19478500607770588,0.903182158448054,-0.3524033299357579,0.029267978022009353,-0.23351724539699376,-0.04012834817653926,-0.36826113124665066,0.1947850060777112,0.30985077187230786,-0.8075076745212716,-0.16322475899959826,0.24276419318654685,0.15751153393467465,-0.3619397236545818,0.025012026388435953,0.9031821584480133,-0.8075076745212857,0.17760497320999064,0.3891126942292735,-0.5963486817165703,0.060171718772940634,0.1702398730284972,-0.08431605943764732,-0.3524033299357747,-0.16322475899958874,0.38911269422930356,-0.8196195783743333,-0.25110697717774527,0.3511240165117714,0.058231616788058244,-0.012672303580724206,0.029267978022032532,0.24276419318656361,-0.5963486817165807,-0.2511069771777299,1.0109638783034498,0.5907745676452651,-0.6036728466090716,0.367139861106547,-0.23351724539699395,0.15751153393467782,0.060171718772852656,0.3511240165116849,0.5907745676452345,-0.2430397982897813
out_J_304_309,-0.0013018841777133817,-0.03457167901194061,0.01252057419275848,0.016229978399653802,-0.04416993354219387,-0.023554314291461768,11.356286941923038,0.006737837324130942,-0.008506258551861434,0.529783119976636,0.7946267170810327,-0.5391168210160161,0.2147173573340563,-0.17692793141513116,0.14623680118683435,-0.12180337424214019,0.41007037367265137,0.7946267170810027,-0.2602530751166512,0.35415308722738015,0.42156936885288593,-0.28458598106040145,-0.6445325506619314,-0.2470835619521257,0.1541770987378903,-0.539116821016018,0.35415308722726685,0.5033296941452875,-0.16734887225864456,0.29117681833224074,0.21103341186992736,-0.34315047218261957,-0.5330677108760477,0.21471735733408773,0.4215693688528871,-0.1673488722586537,0.021896158270254363,0.3809010448474215,-0.05655295848817997,0.3999357679378582,0.2559819722496504,-0.1769279314151234,-0.2845859810603901,0.29117681833222386,0.38090104484741627,1.0313956144503076,-0.10276652938408753,-0.30919475257312257,0.14413492989171334,0.14623680118682594,-0.6445325506618675,0.2110334118698821,-0.05655295848817322,-0.10276652938409576,0.07598269100432058,-0.23608265480181695,-0.15397232086866489,-0.12180337424217699,-0.24708356195210573,-0.3431504721825759,0.3999357679378742,-0.3091947525731223,-0.2360826548018411,0.3072148608653235,0.09879226668982193,0.4100703736726141,0.1541770987378698,-0.5330677108760717,0.2559819722496565,0.1441349298917025,-0.15397232086863563,0.09879226668984002,-0.7779316113167063
out_J_305_308,-0.001953866524098889,0.007441094069267555,-0.008941665319295453,0.009802574182697706,-0.012472456694361816,0.015782977985279386,-0.018060727804551535,11.797062663247468,0.00022770763983759218,0.17923648410276383,-0.3281700610885004,-0.34498662461765295,-0.12743022313637098,0.6881097727499229,0.17571227317557864,-0.016847818024601984,-0.2556657169923225,-0.3281700610885032,0.43838022891523265,0.4343710226051171,-0.36858022176674565,0.21661689590751257,0.3335666254984964,-0.24494259917224867,0.2956080368932028,-0.34498662461765434,0.43437102260510924,-0.7617609703930137,0.37510621805069655,0.5194908760133884,-0.07292419434242751,0.2517963642725482,0.08747288075971828,-0.12743022313636304,-0.3685802217666907,0.3751062180507185,0.9083404081563919,0.14586569659376686,0.2829409870429041,-0.07905565795714946,-0.01844385043809602,0.688109772749918,0.21661689590749567,0.5194908760133369,0.14586569659378618,0.665862494883915,-0.5951793615449764,0.28847598823498066,-0.09841985113017862,0.17571227317558177,0.333566625498482,-0.07292419434235246,0.282940987042892,-0.5951793615449767,0.352611946233579,0.23803750949688918,-0.054367916976585204,-0.01684781802458346,-0.2449425991722958,0.25179636427250024,-0.07905565795715383,0.2884759882349658,0.23803750949681823,-0.417888252223016,-0.3543491987879093,-0.2556657169923423,0.29560803689311804,0.08747288075974943,-0.01844385043811468,-0.09841985113014473,-0.054367916976634185,-0.3543491987879024,-0.49750833151644575
out_J_305_309,-0.0005877506633655787,0.014462727161831116,-0.03597990782514114,0.018398775715960904,-0.017152242003511262,0.014190982006194426,0.013901915113719961,0.020388660114882683,11.599739563249981,-1.088023719702108,-0.30531696490236565,-0.32048265909744306,-0.07991440273705105,-0.2800631489988495,0.12957021813440836,-0.5720751029750023,-0.13261979641930902,-0.3053169649023915,0.08656320452116555,0.7920272192949506,0.0024374806398812037,-0.509376200288977,-0.3720548339885881,-0.07218266045476862,0.6257344162697313,-0.3204826590974201,0.7920272192949238,0.04803276827449335,-0.004659057739324625,-0.13550055103677466,0.07067687806657935,-0.2942431611538203,0.21796291717228747,-0.07991440273703983,0.0024374806398597742,-0.0046590577393029586,-1.3132113550904616,-0.2991940088296004,0.580799962105191,-0.39665302409718206,-0.07517638103274592,-0.2800631489988773,-0.5093762002890233,-0.13550055103677214,-0.29919400882960057,1.0763158330979503,-0.23897501321639722,0.676437589017803,-0.6294318292234466,0.1295702181344259,-0.37205483398857997,0.07067687806649647,0.5807999621051984,-0.2389750132164383,0.5877851648955681,0.16247121315437119,-0.493940141585101,-0.5720751029750668,-0.07218266045474216,-0.2942431611538263,-0.3966530240971718,0.6764375890177499,0.16247121315435784,0.7439201650768157,-0.21188255175436072,-0.1326197964193257,0.6257344162697782,0.2179629171723125,-0.07517638103272992,-0.6294318292234137,-0.49394014158508315,-0.21188255175434154,0.5118226161984638
out_J_304_305,-0.00037369776184754727,-0.0031025694646388937,-0.005615884487238853,-0.0030444130232425547,-0.00581131065409599,0.0009080530427315863,0.0009118284098835797,0.006133412393411766,0.0003604325553908725,-0.04894068149244182,-0.10923015593930514,-0.00685838418344528,0.10176995357408125,0.04806849120169338,-0.013568103062277683,0.07180085983775868,0.008209742468069282,-0.10923015593931071,0.05836323818783952,-0.029912395377194787,-0.03560766733869685,0.022167265758272204,0.009616438299106687,0.01869682990126184,0.0771483152065406,-0.006858384183446663,-0.029912395377193337,-0.05358708105358623,-0.03422345998556661,-0.04733854370994801,-0.08111650781643599,-0.005092151347487137,0.033895794580921464,0.1017699535740794,-0.035607667338690425,-0.034223459985571456,0.31887423788374814,0.04795791682793593,-0.022700818773544094,0.024158053893729558,-0.020606969340683044,0.04806849120169859,0.022167265758281523,-0.04733854370994598,0.04795791682793701,-0.12121355391238935,0.017037047019141216,-3.7614314003180938,-0.10372656851158103,-0.013568103062278158,0.009616438299102885,-0.0811165078164311,-0.02270081877354356,0.017037047019145546,0.09202559239833459,-0.08512734976103599,-3.5644171881194464,0.07180085983776038,0.018696829901258996,-0.005092151347490625,0.0241580538937344,-3.761431400318065,-0.08512734976103613,0.1045513825208428,-0.03263731113468429,0.008209742468069407,0.07714831520654275,0.03389579458091948,-0.020606969340683973,-0.10372656851158753,-3.564417188119453,-0.03263731113468501,0.0060199599517103295
out_J_308_309,0.00065602019045538,0.004174295594051911,-0.0007724850553236217,-0.0010117538355859394,0.0032750122169360775,-0.002685695734022449,-0.005575863401216095,-0.0006978373343864389,0.00392169207860257,-0.10963457393607173,0.11013521762744187,0.05656941437090402,0.08567339479754067,0.2201177476011053,0.12653619532797558,-0.04234685944953364,0.04522442642812788,0.1101352176274381,-0.22108554633800925,-0.03163560240006805,-0.019175584463681495,-0.02820049588863453,-0.08356437247598023,-0.03721533762426694,-0.20993656815561745,0.05656941437090192,-0.031635602400064036,-0.22405853966056005,-0.0015000000914339776,-0.1092716386095909,-0.08123481840124432,-0.12995780454189584,0.0571820014380941,0.08567339479754318,-0.019175584463680773,-0.0015000000914280713,0.07673534849317608,0.045895192634239065,-0.03576376934853518,-0.09862273468496077,-0.027190782776404642,0.22011774760110236,-0.028200495888637142,-0.10927163860959052,0.045895192634235076,0.09191801850718839,-5.292081711527115,-0.023318985350802467,-0.03976676965419701,0.12653619532797297,-0.08356437247597058,-0.08123481840124121,-0.03576376934853677,-5.2920817115271195,-0.06460631693336549,-0.08696177943301027,0.014019582878481249,-0.04234685944952978,-0.037215337624267035,-0.12995780454189423,-0.0986227346849598,-0.02331898535079795,-0.08696177943300823,-0.01018804835117218,-6.32838710730364,0.045224426428126206,-0.20993656815561895,0.05718200143810185,-0.027190782776405905,-0.039766769654201034,0.014019582878489093,-6.328387107303676,-0.3615525416352379


==> YMCA arXiv version/results/quad/quad_n2k/base_all_reg.csv <==
output,offset,in_h_1800,in_h_1801,in_h_1804,in_h_1805,in_J_1800_1804,in_J_1800_1805,in_J_1801_1804,in_J_1801_1805,in_h_1800*in_h_1800,in_h_1800*in_h_1801,in_h_1800*in_h_1804,in_h_1800*in_h_1805,in_h_1800*in_J_1800_1804,in_h_1800*in_J_1800_1805,in_h_1800*in_J_1801_1804,in_h_1800*in_J_1801_1805,in_h_1801*in_h_1800,in_h_1801*in_h_1801,in_h_1801*in_h_1804,in_h_1801*in_h_1805,in_h_1801*in_J_1800_1804,in_h_1801*in_J_1800_1805,in_h_1801*in_J_1801_1804,in_h_1801*in_J_1801_1805,in_h_1804*in_h_1800,in_h_1804*in_h_1801,in_h_1804*in_h_1804,in_h_1804*in_h_1805,in_h_1804*in_J_1800_1804,in_h_1804*in_J_1800_1805,in_h_1804*in_J_1801_1804,in_h_1804*in_J_1801_1805,in_h_1805*in_h_1800,in_h_1805*in_h_1801,in_h_1805*in_h_1804,in_h_1805*in_h_1805,in_h_1805*in_J_1800_1804,in_h_1805*in_J_1800_1805,in_h_1805*in_J_1801_1804,in_h_1805*in_J_1801_1805,in_J_1800_1804*in_h_1800,in_J_1800_1804*in_h_1801,in_J_1800_1804*in_h_1804,in_J_1800_1804*in_h_1805,in_J_1800_1804*in_J_1800_1804,in_J_1800_1804*in_J_1800_1805,in_J_1800_1804*in_J_1801_1804,in_J_1800_1804*in_J_1801_1805,in_J_1800_1805*in_h_1800,in_J_1800_1805*in_h_1801,in_J_1800_1805*in_h_1804,in_J_1800_1805*in_h_1805,in_J_1800_1805*in_J_1800_1804,in_J_1800_1805*in_J_1800_1805,in_J_1800_1805*in_J_1801_1804,in_J_1800_1805*in_J_1801_1805,in_J_1801_1804*in_h_1800,in_J_1801_1804*in_h_1801,in_J_1801_1804*in_h_1804,in_J_1801_1804*in_h_1805,in_J_1801_1804*in_J_1800_1804,in_J_1801_1804*in_J_1800_1805,in_J_1801_1804*in_J_1801_1804,in_J_1801_1804*in_J_1801_1805,in_J_1801_1805*in_h_1800,in_J_1801_1805*in_h_1801,in_J_1801_1805*in_h_1804,in_J_1801_1805*in_h_1805,in_J_1801_1805*in_J_1800_1804,in_J_1801_1805*in_J_1800_1805,in_J_1801_1805*in_J_1801_1804,in_J_1801_1805*in_J_1801_1805
out_h_1800,-0.02615742396065388,9.734314902710079,0.13996257012248703,-0.22958903682050066,0.16003558987476063,0.20333578385839698,-0.10716803261675834,0.22062751652529902,-0.06894982350001969,3.243989707945911,-1.436885381422057,1.1981958605886638,2.0819387078644898,1.0932255895872793,1.7757212933090494,-2.230917918611343,0.16205965061635436,-1.4368853814221572,-6.481639781122074,-1.6212744034917979,0.8456321048135484,2.7441903175960403,1.569969429595911,2.539420298515268,1.7350324572732796,1.1981958605885248,-1.6212744034915805,1.85532747761227,-0.5644063854722611,-16.24237678940528,3.6091635730938885,-2.140714380674977,2.6348330995358062,2.0819387078646265,0.8456321048136642,-0.5644063854723043,0.6426320307433853,-1.1827180039363947,-15.482836605387096,-2.752759916188161,-1.3754432419752072,1.0932255895872185,2.74419031759642,-16.24237678940513,-1.1827180039364587,1.6323046606742364,0.7741798039443728,1.109095656188392,4.038406476495654,1.7757212933089739,1.5699694295958408,3.6091635730938325,-15.482836605386973,0.7741798039446316,2.78375245487461,1.1655529765713897,0.7509030731677706,-2.2309179186115493,2.5394202985152967,-2.1407143806751407,-2.7527599161881358,1.109095656188435,1.1655529765714179,-1.5483278623691457,-0.442335164247768,0.1620596506163112,1.7350324572734102,2.6348330995360287,-1.3754432419753244,4.038406476495647,0.7509030731677765,-0.4423351642477975,4.584603721492608
out_h_1801,-0.023025246981178644,0.018552669879342506,9.976892591510925,-0.16098702061813053,-0.17381835306403534,-0.1142311538404213,0.2520049042427857,-0.043700728505307,0.05229659409865885,-0.5290961522025599,-1.8953901233418142,-1.005441270446689,3.8190803969491736,0.4283678033742868,-1.2030947961617553,-1.568048561859276,-0.6167201068168447,-1.8953901233419543,8.089734013503763,-1.2101617957141935,1.7031089274537874,0.346356691649564,-1.7308289709038291,1.6784724987746054,2.1414406917540134,-1.0054412704464895,-1.2101617957142758,10.171249183545891,0.6090928575824687,-0.8687466204343751,-0.6667211746942819,-19.152516454687174,2.68218998337818,3.819080396949232,1.7031089274538436,0.6090928575823109,-1.4124577221299999,1.7699492369921976,1.8858751930193944,-2.7874018599382793,-18.330466125640616,0.42836780337421326,0.3463566916494222,-0.8687466204347007,1.7699492369924643,-0.6160492594029281,-2.04653723897075,-0.1930922496260464,2.3443604002449803,-1.2030947961617422,-1.7308289709039595,-0.6667211746941369,1.8858751930195385,-2.0465372389707945,-3.4811175013687987,-1.5961848390788829,3.584862536486056,-1.5680485618594873,1.6784724987747122,-19.15251645468711,-2.78740185993813,-0.19309224962570748,-1.59618483907893,-1.7944977990902615,-1.0372983824140032,-0.6167201068169422,2.141440691753791,2.682189983377949,-18.330466125640548,2.344360400245008,3.5848625364859688,-1.0372983824137205,3.2841669367709025
out_h_1804,-0.0002401588976847434,-0.24808250500359935,-0.16373094894206555,11.140387876054227,0.07843553898023393,-0.0350918363869503,0.07350546655310938,-0.04122029377144466,-0.05146966959753379,3.7173927394456214,0.393652009409273,0.5084151627734851,1.1900244996253826,-4.163735164887892,-0.9867323219730239,0.9076161886317361,-0.8234753521713761,0.39365200940888884,3.6563683691121684,-1.053152887285892,1.1538962880214452,-0.39603520436861106,0.5795957782564429,-8.736043641092634,0.6657111461869573,0.5084151627735889,-1.0531528872857976,-0.45400990153430687,2.387019013527039,1.5361550304773888,-1.2303471955415615,-0.8421445358304418,0.6163246547682073,1.1900244996256693,1.153896288021589,2.387019013526973,-3.4791775992200824,0.5339088198879787,2.07118245097771,-3.7604075901965057,-2.276512469180156,-4.163735164887669,-0.39603520436872713,1.5361550304776765,0.5339088198876393,-2.7842266161120386,0.23757927419382371,-0.398830533321085,1.7766948249849892,-0.9867323219729642,0.579595778256739,-1.2303471955418828,2.0711824509777084,0.23757927419369432,-7.452181380251236,1.886014067507473,3.5242718771048143,0.9076161886315148,-8.736043641092554,-0.8421445358303863,-3.760407590196452,-0.3988305333209569,1.8860140675072012,1.5419800692962935,-1.0125435128167932,-0.8234753521710854,0.665711146186755,0.6163246547683308,-2.276512469180028,1.7766948249850705,3.5242718771051136,-1.0125435128168037,-3.4685202431276387
out_h_1805,-0.021474263456952414,-0.06889101360098096,0.05651321791237346,-0.09370286763856618,10.579883866887648,0.47529082413828005,-0.08482561672428547,0.2278618896581951,0.18266125275370937,2.0466094674219075,0.3275756892682489,-1.127249519972459,-0.5042579064577503,0.18890586325098446,-6.069022739708369,-0.9648141688474804,1.6022667331363558,0.3275756892682626,-2.7723996671491107,-0.08361079254980479,-1.7985339399693898,0.572399320917043,1.237324467092475,-0.35623104817390455,-8.214334496826083,-1.1272495199724708,-0.08361079254940766,2.014579400906737,1.7754384975563782,0.5077803845158186,-1.195681847144176,-2.9503218652897747,0.04562162035037308,-0.504257906457712,-1.798533939969419,1.7754384975566184,-8.7188395506942,0.6582430939755416,1.4593168594880712,-0.5649800529957805,-0.7936874490535171,0.18890586325053121,0.572399320917081,0.5077803845158235,0.6582430939755306,3.7164348804267506,1.1432038119528365,-2.055282085059948,0.18448954990818456,-6.069022739708322,1.2373244670925458,-1.1956818471443853,1.4593168594884391,1.143203811952837,-0.31253149988878903,0.23419675122312147,0.40505384987153087,-0.9648141688475405,-0.35623104817364,-2.950321865289966,-0.5649800529957366,-2.0552820850600986,0.23419675122321795,0.051291481084195865,2.4470636910342423,1.6022667331365414,-8.214334496825996,0.04562162035043571,-0.7936874490536823,0.18448954990790134,0.40505384987129295,2.4470636910342884,0.8325201558250178
out_J_1800_1804,-0.00704096265418599,0.0860737024746727,0.023214581290429047,0.04916544764060937,0.02716929232031517,12.764186102427402,0.04985153525813656,-0.0006491978052069864,-0.02691553408949056,-7.0872257138604935,-0.6166876393923495,0.7655445299461966,0.08785485187313258,0.643740061161462,-0.7557777492710419,0.12880113537100799,-0.2837118154286352,-0.6166876393921371,1.7136397901010276,0.2253243469518858,-0.7724842260201678,0.7384379228968607,-0.6243256708685478,-0.5050899700080651,-0.3358115909322756,0.7655445299460476,0.22532434695182008,2.3457724931534476,-0.033142213450454566,-0.007293113501778553,-0.7315809845342007,-0.1337170953277268,-0.753235145865329,0.08785485187305626,-0.7724842260200812,-0.03314221345054512,-0.7006358923728369,-0.13042925865572147,0.5355112775820261,0.18855959904883351,0.033539501679758985,0.6437400611615159,0.7384379228970315,-0.0072931135016908975,-0.13042925865559926,-3.103727321793216,-0.7846708159289301,-0.0587098551733549,0.09651658708413723,-0.755777749271072,-0.6243256708685734,-0.7315809845343331,0.5355112775820744,-0.784670815928774,0.08432033764834126,1.1249249087999142,0.6321504685732926,0.12880113537111568,-0.5050899700081944,-0.13371709532765416,0.1885595990489472,-0.058709855173441336,1.124924908799891,-0.492487332071398,-0.474170805182166,-0.28371181542853435,-0.33581159093237406,-0.7532351458654043,0.03353950167970965,0.09651658708415116,0.63215046857328,-0.4741708051822237,1.5403436921511142
out_J_1800_1805,0.0022460415465333414,0.0665048324908266,0.06028263929118133,0.002104641935244444,-0.03106291169931003,0.2689496898999265,12.181574977843084,0.026929542429583266,-0.03781353765906871,-1.5112192872070267,-0.1752681991909163,0.29050972435756844,0.7471659886708587,-0.011636617350905435,-0.30062117246904874,-0.2963409914011221,0.8684968435019614,-0.1752681991909724,-2.5370269488043853,-0.8087635475840401,0.9772393038797019,-0.2591936436912311,0.18975140647022645,-0.6889831322357823,0.5770866775919586,0.29050972435750655,-0.8087635475841815,0.5683590357864287,0.43239798157069653,0.6363876042490992,0.3246869150740586,0.18996988193930903,-0.3920622777200824,0.7471659886708698,0.9772393038797018,0.43239798157069587,-0.18835201331170304,1.006127887074747,0.2855617063200873,-0.3478309593567556,0.14769146171096323,-0.011636617350916617,-0.2591936436912386,0.6363876042491997,1.0061278870747552,1.0566194854093516,0.4240248597464225,0.01991904482022229,0.11880433906841552,-0.30062117246895326,0.189751406470292,0.3246869150738067,0.2855617063200626,0.424024859746332,3.6926818656216263,0.10005585024056382,-0.36801861678247716,-0.29634099140115505,-0.6889831322356609,0.1899698819393637,-0.34783095935677166,0.01991904482013445,0.10005585024054106,-0.7182191356457442,0.08776202235548655,0.8684968435020581,0.5770866775918113,-0.3920622777200861,0.14769146171090938,0.11880433906839005,-0.36801861678251246,0.08776202235550276,-2.0506380809969316
out_J_1801_1804,0.0261397303115909,-0.03010322399784561,0.05678348017492865,-0.013863512996191466,0.05633420752803131,-0.08542976768581026,0.03913051085778083,12.668147448264966,0.029476400291816217,-0.18892090444401155,-0.6967417426823247,-0.32608278344731323,0.4217339368405371,0.8121140555907888,-0.7452088151744615,-1.4787499561506379,1.0830628699915281,-0.6967417426821167,-4.615615166780523,1.0276796282073457,1.1740663921981385,0.23511955922151268,0.7798815016465181,0.023034831722612174,-0.21863574196920968,-0.3260827834472724,1.0276796282072453,-2.2421410340482004,0.2407121792504349,0.2790201855705664,0.5545393240585438,0.09199632288780951,-0.36200854827120865,0.4217339368405345,1.1740663921981163,0.24071217925047833,3.786253350348165,0.4963876159712936,1.0608750362764616,0.3959547453984816,-0.4509021527258067,0.8121140555907528,0.23511955922157285,0.2790201855707089,0.4963876159712521,-0.4320168957929105,0.8272043239688772,-0.5572984803426412,-0.1397146555656526,-0.7452088151743377,0.779881501646514,0.5545393240585572,1.060875036276438,0.8272043239688888,0.6924388684124757,-0.6396686512903839,-0.06440436952444521,-1.4787499561506836,0.023034831722643385,0.09199632288783689,0.3959547453983654,-0.5572984803426597,-0.6396686512904641,1.1886108249938612,0.22016590719925666,1.0830628699915172,-0.2186357419691539,-0.36200854827118756,-0.4509021527256693,-0.13971465556571144,-0.0644043695245554,0.2201659071990207,-0.5168013715466077
out_J_1801_1805,0.0009931795500737746,-0.004251494901474005,-0.004446045830289854,-0.06829004541583941,-0.0633112583878094,-0.03918855403469595,0.005754479306285074,-0.03581934323912077,12.410417875887365,-0.22004996706849334,0.6565290490650717,-0.49515597845714676,-0.11050664148739331,-2.1844965430175516,0.12227850460966178,0.37386175572316627,0.4501199647809686,0.6565290490650916,-0.20546936596292525,-0.4175563625345265,0.39312033784783973,-0.1391551950048985,0.19115337832469817,-0.2870585068704081,-0.42984991567424724,-0.4951559784571523,-0.41755636253457884,0.8735663336482291,0.2635505178050319,-0.7509947099860805,-0.15233657601494957,0.03491630145908938,-0.4587882703345524,-0.11050664148741882,0.39312033784786365,0.26355051780504163,-1.1995088461437062,0.042094872667703176,-0.8009551045516068,-0.20412379634857272,-0.8646370189612826,-2.184496543017568,-0.13915519500486923,-0.7509947099861208,0.04209487266768459,-0.25989570630016373,-0.5210540978259365,-0.10015580029899628,-0.9058212056977162,0.1222785046096557,0.19115337832466278,-0.1523365760149476,-0.80095510455167,-0.5210540978259204,-1.705524515815288,-0.557441515759451,0.26819101011148294,0.3738617557231434,-0.2870585068704593,0.03491630145906274,-0.20412379634852157,-0.10015580029898236,-0.5574415157594383,-0.9092311498398431,-0.8906322495833613,0.4501199647809395,-0.4298499156743087,-0.4587882703344737,-0.8646370189613425,-0.9058212056977263,0.268191010111531,-0.8906322495834064,1.920820275420077
out_J_1800_1801,-0.006137976563218057,7422849142219986e-20,0.0023090882218809107,0.0039264054012923865,-0.012749171449535659,-0.06014609674595254,0.008791056549129334,0.03321145173156019,-0.009986688631040531,-0.5608818241412946,-0.09126888431971014,-0.19610536484715915,0.34216724279346455,0.09425440879741606,-0.4048818297620587,0.01832793911650921,0.208826258887084,-0.09126888431970841,-0.09801340138199628,0.08779541527634739,0.3241736139203392,-0.001254645544778472,0.22785710860130948,-0.16643628800073032,0.08839999887883644,-0.19610536484716382,0.08779541527634,-0.3973398923567325,0.07634649636832543,-0.2577572739935572,-0.08653183243631604,-0.5169901651965051,-0.13097433979208725,0.3421672427934685,0.3241736139203424,0.0763464963683314,0.47824503686798353,-0.03622885854149509,0.04215759860422171,-0.009651315578704744,-0.03476874235164362,0.09425440879740772,-0.0012546455447663952,-0.25775727399355397,-0.036228858541495754,0.22451192604381356,0.02762402200693703,-11.996973574942915,-0.23859366707392168,-0.4048818297620498,0.22785710860132097,-0.08653183243632032,0.04215759860421143,0.027624022006924855,-0.26633198174061146,-0.00802531306404604,-10.052020733943648,0.018327939116504925,-0.16643628800073457,-0.5169901651965023,-0.00965131557870377,-11.996973574942906,-0.008025313064017336,0.006598097776536261,0.029841065056461565,0.2088262588870793,0.08839999887884727,-0.13097433979207918,-0.034768742351644906,-0.2385936670739112,-10.05202073394364,0.029841065056465166,0.47853201641076515
out_J_1804_1805,-0.008536879092568605,0.001482674908977616,-0.0012272920866854635,0.001896059681810469,-0.003326678965176939,-0.0007250608244829507,-0.0087149927768933,-0.004097923219306356,-0.01184872681098347,-0.06581251746530815,-0.012562167493016939,0.059793731409302234,0.016968449956026168,-0.0007305661182220494,-0.07336497515906136,0.02564943989697173,0.00996099945317813,-0.012562167493014451,-0.04907206947748197,0.04268904153375615,-0.0339007795569113,-0.034491669215591554,0.0062524463163877685,0.007443084845288328,-0.01712912168996263,0.059793731409297765,0.042689041533758326,-0.03787310706883114,0.02844440383279148,0.07370311646417292,-0.049011434609660925,-0.027168568658312103,-0.0021974503106534046,0.01696844995602426,-0.03390077955690862,0.028444403832791745,0.008997428529577925,-0.040134241661566525,0.027035397730776897,0.045985772103325565,0.03779329490832665,-0.0007305661182221665,-0.03449166921559119,0.07370311646417115,-0.040134241661567156,-0.17816863808315994,-2.106317086367664,0.008742301322890549,0.07663159676803942,-0.07336497515906362,0.006252446316388733,-0.04901143460966337,0.027035397730772005,-2.1063170863676666,-0.024621009546717757,-0.008111500147153223,-0.04277822642666009,0.02564943989696695,0.007443084845289781,-0.027168568658311326,0.04598577210332447,0.008742301322890824,-0.008111500147150596,-0.050869767467915536,-2.42359094066283,0.009960999453177908,-0.01712912168996268,-0.0021974503106540386,0.03779329490832804,0.07663159676803978,-0.042778226426663936,-2.423590940662841,0.1424961686588853


==> YMCA arXiv version/results/recalibration/zero_l2k/time_series.csv <==
time,h_0,h_1,h_2,h_3,J_0-1,J_0-2,J_0-3,J_1-2,J_1-3,J_2-3
2020-06-06 16:38:26,-0.24320496755897178,-0.07545284272977326,0.162178861242681,-0.0337592635599825,-0.00569384751240541,0.019839175637545427,-0.008578046370508952,0.033566964771021446,-0.0010352683654335341,-0.008114023826341993
2020-06-06 16:27:56,-0.2755146645856204,-0.055129679847975406,0.13527485643815468,-0.07600652541585366,-0.0031897823234432183,0.02402387660099531,3.2673082773323166e-05,0.03412784837746955,-0.0010129895610284925,-0.009611721769767535
2020-06-06 15:29:24,-0.247832242197868,-0.06282609778380834,0.1506419374048079,-0.06753731259242168,-0.00908919571950715,0.023239731205308752,-0.004580266744111668,0.036447310303597824,0.0024813546136254676,-0.006083099441134869
2020-06-06 16:30:56,-0.24405989640751768,-0.1244746410403069,0.13953141241121425,-0.013087699186286592,-0.00021826472637509107,0.026284956846006673,-0.004005036559440489,0.03914956834901775,-0.0035265534693270308,-0.005986207365018164
2020-06-06 15:42:54,-0.2230827219966827,-0.04575013521724746,0.14792621993947971,-0.027307200929849312,-0.0070012635783682905,0.02230048630896339,-0.00695600026978181,0.03948613909865204,-0.005524501964394805,-0.004659349413811907
2020-06-06 16:59:27,-0.22199418783988317,-0.07512830644528785,0.14639608863057654,-0.018345074302626913,-0.013317906450251073,0.02507996829907648,-0.012734016362201242,0.03384921055262258,-0.0016913709408740802,-0.004380516571236679
2020-06-06 16:12:55,-0.24257524314338033,-0.08233124917194323,0.17149357401210502,-0.01617263992914145,-0.006565135993475869,0.02041863223245731,-0.011651784221001032,0.03652144738708242,-0.003015562903412849,-0.0062442513318843144
2020-06-06 17:14:27,-0.23980125818237316,-0.02252178042571933,0.07206995710762358,-0.0847980939233877,-0.007953918425965906,0.018242629871368946,-0.008624606837116414,0.03645504855680792,-0.002111814594282317,-0.007484588176677423
2020-06-06 15:39:54,-0.215195373697636,-0.017187440861842287,0.14497024679465023,-0.06381095015518945,-0.009020136558045552,0.021942100016866535,-0.00474566999722833,0.03762285451426103,-0.0039339149371650575,-0.005513860210749344
2020-06-06 16:24:56,-0.2255633900642894,-0.0555427179445728,0.1375754635381965,-0.04021786648557714,-0.004287253067707119,0.020262034533451365,-0.005137122930349163,0.03795482616994407,0.004588321452852212,-0.004238906022163144
2020-06-06 15:27:54,-0.24059079133004255,-0.08367896781728192,0.14275616628313764,-0.061166526123003905,-0.007431554563538299,0.022901693732062224,-0.007813742356426241,0.0387750088738509,0.0010429858636560538,-0.0061767891134766086
2020-06-06 16:47:26,-0.22398367752552525,-0.06562762813109156,0.11474229940739403,-0.05263969087679093,-0.000995933325285591,0.02224559416974821,-0.012278544828189268,0.033173029182916106,-0.002860060341496424,-0.00694825644582596
2020-06-06 15:59:25,-0.26992755686681413,-0.07516666633912995,0.09630358356685761,-0.03950433570265994,-0.0020411118932836154,0.020065964138161488,-0.010221811111614732,0.03672899847837993,-0.0026303266017166193,-0.008546157602173983
2020-06-06 15:56:25,-0.28810189808943515,-0.04219001179066971,0.13548410434422803,-0.0391505070770922,-0.011136748826641948,0.02340391669743759,-0.00653017942383121,0.032855089058052844,0.0034244440503571963,-0.0024742363627912253
2020-06-06 15:45:54,-0.22635449259235585,-0.08591617678188787,0.1264327680716188,-0.015667995292091046,-0.00604332397879883,0.021244762408489486,-0.009672493440128386,0.03621509682050794,0.0008146982157128154,-0.005132408267019139
2020-06-06 15:26:24,-0.23801686991819754,-0.05032689133229039,0.13259251997046465,-0.01616740211729811,-0.0024421929190957233,0.021296540271110373,-0.01267483626847379,0.03467579388637065,-0.005312111732225972,-0.0020069358977255402
2020-06-06 16:17:25,-0.2491455083540858,-0.03944263019721073,0.11785002102259864,-0.044811038454442884,-0.006053959011278736,0.022308153865535814,-0.010847127702456747,0.03683435456399459,-0.0022043313508454438,-0.0033314898794780394
2020-06-06 17:15:57,-0.23540322990627496,-0.05725427910418977,0.1096674299762645,-0.036616194623384175,-0.0038493346969114507,0.01921588563122159,-0.006851131266260186,0.03490113096603034,0.0038906965436213883,-0.002558878652468955
2020-06-06 16:36:56,-0.23593992510275832,-0.0753442231786468,0.11863379659583234,0.03401716741320759,-0.0057643195544531695,0.021679757561006416,-0.005827211779148184,0.031951604620983565,-0.0008729258120265728,-0.006836295726646995
2020-06-06 15:53:25,-0.2611519678325335,-0.07909042647178373,0.1115096762290172,-0.024051755371012846,-0.005393377106738949,0.02066435215764379,-0.009840862012103832,0.03395599959389464,0.002616308475680645,-0.01004362028682609
2020-06-06 17:06:57,-0.2816045898941998,-0.049943294757535714,0.11438719094297004,-0.0517468933243795,-0.003938709200151119,0.021020117514914404,-0.007957467764762416,0.037285495687541366,0.0036345476856835058,-0.005305867095527302
2020-06-06 15:35:24,-0.22389156876177935,-0.06361139804564547,0.11451380629690468,-0.04045451036560203,-0.0040610502884341655,0.022601133261714503,-0.005256333140530442,0.038639428786169,0.00038514059198345766,-0.0020696568732461156
2020-06-06 15:17:23,-0.2695240457439364,-0.06770354892756332,0.10661579786607203,-0.04165663320299634,-0.0021187006770063653,0.02357505182475712,-0.0023453169007210447,0.03561873092140232,0.00039939534594299407,-0.005170217912450375
2020-06-06 16:39:56,-0.2552797343629584,-0.048167197638108,0.1254992065841816,-0.030841292939861095,-0.004404658560046875,0.021300869313070923,-0.006243064250326783,0.032118700952384116,0.0008250136387360862,-0.004671669164966804
2020-06-06 15:33:54,-0.231348825134972,-0.060169837362789226,0.1287032969801909,-0.03311255345160244,-0.00505590333763107,0.021818434335100792,-0.00908267220642948,0.037615644433604795,0.00017496313595734498,-0.008183027808016857
2020-06-06 16:21:56,-0.2663889785520848,-0.06410731099201591,0.13531210777730937,-0.027071263767749664,-0.006849819379496499,0.02213030194644901,-0.003349327602806348,0.03531620804726959,0.0016065563258071864,-0.006577707118215789
2020-06-06 16:18:55,-0.26061010940395657,-0.05776444227190108,0.12676466242450254,-0.03381429695891327,-0.007834296205101388,0.020525446175543957,-0.005251332150201951,0.03997753025203267,-0.002023382887791986,-0.005177230784188778
2020-06-06 15:30:54,-0.19191728132224703,-0.051216034688874874,0.09761426801730828,-0.04040539663206711,-0.0031926951257529182,0.01994900954368039,-0.008772865054596329,0.0404127575243996,0.004559182170877042,-0.002042725654344519
2020-06-06 15:38:24,-0.22502716203247128,-0.0739991045026103,0.09898619206064942,-0.006960989204346931,-0.0015783831392207478,0.017154996124677746,-0.011569847909365324,0.03763896623150464,-0.0029734925266999817,-0.00833612031919726
2020-06-06 16:26:26,-0.25323165358871436,-0.04806169528174444,0.15575837499909057,-0.05099388549820427,-0.00596684876279615,0.019497367026567458,-0.008678399041128592,0.03313865034722972,0.00017577791178954969,-0.0030675392010553514
2020-06-06 16:23:26,-0.21256054372620148,-0.10251385214713542,0.12960480906452812,-0.06075804671277606,-0.0016705545182465857,0.017065045617846435,-0.0055829081980533855,0.033418489044931964,0.0018432453171008218,-0.0035345252012540527
2020-06-06 17:05:27,-0.2406504524892248,-0.06561327654751058,0.11098169985882893,-0.04386553918314994,-0.006359637228326018,0.018387401566875277,-0.006658715666264341,0.03198310441008062,-0.0006035906883660191,-0.005500120704613555
2020-06-06 16:05:25,-0.22470697997567993,-0.03038145598160384,0.08745485223826469,-0.021423974429431968,0.0002068316230409436,0.0227909768722556,-0.0058467068348402665,0.035093012543535654,-0.0009387818870621708,-0.007075424337568955
2020-06-06 16:09:55,-0.2713347532927843,-0.07342489719861821,0.056710658932022505,0.004765287487927599,-0.0052380918180488035,0.023051097722642917,-0.010969122383825228,0.03619892991819493,-0.0055247528375465555,-0.008321416643653863
2020-06-06 15:47:24,-0.28146514559674723,-0.09930921387387845,0.16373901569948715,-0.03727037927677028,-0.005629755986238938,0.02640417699228194,-0.005189887737227178,0.04277440047393674,0.0011557056063648608,-0.0037499844362568133
2020-06-06 16:06:55,-0.18454109779227368,-0.059474146572863956,0.13765237324616117,-0.04603276218410831,-0.012490272575225073,0.019157567697968877,-0.00825728642490613,0.036137667405143965,0.0009798976284280084,-0.00026598727016797553
2020-06-06 15:18:54,-0.23156698330444606,-0.06257044221154844,0.06797097865878295,-0.04459220473078,-0.004273603687804547,0.019755229862932554,-0.010967247030902577,0.036875905158464825,0.0032134695709725375,-0.0106707038056098
2020-06-06 16:48:57,-0.2369383967361942,-0.06406959739223428,0.11132703181464605,-0.07479791567690808,-0.0025714910062721473,0.0248184620254585,-0.010148324370475827,0.036300214294074526,0.00031564835569819927,-0.0031611262902702057
2020-06-06 16:56:27,-0.2154510283391055,-0.07218435939373424,0.11701155522517857,-0.026332341041031868,-0.0014157223573513964,0.021688500533936284,-0.004475358086602233,0.040858672210729884,0.0014025720390615456,-0.0015355851551864508
2020-06-06 17:12:57,-0.2701134521345098,-0.05695734308322654,0.14658467155006635,-0.052045021540372695,-0.006565257863581264,0.019125917752332244,-0.003919274783779951,0.03654088100749774,-0.002192426004924093,-0.007387092629791323
2020-06-06 15:51:55,-0.23837267769648757,-0.08132914428317557,0.15404597102130116,-0.015023048921963019,-0.004435357869052144,0.02139989540363286,-0.008229689607872858,0.03689899119895497,-0.0024439343092184426,-0.007146405710015149
2020-06-06 16:50:27,-0.20382371719473025,-0.06170070148290748,0.06968087521011414,-0.042810577625384295,-0.009449438865979359,0.023445677549812076,-0.009863834004839662,0.035904306997116116,0.0031504324573907827,-0.0048756427361369235
2020-06-06 15:23:24,-0.2348065447661628,-0.09699447253540106,0.11389719430580027,-0.007839514790204807,-0.006457633349126771,0.024187314230868777,-0.00736645427783999,0.03770549732538077,0.0014539632298774838,-0.007033144842310346
2020-06-06 16:29:26,-0.26382986360904387,-0.07771680509509872,0.16596832567245132,-0.02775050519100372,-0.00611036775763758,0.022572709952971125,-0.008725599730611438,0.03554788618108491,0.001175204944501422,-0.00845139887458983
2020-06-06 16:11:25,-0.240360313514206,-0.04647877357699158,0.08959293045842488,0.04013421567159361,-0.0074558717790079,0.02667708484040097,0.0013061942042051152,0.03532460474997039,-0.002022804640063048,-0.009113416549075434
2020-06-06 15:57:55,-0.2691928381764226,-0.06176758028314729,0.12844229242886415,-0.0540656939838281,-0.002639231083837049,0.02150356710453491,-0.008520968364856125,0.03270134129382001,0.00034464271530780456,-0.007600493261029318
2020-06-06 17:08:27,-0.25772875427163433,0.0014184512011474726,0.1173604945197133,-0.03823091441717775,-0.002916240321246186,0.01849527685744653,-0.01078008559994147,0.02985651455635986,0.002824982140037466,-0.005098421782580496
2020-06-06 16:20:26,-0.2543317917944944,-0.014999503485511144,0.1383919396365033,-0.027005287497384664,-0.006041093875475284,0.01965282882551872,-0.004496444669716282,0.03498367111915972,-0.0019709067213604333,-0.006387912169403092
2020-06-06 16:35:26,-0.20925927347315482,-0.06773965718751665,0.14482494845603344,-0.06709442013809165,-0.0017268929787155915,0.023177287427940018,-0.009484636715298176,0.04012462847904538,-0.0028487014704580834,-0.00581729273892944
2020-06-06 16:14:25,-0.2633932113650985,-0.06963461689888402,0.11394210706052475,-0.030826468089292396,-0.006743324974831068,0.01811959373593934,-0.0118826424170307,0.03196277828275517,-0.002952010751026265,-0.004323265774897219
2020-06-06 15:44:24,-0.24404383659470757,-0.0277711850957461,0.10456245689880021,-0.06018151504758443,-0.0036754023620378298,0.019895715005788087,-0.00744171659368101,0.03819901824641325,-0.0008881374602581674,-0.007364856877714461
2020-06-06 15:21:54,-0.23905392471330278,-0.06486820432863638,0.0615240419808838,-0.04475900110821657,-0.0031959309827284104,0.024237950489269612,-0.00963431961213257,0.036207385969055816,-0.00033391172561201616,-0.0007875291272918202
2020-06-06 15:36:54,-0.25492696387744523,-0.034930991256922936,0.11700160312531004,-0.06410575087728687,-0.0031202423200073623,0.01795847479569343,-0.006045147666218629,0.03685795933377764,0.0003342481809692607,-0.006271314034926599
2020-06-06 16:08:25,-0.23268342632252825,-0.08861418958243979,0.10857630151232815,0.008758139140281932,-0.0029280158148750086,0.024086218694664905,-0.00913038209844623,0.031166667548923922,0.00027702800352100376,-0.007902982257571873
2020-06-06 15:50:25,-0.2703823534056921,-0.06429948989895017,0.09909058058469485,-0.037581709481882226,-0.0024616017408306476,0.01998126753580335,-0.010447900301720957,0.03839538415105652,-0.0026337043542933084,-0.004484011439660717
2020-06-06 16:42:56,-0.19823644821789535,-0.037817298480087226,0.1290888722233787,-0.009652128104842015,-0.006053254634238942,0.02346568244340342,-0.007626027468344814,0.035411671616868076,-0.0014893304965466064,-0.006247507056655286
2020-06-06 17:03:57,-0.2998078414570168,-0.03416346832385427,0.13779168783464282,-0.04216314272914603,-0.004886003649357415,0.019842559626842074,-0.0084957970097761,0.032543276551972325,0.003754106620501922,-0.009506177538956787
2020-06-06 16:00:55,-0.2446241174583534,-0.08301050834962466,0.09787439169006931,-0.024804504818109228,0.00017813158745681946,0.0221931529542952,-0.00960016736340259,0.032028933506560886,-0.005946851512123511,-0.00446528463469436
2020-06-06 16:41:26,-0.22434002438473605,-0.046019360505523604,0.1203044790406344,0.02597646857256975,0.00015377385090905492,0.022010343495267794,-0.010640619658707672,0.03360271765281853,0.000986431476086198,-0.007949026538570329
2020-06-06 15:54:55,-0.2077390059854248,-0.026360300861080176,0.11234159478056518,-0.06406903862607108,-0.004255084623106625,0.024011275452328194,-0.006813520666591771,0.034037890952069855,-0.0031680349704968757,-0.0032872904390548845
2020-06-06 15:48:54,-0.2276436987568763,-0.04925555502242927,0.11980484742024204,-0.05417029849145295,3.867142011694317e-06,0.017800056083243546,-0.00632235245152225,0.03454929776047286,0.0017672470925285569,-0.005225022475267346
2020-06-06 16:44:26,-0.20638917912256313,-0.0401752723306816,0.12415405431677223,-0.05420322332419625,-0.007356709025964976,0.021344940092488236,-0.005244073787193005,0.03490407297587657,0.0009156060318879391,-0.007394244399405735
2020-06-06 16:45:56,-0.22389004980680519,-0.025018102848304916,0.10120166444353554,-0.015199235736923961,-0.00898295403373728,0.022940108025398406,-0.006947631764073015,0.03153478140716636,-0.004621930871108508,-0.0016505759566217333
2020-06-06 16:15:55,-0.25785648526198673,-0.06170131615885271,0.12231965195701985,-0.028257944202390962,-0.009642984929394345,0.020137678801903387,-0.0077112215228743106,0.034793200958726164,-3.860172578613928e-05,-0.007023226826177955
2020-06-06 16:57:57,-0.21213116076275088,-0.0467207123360233,0.12971735836202597,-0.007147743047677927,-0.004700238935312324,0.02600668571648577,-0.005463137300356303,0.03362453105158118,-0.0032491976973454285,-0.006519871480056992
2020-06-06 17:11:27,-0.30231269310113323,-0.05087999676374836,0.12101710205073066,-0.03098851212428864,-0.0026325637295961553,0.017823332869086706,-0.00724733048103738,0.034044093131110426,-0.002171872908045023,-0.004326318179899712
2020-06-06 16:54:57,-0.19405372106431565,-0.05447149018279919,0.11716688925922689,0.017333141094083782,-0.006066700001363201,0.023399141502111268,-0.0073434887741741315,0.03317215659233262,-0.0019075116412690194,-0.004626252248524169
2020-06-06 17:02:27,-0.26317629582773755,-0.0337168328747093,0.16804126355708895,-0.020441232796818178,-0.004932035432353346,0.021484011995348988,-0.008439808076378933,0.03552045220926797,-0.003511497043853404,-0.005599958276528567
2020-06-06 16:02:25,-0.25626195073398716,-0.09435882834267557,0.1172231927680215,-0.059835245611290645,-0.002870721879907975,0.015272121651751666,-0.012594675989916648,0.03095952348980302,0.0015744193424260108,-0.0032918016124963553
2020-06-06 17:09:57,-0.24094921989477963,-0.05456015706675839,0.10105772087797155,-0.03691375395892396,-0.00813846115623591,0.022393338012639742,-0.008420829019581254,0.03693930385190618,-0.0006954954783772477,-0.00591568931712836
2020-06-06 16:51:57,-0.2609710521401543,-0.06831281768054744,0.0727041289423321,-0.019438262158685726,-0.007734768764108836,0.02411748221776327,-0.005274207598765948,0.038152488803392025,-0.0009754794359453259,-0.0067381813550429085
2020-06-06 15:24:54,-0.22895679713254924,-0.033858620294881604,0.14642913262094207,0.01828933647576041,-0.006077126643982838,0.019403571907718624,-0.006557455167878255,0.03812162750256792,0.0017823651817647662,-0.0030392001210553157
2020-06-06 15:41:24,-0.19930905475220803,-0.08029845197885638,0.1655384489282132,-0.009184455104894925,-0.0007514976566684497,0.022833021510953344,-0.006653708040714133,0.03590501119176063,0.0019052927017721144,-0.005748597511813301
2020-06-06 16:03:55,-0.21500503407575774,-0.0970267816780985,0.14051183269590778,-0.01514191293751822,-0.007424802957792452,0.021945547943634198,-0.008088606777970332,0.03887935418214974,-0.0009087545509546204,-0.0056709877169668355
2020-06-06 16:53:27,-0.24230792022179815,-0.07519784336058448,0.07041510536394031,-0.07837978203944906,-0.004947754351042058,0.019035447108886033,-0.008549222675827192,0.035131037536872196,0.0010778799968416911,-0.007923251635605384
2020-06-06 15:20:24,-0.2887737993308451,-0.1093814182328024,0.10133095403211628,-0.015243014163048848,-0.001487987932728166,0.0219233555395216,-0.0036155331865819528,0.033959464583686136,-0.001207627331485347,-0.006940455881743159
2020-06-06 17:00:57,-0.2541294250251411,-0.05896152261898661,0.13948862453604333,-0.0020799881504912055,-0.003908913138280703,0.015848602711040695,-0.011630066382535328,0.030546698373379456,-0.004121935324699406,-0.0071446672347892995
2020-06-06 15:32:24,-0.2403506334678572,0.015056135399892994,0.14072302988267044,-0.025474446116576614,-0.005670780446349306,0.022558025272788072,-0.00872881660348674,0.03941246355142573,-0.0043865039494172114,-0.009560507256178779
2020-06-06 16:32:26,-0.23534545788958194,-0.07351900081557507,0.12628633779054493,-0.05393575715136834,0.00024571510023936664,0.024581132294937996,-0.0065442719205506756,0.03722206269136214,0.0018014249464236049,-0.002237351192175491
2020-06-06 16:33:56,-0.2196291722649829,-0.06949351722701327,0.12061795503156549,-0.043855114156318646,-0.001566524027177228,0.02053551301524452,-0.004901218503453222,0.04049973478437775,-0.0027606844163807955,-0.0060132663686593224


==> YMCA arXiv version/results/recalibration/zero_long_l2k/time_series.csv <==
time,h_0,h_1,h_2,h_3,J_0-1,J_0-2,J_0-3,J_1-2,J_1-3,J_2-3
2020-06-08 05:49:50,-0.283270727332168,-0.05199142866418877,0.1147943560350667,-0.07527488870747012,0.000376164614619249,0.021206157892511453,-0.005946068618547508,0.03449086049134591,0.005007698708283,-0.0077639000420839585
2020-06-08 21:29:58,-0.2350766052073287,-0.06543088487456036,0.07642509789841301,-0.026676045276555746,-0.002908493619930703,0.024262614938208096,-0.010262050183173563,0.036280517682382135,-0.003235004112682134,-0.0012932525796950155
2020-06-09 07:30:03,-0.2390965906922859,-0.021218385415012888,0.08351058103007711,-0.06870628478697009,-0.0073084943110687155,0.022897703264877195,-0.0029166543894841076,0.03837970260436813,0.000968726638687829,-0.008128560413353412
2020-06-08 04:49:49,-0.23284625516903082,-0.021020903668117853,0.11322898025902035,-0.020653157522884626,-0.0044853178191120065,0.02392146570197446,-0.0074921130794932365,0.032671152528021205,-0.002374006459534779,-0.005102110779281044
2020-06-07 16:19:42,-0.244226685325481,-0.05279269598305593,0.09993931058269995,-0.060864184175784694,-0.0034530104121717276,0.02458173589334555,-0.0011544706054351268,0.038251660739847426,-0.002303008502080861,-0.004675908650019668
2020-06-09 09:40:05,-0.19001130831515647,-0.043132475851707375,0.11115592303713547,-0.07844530398735289,-0.0032588092229231336,0.027410546082760688,-0.010399103488512626,0.034861115082168645,0.000802506974731229,-0.008628105921661359
2020-06-09 04:40:02,-0.23247995668203386,-0.026040786143770728,0.1436377702642621,0.013461566277640558,-0.0013079736067596439,0.016375102443024345,-0.006599316423986248,0.03139739870595876,-0.0035770541950998725,-0.007526617469441742
2020-06-08 02:19:48,-0.25625282941865885,0.009201576892694128,0.16219784134447784,-0.054825226015641874,-0.0072759023637161795,0.018876399557407605,-0.00576597242546972,0.03690482146226784,0.0030182885239117287,-0.005725182370687861
2020-06-08 06:19:50,-0.27633499962631464,-0.028307772812465704,0.14900299813155482,-0.011412698834097443,-0.00022160807719786289,0.02152229591755639,-0.005792529105186574,0.03578649107477723,0.004039777622852573,-0.009043223222569386
2020-06-07 10:49:39,-0.23620852122113664,-0.02531828688725148,0.12435290328903027,-0.07154538347811512,-0.002489636301346591,0.01724483343218597,-0.009175431288306135,0.02959539124224648,-0.0043642959278335025,-0.006831715326983492
2020-06-08 05:09:49,-0.257557292657868,0.0011572122001314291,0.06342915745804327,-0.05488803730728802,-0.0035763803411391366,0.02173149756906458,-0.007144071236717864,0.0351637786042706,-0.002716216830196796,-0.009213592640471759
2020-06-08 17:39:56,-0.22223761032695624,-0.0451380657705511,0.1260183956918228,-0.05838034974923633,-0.004876130194111831,0.012450449175644043,-0.012759982452197413,0.027788277601038962,-0.007174935116210321,-0.005679884124274874
2020-06-08 23:29:59,-0.26944710818041256,-0.07867570718232657,0.12533607866247037,-0.01217315497300258,-0.005617308950163858,0.021463216210714748,-0.004212056848972375,0.039589035134245054,0.0018370152039844621,-0.006635746336982068
2020-06-09 01:00:00,-0.23625116184529643,-0.042641517166374626,0.1299631647889899,-0.05110737704506873,-0.0037020145840258407,0.017830375511674212,-0.010056065172775503,0.04097591982821976,-0.006008582747470879,-0.0030238838900567256
2020-06-08 10:29:52,-0.2346204815426438,-0.07648138868941014,0.1105526025804007,-0.03719049633874604,-0.0029649614218881827,0.0213480299821404,-0.008342095227413459,0.035980620391179274,0.0011371775517460395,-0.005526200305823509
2020-06-08 01:59:47,-0.22070318955500318,-0.021017703869300658,0.11913870700586535,-0.09680731987037419,-0.00397046480875868,0.02545308096418169,-0.002443861404212524,0.036947853581288256,-0.0037461056491930374,-0.004492127375207804
2020-06-08 16:19:55,-0.23478502236662208,-0.011356752412885744,0.0922618116601533,-0.046803617489573346,-0.0020698842130358053,0.024097940197287976,-0.009975917214899703,0.03186785710273392,-0.0019468017049211694,-0.007705158498607029
2020-06-08 18:39:57,-0.2761528664824073,-0.015515773335463622,0.12103857045986123,-0.005265609481245812,-0.0043432909624767976,0.021238905207252138,-0.008623146189059605,0.03348673687286994,0.00476191409385702,-0.0066852731966426954
2020-06-07 19:09:44,-0.22479777350493055,-0.025117680086686578,0.10647016280218777,-0.051040553936457816,0.0011581057314010539,0.02258528630998289,-0.006118955369580967,0.03840900085128197,0.0012264261120061171,-0.00785528102927384
2020-06-08 18:09:57,-0.22702736246634306,-0.0236173814394368,0.12610917097896637,-0.00012104758141590088,-0.006255303699373809,0.019947143786248227,-0.005361560264888985,0.033506488782036284,0.0030401653161744443,-0.008450149881251154
2020-06-08 03:29:48,-0.2402438884791919,0.0008844705229528792,0.14309190875550815,-0.06334568872927179,-0.0036503538153009017,0.022068256336939252,-0.003097080081894424,0.03342830842546133,0.003746525053841092,-0.009226037122865073
2020-06-07 19:29:44,-0.25982257024374855,0.015135516198579795,0.07145797843539224,-0.03860034013066592,-0.004443211475669463,0.02191671800444185,-0.002527791352555051,0.03997532234699926,-0.00033952673485784866,-0.008136360944604818
2020-06-09 06:50:03,-0.2861217901889935,-0.06680900766996833,0.1060494792807091,-0.02175452326099339,-0.0012339660723108166,0.02506072529599887,-0.011901226445549546,0.03770678547326738,3.672216132061417e-05,-0.0039984232023085806
2020-06-07 17:29:43,-0.21379740254380988,-0.06717359464299025,0.09639310622310197,-0.025720205389216214,-0.005998762371752005,0.019501379021705827,-0.005246357781427123,0.0386525272967603,0.0014315315526360175,-0.0013248867569541126
2020-06-07 13:49:41,-0.2977015536656453,-0.06234986102020505,0.14085365549888415,-0.040250290734066024,-0.004917252931045899,0.02637962246721358,-0.008242305486353123,0.03211245296661419,0.0027380814258519117,-0.006819357189919595
2020-06-07 17:09:43,-0.23795848490742194,-0.054954572918278134,0.13081841722982765,-0.08428011674181173,-0.00938930334757387,0.02132100602687021,-0.00405026451003767,0.03424414265994087,0.0004544050547236932,-0.005037511895004575
2020-06-08 10:59:53,-0.24488449737161447,-0.0388118285937828,0.12059090665484005,-0.030581196219323172,-0.005776526881630316,0.022900641675491377,-0.006469326268156472,0.039040093894856284,-0.002298587942123274,-0.008817417099779332
2020-06-08 01:49:47,-0.22334632023705508,-0.014842710959941342,0.1497596353406338,-0.04535588755071112,-0.0032045261748685277,0.02051753368053308,-0.0011634020025480057,0.04032061473099638,-0.0009947953672007378,-0.005067609510657285
2020-06-09 05:20:02,-0.23120113506087056,-0.056214016564196,0.104505596934153,-0.020426180377103923,-0.005484230299118812,0.02187008353855712,-0.00752512146099712,0.03929874719242317,0.00021502387629146344,-0.00396141176359481
2020-06-09 01:50:01,-0.26662864274738857,-0.05951121294470569,0.16297051945145172,0.011578094737378607,-0.004924812177033123,0.022455859901971596,-0.0094528974653833,0.033225671577708935,-0.0052428515096559275,-0.006205487765999276
2020-06-08 17:19:56,-0.19947049769354439,-0.05052207085589741,0.11696028450677978,-0.04737814974911054,-0.002811478419723888,0.007627594399468021,-0.016885755770490757,0.03125007015354132,-0.010047114239255698,-0.0030267047725113885
2020-06-08 20:49:58,-0.27673862102490965,-0.036930797073931806,0.11127645669083881,-0.03615591965139709,-0.00485771790549153,0.01730147465310395,-0.00546941665341191,0.03656396377849311,0.005615677679054859,-0.003004538842054718
2020-06-08 20:19:58,-0.25026934368048864,-0.060529050259784625,0.10605616093252465,-0.03996524296282833,-0.0065932289325121695,0.02545497694974363,-0.008164571675035688,0.0432203669936881,0.0015545958709636955,-0.005545084927452243
2020-06-07 11:59:40,-0.2541092226764118,-0.06547811977933296,0.1315499896439376,-0.03652268489791164,-0.009480937735262332,0.02389900320244038,-0.00655698839677727,0.03917964987107803,0.0030158416420567567,-0.004135274531775889
2020-06-09 03:50:02,-0.28089506923833024,-0.0016737083932583238,0.11012133227590176,-0.02785859149245757,-0.003810234733615469,0.018147023346282425,0.00036166473018927676,0.04140150451140546,0.0011562994188802304,-0.004644471822762713
2020-06-09 05:10:02,-0.22559767843031284,-0.05385879637459484,0.11868557313017697,-0.04970763659188357,-0.006368283160313765,0.02128477451269871,-0.004645714285663767,0.040218206763151895,-0.0024294383871647876,-0.00795980523339947
2020-06-07 17:59:43,-0.20755167446173278,0.0017976664159564605,0.11776457485076301,-0.04264010611186317,-0.0033681485238913293,0.02687259259991879,-0.00752325040920118,0.03528507027900238,-0.0024343835092221424,-0.00648940183074135
2020-06-08 04:19:49,-0.2316135107097982,-0.03810413643833742,0.10678752730086312,-0.013710808878329908,-0.008259395432459835,0.021711238503974314,-0.005751338949786805,0.04054442222804165,0.001199462794391171,-0.011372185675451089
2020-06-08 07:39:51,-0.21258969801153302,-0.03147928296153662,0.09124290931564745,-0.03178959756797753,-0.005995500702858454,0.024520332458638935,-0.003938981141782416,0.034574571067142845,-2.3145972429846454e-05,-0.0025586950728497216
2020-06-07 20:19:44,-0.25960648382094975,-0.06659313033879434,0.13810809450816058,-0.05923750277646676,-0.0008281671268086202,0.02188642717626579,-0.005131697743332457,0.035159297154805466,0.0010915306209804093,-0.004614469528896126
2020-06-08 12:39:54,-0.2044699635032368,-0.027221864609959918,0.09827670266766789,-0.026157020534525007,-0.0014251373910381952,0.021650732982924508,-0.01025216824092354,0.03516903706566822,-0.0037160851631283217,-0.0018531021044255263
2020-06-08 08:09:51,-0.21833241303227482,-0.047488668951496234,0.16978207937693557,-0.035717131159300204,-0.0044565263952706935,0.021386353649869485,-0.007524565773111048,0.03650054670142399,0.0032269630714829457,-0.003119854325830551
2020-06-09 01:40:00,-0.23583779663282403,-0.04735017927102734,0.16769085680758222,-0.028458947512777385,-0.0076461536528160574,0.01776409553700961,-0.007570336765897018,0.03473735874778578,-0.002403135751472593,-0.005687890309654931
2020-06-08 04:29:49,-0.2605103472863992,-0.02774913623389344,0.11950008158859032,-0.029438053081223232,-0.006285572184060687,0.0231936018590453,-0.002501212245458717,0.037491188635499266,0.00355935468623083,-0.007675284534174719
2020-06-07 13:39:41,-0.251910105470968,-0.032101964550218076,0.14600234334137094,-0.07032345951598087,-0.007202037622885314,0.023607877496404663,-0.009238643823646212,0.041024401506918495,-0.0010261577800095376,-0.006120278637344784
2020-06-09 07:00:03,-0.24483369483448864,-0.07630447529237294,0.11448375851881384,-0.0724064576841268,-0.00013756677057458194,0.016492299819679142,-0.008031590631463676,0.03401154642810844,-0.001283169746009448,-0.008863562476260193
2020-06-08 10:39:52,-0.21189437612128498,-0.02375974151868639,0.07730892377819332,-0.04593097199188088,-0.007140623774810543,0.02235907573751821,-0.0038657757080843105,0.03815115221079131,-0.0010107785151469966,-0.0047350999131135895
2020-06-08 08:49:51,-0.21094181250443683,-0.03125237214801996,0.15121920523596505,-0.0836408476354934,-0.004281997159101625,0.026701373545608663,-0.009173810313077107,0.03915302226333928,0.00273331619745788,-0.0069041342709476195
2020-06-07 16:29:42,-0.23676670665140537,-0.07990856787465664,0.106109929061181,-0.08699947789566913,-0.0009029123731546632,0.019430086642128565,-0.004887011424750302,0.03447435178433564,-3.952501241018427e-06,-0.005330397942104938
2020-06-07 13:29:41,-0.27657855577375773,-0.054220423132637884,0.14607089455505803,-0.025446588021771663,-0.004819212063427655,0.020476123143810792,-0.004249464513710548,0.03558358066259219,0.0033242553363588357,-0.0031687772415017646
2020-06-08 20:59:58,-0.22012622905147453,-0.08895998097042412,0.16654404498107817,-0.038265191654865714,-0.006075083178390001,0.02335391438799786,-0.009190207904026792,0.03482184624809976,-0.002296837148891679,-0.006253825327782246
2020-06-08 13:29:54,-0.2392081712517488,-0.07144327053100695,0.09549722904137646,-0.03730926865400967,-0.004025825544903012,0.017683755416612837,-0.013586841741102591,0.032325043353350874,-0.0028917913013096,-0.009135256057869662
2020-06-07 23:09:46,-0.26387967927102723,-0.07530658334765782,0.11743474552978359,-0.03918085883189495,-0.006132996618833701,0.018967266259787164,-0.009662694400123465,0.038997847255862014,-5.674305483551131e-05,-0.0063657875351261824
2020-06-08 13:19:54,-0.21187632762752623,-0.05522802074202523,0.1312516732409156,-0.058513923608987405,-0.0026030458637721025,0.018673117528294692,-0.008678653610171306,0.031465681194058334,-0.003392351926352415,-0.005131156683516928
2020-06-09 08:00:04,-0.2891409573116737,-0.06022429405797947,0.10602436569904221,-0.0063538764205452805,-0.010479218572897112,0.022229652361400884,-0.008395121879259063,0.035488137791040056,-0.002336891577796799,-0.000724755786276062
2020-06-07 11:09:40,-0.26625830221610564,-0.010862530115488874,0.148665743337251,-0.021742172649382357,-0.003332426636867289,0.0262746946691191,-0.003356585021061103,0.038716229396160776,0.002383866934781183,-0.006615042865139831
2020-06-08 12:49:54,-0.3214156737522546,-0.07050305152625437,0.13268470422876685,-0.04825999407878265,-0.004850335624389879,0.02538199935122789,-0.0028425602121487192,0.037500469090392244,0.002037201688075534,-0.004172547571354499
2020-06-07 22:59:46,-0.2439390291201434,-0.020704957812403255,0.13953509634512,-0.08677070918648935,-0.0047169365965035615,0.023629406671174295,-0.009917777228287633,0.03779626594208024,0.004689755132641606,-0.008607220325743445
2020-06-07 10:09:39,-0.2549772876174995,-0.044315029889602044,0.14929887400101388,-0.0859074102178852,-0.006274746393159411,0.02250434069184679,-0.007968281328903874,0.03857804506458961,-0.0036787804756766543,-0.004052208137752568
2020-06-09 02:00:01,-0.2537117059984824,-0.028728365200136472,0.12290483474237633,-0.08599852269566663,-0.006658907544632178,0.019836629749510448,-0.007381936775543616,0.03636193405435581,-0.00173898701352246,-0.0048102294886251
2020-06-07 12:29:40,-0.2518025895512923,-0.018285098978357412,0.14585268593031117,-0.049072876302182836,-0.005950381508478484,0.023749930699154424,-0.004202640555680463,0.033732449849694285,-0.0029976936475958208,0.002355870849090173
2020-06-08 13:49:54,-0.3095787119202111,-0.01956150887945463,0.1766751843017952,-0.039128452219577205,-0.0058446450602170595,0.023185650368386594,-0.006568379858063815,0.04192983970208029,0.001388490746631455,-0.0038288626493923786
2020-06-08 18:19:57,-0.26356894068412595,-0.04857097312405492,0.10202591467871065,-0.04550058062912521,-0.006580948906642493,0.02336336691843926,-0.006049431906017504,0.03653939049492667,-0.0011578030199904375,-0.0050226406450603845
2020-06-08 15:39:55,-0.2613956357100137,-0.034322347187639844,0.13569426250668332,-0.05268190286253886,-0.008752478473141322,0.023895532996718788,-0.009537214453960002,0.03204079195494125,-0.004878430975733727,-0.006815832105442954
2020-06-09 00:40:00,-0.2874165795907451,-0.0362289395584732,0.11478523576255452,-0.03943156394158469,-0.006068780317662227,0.019564622631485323,-0.0018244081990697568,0.0388582877413096,-0.0005649466308332274,-0.0040002503795717285
2020-06-08 03:59:49,-0.21821140830058092,-0.05056515646080089,0.12305447007221232,-0.04885684739401961,-0.004735046399519025,0.02361383293795582,-0.009640172706083831,0.03619821791955328,0.0038492000114634284,-0.0019711893587094423
2020-06-08 22:49:59,-0.23947007552095234,-0.002080650532059963,0.08543836031006463,-0.06434348980581875,-0.004765703388717839,0.02287921136017005,-0.005864730743387749,0.03948442805335398,0.0002856228309845744,-0.006343144818224972
2020-06-08 02:39:48,-0.23548965658672305,-0.03387164252993985,0.12762982937698258,-0.05443304166435068,-0.0018023772244155551,0.02148016379897886,-0.008340996770283413,0.03537287718514574,-0.0004985993963798933,-0.0069530015172490425
2020-06-08 00:49:47,-0.2686515792874573,0.021124462980201812,0.11051339297660456,-0.10753701389967305,0.00016280259920742367,0.025703252030006778,-0.008000986128564633,0.03986228306099746,0.0018887416908055007,-0.003155497059758483
2020-06-08 14:19:54,-0.27124245358169174,-0.0078077360844763175,0.12513592133045573,-0.08034176091266478,-0.005080144854468707,0.02059347153072212,-0.00528366669734395,0.032725796934300846,-0.00023857064538444902,-0.003626830643240568
2020-06-09 00:10:00,-0.25789635826217716,-0.07477777256074405,0.0937844615601404,-0.02588939651505095,-0.0029337108277319437,0.022212763621047064,-0.008526586489077798,0.03815883608661551,0.0038378736180593185,-0.004697485316388347
2020-06-08 09:09:52,-0.2547971502390091,-0.004495806282948591,0.15119825729066688,-0.07099101338722484,-0.004740553704958484,0.019886020713784675,-0.00761621724114062,0.036213351499411246,0.0007183444485094135,-0.0009495257463705775
2020-06-09 01:30:00,-0.23586982794725733,0.001801271622412353,0.14461641408414094,-0.04189110781560419,-0.008885462518390255,0.015650710819652452,-0.009842423577123519,0.038030953476701435,0.0019777867020571186,-0.005549055083888643
2020-06-07 14:09:41,-0.2643666088403239,-0.09238036644239678,0.1065049178341766,-0.07191346766457676,-0.004100240085162448,0.023360023032485064,-0.0027924427612288838,0.03536386703212824,0.007277654762910941,-0.005735014711856988
2020-06-08 23:09:59,-0.2624479143547249,-0.048467668903010346,0.11805280014317257,-0.0065036405556164025,-0.004965424683821115,0.021832852101454296,-0.004407795680384734,0.038464610926192855,-0.00247674337536692,-0.005834069716166871
2020-06-07 10:59:40,-0.24282145423860743,-0.07887589624816001,0.13461381087134566,-0.06623949735309023,-0.011054620016680963,0.019151141487737076,-0.008197690092301957,0.035165463242872584,-0.005828798504444241,-0.004747894087462045
2020-06-07 22:19:45,-0.23278330061625707,-0.061663928292594546,0.16839950637067272,-0.009810362610833028,-0.0037807270353765413,0.023424218165535672,-0.006388851287024827,0.033194700248263445,0.0028987584158617166,-0.004309108033854654
2020-06-07 11:49:40,-0.26497683217521734,-0.05357724924578137,0.13246783464888423,-0.08775150820377488,-0.00854516125883225,0.021821565735555583,-0.005125223047974938,0.03742771515879699,0.001590901425072823,-0.005106701368517484
2020-06-08 01:09:47,-0.21386546475715112,-0.0676874510540021,0.1356224212362297,-0.07755134771672353,-0.010636394963912495,0.025668954333711184,-0.005308825603647708,0.03611571542570721,0.0013595236322005142,-0.004057725941391503
2020-06-07 18:09:43,-0.24112464314476315,0.009830955121851725,0.07241896333983193,-0.046443702400117304,0.00030647538249755344,0.01743374853357575,-0.002601438954979933,0.03571029777017003,-0.0019877491784448757,-0.004165423818511588
2020-06-07 14:49:42,-0.24142205143430442,-0.043639926020125924,0.14854267172936933,0.00047426877472192666,-0.00795891815875252,0.019979737526665514,-0.0048731926956008115,0.037987230917030664,-0.0012986762633781944,-0.005308944025594085
2020-06-09 07:50:04,-0.27598259502309586,-0.00693787948473277,0.13803276319916,-0.04399678523450542,-0.0026168136374598618,0.028207093439544896,-0.005440018654491008,0.036097129728417186,0.003104126609827065,-0.005066610141791241
2020-06-08 15:29:55,-0.22170771355194513,-0.06121823961912168,0.14760778264999358,-0.03828825343895443,-0.005806153997668149,0.023947755645295353,-0.006299757467349159,0.03659270133598452,0.0017234222288627556,-0.0064559959699687095
2020-06-07 20:29:44,-0.23298153486159676,-0.026076700503647944,0.12109924891568051,-0.03630356409903691,-0.0022549092470257517,0.02577489467630112,-0.006420035712046935,0.03481349792757543,0.004817923418468119,-0.002431239636515748
2020-06-08 01:39:47,-0.2503910502416977,-0.007088442036851668,0.14179624003327382,-0.025437823879496283,-0.0029303173254016093,0.02170705718820675,-0.007932635530447468,0.03509693218553003,-0.0031004402451755946,-0.010931090791858101
2020-06-08 23:50:00,-0.250206715813301,-0.08988882899283322,0.09377989126175491,-0.050107735708354584,0.0006121063512809024,0.022936040725611624,-0.005652485637139307,0.03671770087776514,-0.002444975316032492,-0.007787916060713567
2020-06-07 12:39:40,-0.21471241996588278,-0.028381673965410293,0.09033469193507238,-0.06345748841060803,-0.005279451250767774,0.023721303650047043,-0.004416847146306898,0.03527149090150472,-0.0033263754126265886,-0.004845013861740818
2020-06-08 22:59:59,-0.2227451205376229,-0.02773337592077184,0.13992058497926393,-0.05049227140633555,-0.003060355526886515,0.021975129597503175,-0.008071863668637262,0.038932498832281254,-0.0004436598105913137,-0.0058859302780687375
2020-06-08 09:29:52,-0.22578481298011735,-0.041491186619171894,0.13701899949804933,-0.05212468191789563,-0.006984506215387102,0.01803152005791784,-0.012518171016488102,0.036003353844622325,-0.005094127720020998,0.0013559965878664733
2020-06-07 12:49:40,-0.2382871459559139,-0.011953512362978648,0.08830970150471865,-0.036422643888587555,-0.0012568177012782025,0.02364079955149182,-0.00951505337977271,0.04054166846695332,0.001778210298482137,-0.006211892388280596
2020-06-09 02:20:01,-0.21002652134120894,0.015236010688808053,0.11236664162278544,-0.06604643452279899,-0.0064344983618006,0.018699860156007407,-0.006250916228429588,0.036805220678465075,-0.0056096960947479,-0.006919594850532356
2020-06-08 14:49:55,-0.2385124842352213,-0.06273318519843796,0.08613131424033361,-0.025697256555208728,-0.004883644784846284,0.021280434856844745,-0.007546888223010997,0.033098584447704874,-0.0024540206189354514,-0.0037111415246395105
2020-06-08 11:59:53,-0.2941070828721112,-0.03647747910309275,0.1399662906002945,-0.06567454928905396,-0.002411225824198885,0.019507197614020495,-0.006846060464397485,0.035338888233022184,-0.005144421788143273,-9.59069386265766e-05
2020-06-07 23:39:46,-0.23109351109812537,-0.02120862774904123,0.13502213085592776,-0.04754552990261407,-0.007716169609638926,0.02384526254964741,-0.011941658540390719,0.0371792341798203,-0.004830271159062729,-0.007723000229969446
2020-06-09 00:00:00,-0.2271107283166338,-0.07509668917611925,0.10116647564132455,-0.0784163135302549,-0.0010120658067062616,0.025715771872749493,-0.007176860190673999,0.035844433821959364,-0.00013385344887147931,-0.005207377018932472
2020-06-08 17:09:56,-0.18808774308978005,-0.02129549071105294,0.10824955995729996,-0.04141444403093658,-0.006583012595544888,0.013106308114273237,-0.015941562562825834,0.025808492980730215,-0.012449851713691078,-0.0018056812088621142
2020-06-08 05:29:49,-0.20808610861439944,-0.05037630131531503,0.10438845941557451,-0.051509962385844106,-0.001648091794039588,0.02213312414904934,-0.00468826044228708,0.037739970640336004,0.000391257033202464,-0.008274120678352115
2020-06-08 06:49:50,-0.25877286843877956,-0.07491738151519417,0.13856670074116764,-0.0856573843808878,-0.006926184967785744,0.02249604241584567,-0.006009812154018539,0.03494447219092402,0.00293494357372588,-0.004683997253166828
2020-06-09 07:10:03,-0.29923640034317733,-0.03412682898881515,0.14822559763616536,-0.047043054964345805,-0.00895412635407309,0.019073119063609693,-0.004795273849052964,0.03894442823295108,-0.0025736744444754996,-0.004383966187304609
2020-06-08 19:39:57,-0.2451132282490995,-0.01746370878498291,0.12738765477538966,-0.017298613838820597,-0.004104999505116297,0.02428402084088141,-0.0070123174893776275,0.03737602979513406,-0.003966134480567775,-0.00715259875000753
2020-06-08 09:59:52,-0.23784657742114312,-0.020462569898739864,0.07511640649036189,-0.0884269296808983,-0.003529555989266091,0.018810862237116206,-0.013587290155896273,0.03602488712997344,0.001263883689277136,-0.00710527551364834
2020-06-07 13:59:41,-0.23365704481813018,0.008240350927085182,0.13877172176258676,0.0029330930132161607,-0.005766527014929114,0.02151910663625235,-0.005991594081147571,0.03440897353155371,0.00530925914184119,-0.00785972986580099
2020-06-08 21:39:58,-0.26127441350085157,-0.014767696955339731,0.09924422831504535,-0.03885124515443724,-0.0023152022176364546,0.022348082427187863,-0.005858340904130683,0.03317684334337465,0.0005401324837053774,-0.00922186483799856
2020-06-08 23:19:59,-0.28565881379062846,-0.016769179294137043,0.15471155969869815,-0.039452207652449514,-0.005918133426434031,0.018871195576783528,-0.00671564723955111,0.037181081270564936,-7.286814957486028e-05,-0.008366724164880782
2020-06-08 00:09:46,-0.2090862936532544,-0.04994510032001887,0.07682426230018678,-0.059114148652305874,-0.006334676170384414,0.023577102621741196,-0.004494790902800968,0.03801652626802461,0.0021986127096476345,-0.00802055259643202
2020-06-08 07:49:51,-0.24664683568887127,-0.040278429767068434,0.10043085222468565,-0.02242733742917592,-0.0019423468591717877,0.0224038794191137,-0.004681402542793177,0.0361135685020873,0.0018325899369512752,-0.005349368117284982
2020-06-08 16:29:56,-0.1914367495096795,-0.08310220950660133,0.12300106181409909,-0.05482720490948631,-0.0048338906773788635,0.018468218003407692,-0.011865205366529465,0.029913405376165568,0.001024807593704412,-0.0036744243690072466
2020-06-09 02:40:01,-0.24016068980484978,-6.859868310112248e-05,0.12251051697554191,-0.09149568739222502,-0.006488869038447573,0.022004929673715753,-0.005189354776382011,0.03688067578049551,0.005431301744361811,-0.009002767962660124
2020-06-08 14:29:55,-0.23720242833529614,-0.027731948108862467,0.09279322572720942,-0.07287050053476865,-0.006526646859060435,0.022023336738176934,-0.005961521253136323,0.03481807804040642,-0.0007177139353558214,-0.0064330300322133355
2020-06-07 21:09:45,-0.24179743902126827,-0.03174469299442593,0.11916848680833317,-0.06492500922539067,-0.0036576995108198625,0.022949990139050146,-0.009321076918569156,0.037974974167170814,0.0013630848012377986,-0.009380392463080412
2020-06-07 20:59:45,-0.20688365749707374,-0.0031135865687083697,0.10112308636107678,-0.0828517042405239,-0.005441059733917643,0.023374141260161418,-0.006927003147579111,0.03544535276873991,0.0018840381416671517,-0.0034442572773807387
2020-06-08 18:59:57,-0.2379250205197833,-0.015605800026238646,0.13161999498737725,-0.05305535718056352,-0.005792867122666196,0.020883689996527247,-0.0048530377621544794,0.03657403024649161,0.005675170821567895,-0.004305204446921833
2020-06-08 15:49:55,-0.2533935686639701,-0.06629498111023525,0.10545059906325797,-0.05506577315252264,-0.004477582091897854,0.018392325901098495,-0.008897455505853438,0.03281722362522989,-0.007058814344512001,-0.005780293772543001
2020-06-09 05:40:02,-0.2566965260418969,0.010478401418396007,0.1083093765462597,-0.026774472490883407,-0.005478871444939497,0.024465896979246775,-0.011103274572692504,0.04134418849884558,0.004065204847985224,-0.0110589438224987
2020-06-07 22:49:46,-0.26394198918792855,-0.049004724877679644,0.10205337138515441,-0.05785379901159231,-0.0058079651619508295,0.025515054914629097,-0.0019181851617630762,0.038563537138461196,-0.002356523788007397,-0.008638766322012307
2020-06-08 21:59:59,-0.2266860859460507,-0.06246271899980787,0.11883399628612222,-0.005324453581572363,-0.003475041309034173,0.02139845512716628,-0.005269502785524818,0.037716945280550446,-0.00011812344192459117,-0.005686790084407732
2020-06-08 21:09:58,-0.2621738486893285,-0.034862693150737895,0.1502108561755,-0.04667685520377527,-0.007642394314280045,0.021678397727815463,-0.0041001702742370465,0.03545256488883172,0.0016903749365727886,-0.006087157622727471
2020-06-07 23:29:46,-0.22108368151888044,-0.034809840064895965,0.09075998066576313,-0.03290941155084615,-0.0036871679705643063,0.023291271372501855,-0.008802869180905105,0.04103396814326267,-0.0023411235089958026,-0.006189144865285285
2020-06-08 14:39:55,-0.20364661659458339,-0.06765506249593246,0.16007429424889713,-0.019411126273909837,-0.003787612991866889,0.016341975792674136,-0.012483876964627286,0.030358033382072384,-0.00828791964254606,-0.008164672544800633
2020-06-09 06:20:03,-0.22134649193604405,-0.01369084337789332,0.08604359606061605,-0.06099018107183786,-0.005128515865374833,0.024986763231706312,-0.005194859310159936,0.04024673450539984,0.003163475458183591,-0.0044315910705044325
2020-06-08 22:09:59,-0.2168635769557604,-0.017617607354763077,0.09361534674750376,-0.055737602484921565,-0.004176226753929894,0.01928753760753634,-0.00425137108806891,0.03830898462022171,-0.0002137717948841717,-0.006244358006379246
2020-06-07 17:39:43,-0.28641554228478106,0.0013964599239755086,0.12465365739202573,-0.04534578311569024,-0.003225685899109653,0.028232490411060435,-0.006505525988795027,0.03977165031697162,0.0011711358958734013,-0.008822854822169901
2020-06-07 19:49:44,-0.2329421143633908,-0.02173320540716991,0.08188660155202146,-0.104044754195201,-0.004769419113556482,0.022444583679104624,-0.005583650565328498,0.03927098344168521,0.0028993815680493354,-0.0055102040368141
2020-06-08 06:39:50,-0.2694673974258642,-0.040522541822160814,0.14759635549787237,-0.05778498515679322,-0.004833736293849523,0.02133657480717773,-0.009933515716585527,0.04041257557997069,0.0004808533966214095,-0.00628092733820426
2020-06-08 05:39:50,-0.262286671626672,-0.041804655413930254,0.1375189878458965,-0.057969132891960956,-0.001355587549236907,0.022843625126816716,-0.0016695165079347186,0.03897018750818933,-0.0017696986922306444,-0.0012462029155247529
2020-06-08 08:39:51,-0.2484905196506328,-0.03597475219601766,0.10427455169340874,-0.057230516981478775,-0.004788210614857598,0.0230500030423232,-0.004902320352508254,0.03954443505054518,-0.0005730726595024704,-0.005159863017659437
2020-06-08 15:09:55,-0.266542189195073,-0.0470043183174406,0.09517531710159528,-0.0202066455930189,-0.0028889432533681144,0.02664902601267667,-0.007618557616799181,0.03690208863588208,0.0002800723208614839,-0.005989834377547477
2020-06-09 04:00:02,-0.216318897061638,-0.04722915038949613,0.10956124305512735,-0.025776394076074457,-0.008826675356369842,0.02119543050725794,-0.006944066203834979,0.03532988979832981,-0.004158446519817629,-0.0065521485362323734
2020-06-07 22:39:46,-0.2876704550639304,-0.01601506311104028,0.13848885147017403,-0.026211035627610967,-0.0031221986908799206,0.02305635748467006,-0.003474024292275126,0.0401901210884862,0.0041787676598864214,-0.001731599964588131
2020-06-07 12:19:40,-0.22937391137469493,-0.0035627944325497284,0.1352603476005281,-0.03609620196415916,-0.005384146942292309,0.023973542809739137,-0.0051805163859944,0.03834440817712077,0.003011465371203609,-0.00432075349065697
2020-06-07 10:39:39,-0.22469062891044234,-0.06307504412247403,0.12667382994049511,0.0004365182156889132,-0.009085804499426156,0.013588937836273653,-0.015185727288195307,0.02890887239516746,-0.006261639808688742,-0.00888906165124015
2020-06-09 02:50:01,-0.21692789352910224,-0.011033434533225047,0.11136473228038415,-0.05841559233080538,-0.0038859813888991322,0.023235172903905178,-0.012211492136132056,0.035868699360861164,0.0006885060470844652,-0.00755180711856253
2020-06-08 15:19:55,-0.1977616229553097,-0.045826949625231754,0.11047710700488389,-0.09158102983862797,-0.0011633040901442532,0.022770940238005008,-0.0066012283932600675,0.03578108924823702,-0.006686972515509327,-0.004587738414466941
2020-06-07 10:29:39,-0.19976840251373887,-0.0786649700079929,0.09416954130509507,-0.03298786481420164,-0.003898243642590086,0.018416868216727635,-0.011109107205601806,0.03528313954793928,-0.0040021183781515455,-0.005598021114761281
2020-06-08 09:19:52,-0.24816875506069863,-0.05394536623244349,0.10446708971709588,-0.03468487324519312,-0.006207305811371877,0.02262247562761323,-0.010761881676542642,0.03200850565341261,-0.00277093491958208,-0.006119587456750572
2020-06-08 20:09:57,-0.27370288957059247,-0.05215905310046065,0.12322688271385818,-0.10098157380673818,-0.005094510798736714,0.01550557915291111,-0.006213941105971637,0.039897310932715695,-0.002852535750756605,-0.0044684369145916725
2020-06-08 10:49:53,-0.2757722661868079,-0.08446465803164324,0.09974408167125155,-0.04673159892480502,-0.005894957586843967,0.020086012931011657,-0.006369559024903074,0.03703103009645687,-0.0012714914783279472,-0.003716476099952802
2020-06-07 15:59:42,-0.2076941974476931,-0.04279512273990814,0.14481771819303196,-0.050654206068807266,-0.0036347605332288676,0.019218751313906775,-0.006291633064613953,0.03783397390032062,0.0021990239983283788,-0.006926369174497964
2020-06-08 04:59:49,-0.24528095217319876,-0.007555237340638805,0.1270875087649874,-0.035125603908166755,-0.007833572610557782,0.02327002446587663,-0.004590968069873058,0.038442454717001966,0.0005875372087714482,-0.007549737476297407
2020-06-08 05:59:50,-0.23900540325228023,-0.06436411098454226,0.1582159159324059,-0.036439172770004316,-0.007878344487340656,0.025382942307236412,-0.008916014608033276,0.039343429230283423,0.0014215046111876635,-0.003714343460021116
2020-06-07 12:09:40,-0.25951869360847823,-0.039477158598251114,0.1346390277079886,-0.042615670068252495,-0.001704860944917909,0.019853584374596746,-0.00677799274041303,0.03877048282896643,0.00308638314713198,-0.006397934773132972
2020-06-07 14:29:41,-0.25047587822738526,-0.0714755247258954,0.11805523866156795,-0.04283086046177157,-0.0035579030423221218,0.023751921414868413,-0.004297843716971376,0.03783044277380779,-0.0005804146010903836,-0.002979668692895979
2020-06-09 09:50:05,-0.26341313805028066,-0.0711251069825605,0.19218229462956732,-0.07142052025882972,-0.0032892428616464776,0.024636362628187497,-0.004409706606007427,0.03474481232533263,-0.00250958876846638,-0.0069104292933658985
2020-06-08 04:09:49,-0.24296298927953777,-0.07284909517979969,0.1204378927601066,-0.047136915576439765,-0.003931828162660965,0.0224993548985801,-0.005125924167488151,0.03842804090568793,-0.0005220352364031834,-0.0037618120272268933
2020-06-08 17:29:56,-0.21799851304559287,-0.07313094663374789,0.08007082155414126,-0.0608018011094855,-0.007629848228623278,0.01190430513905993,-0.015355610139521839,0.024462686448568745,-0.006615228394898043,-0.007738473396525886
2020-06-09 08:40:04,-0.29402251701180304,-0.03180907383567083,0.14544476366661835,-0.06400815180089922,-0.005471077896889127,0.028699199847767275,-0.0034284460072912613,0.034259967753713996,0.0017357623094006488,-0.006361782253127221
2020-06-08 07:59:51,-0.25296271561893396,-0.03491438001751043,0.1396889323964855,-0.01658178447608182,-0.002182205554308114,0.019960495723972432,-0.008032020009879095,0.03701857509531704,-0.0007186383899778397,-0.005278275752024298
2020-06-08 13:09:54,-0.2358041478569049,-0.042825053594330934,0.10954099936469379,-0.07788892546727104,-0.002811641365414141,0.019606449831848755,-0.0072193450554699935,0.03567165963667569,0.0008737385138344153,-0.007436922907920143
2020-06-09 00:30:00,-0.2794658300630186,-0.07592025116682669,0.06895242713313528,-0.018680376929006925,-0.007280052558170179,0.022785619469497122,-0.0067119872376535175,0.03431739258373325,0.0003037973912238412,-0.0007151675440994181
2020-06-09 09:00:04,-0.1856604093032249,-0.018949497040208773,0.1038919482774039,-0.01406136775067955,-0.0012357032085598154,0.020955477112518953,-0.009008606883103953,0.039101237255601044,-0.003610135445483248,-0.005041868001222572
2020-06-08 10:19:52,-0.2311051183913166,-0.0460335250983181,0.10631706947861903,-0.039894517655313086,-0.0076659159050612765,0.017542302800012417,-0.004342380718315416,0.035106204990387566,-0.00016195305237178456,-0.007872377293752411
2020-06-08 11:19:53,-0.23092613592103342,-0.029380790441017608,0.11179296622547703,-0.06284217016488185,-0.005605313044024041,0.02419504452441487,-0.00757892153883658,0.040936980346930385,-0.003082721455522568,-0.002947595582673287
2020-06-09 06:40:03,-0.23259958294046304,-0.059646818271832235,0.06818090996975411,-0.04021102732434144,-0.0038590091992639682,0.020837708518699784,-0.011301952829701603,0.039767309851366686,0.004204495016452417,-0.0022331530575253828
2020-06-07 18:29:43,-0.2656000027435403,-0.07041590638882565,0.14231794429301395,-0.0031372896006174175,-0.006464567642161037,0.023905948861678787,-0.005615344477378298,0.03935079762187767,-0.0011076257886998694,-0.007334433479194942
2020-06-08 02:59:48,-0.26554091440757427,-0.07516718572151074,0.14264820528856267,-0.0318370589205166,-0.0026990268108318905,0.01683498107091893,-0.009080846834205823,0.04306197477733103,0.0005078092018095839,-0.005596159011917224
2020-06-09 09:10:04,-0.19291333866581017,-0.0008008620717766726,0.13179618104390567,-0.018586968533840016,-0.004928949208722648,0.024466451992999814,-0.005697528157258088,0.03298957918310175,0.003604115908131255,-0.007647613186494148
2020-06-08 07:09:50,-0.23702707537883155,-0.007934868406040886,0.16175857871862875,-0.050906526159284524,-0.006408901177670631,0.022796321395076664,0.0017350128976242705,0.03738035360913164,0.0011821292119180982,-0.004342527131624828
2020-06-08 00:39:47,-0.23873134916122393,-0.05491336309528534,0.08718813313103,-0.06424426605462809,-0.006806248319890184,0.020713211148742604,-0.0019204098048700648,0.03821734986698333,-0.005539026394169907,-0.0064407633485144365
2020-06-09 05:50:03,-0.259119769484499,-0.020657502300205903,0.09808948247292776,-0.0030117793478385032,-0.0012947696037910366,0.02023823229500783,-0.007717710034821653,0.04373415551837619,0.00012421510614611978,-0.0068366145479097605
2020-06-07 20:39:45,-0.25492636373217087,0.042445595724215544,0.08949534381386262,-0.06169943110080022,-0.008219058181694792,0.024278583270410235,-0.005041756430800975,0.03441876054655822,-0.001394394276837825,-0.004231791909699554
2020-06-07 15:39:42,-0.21632322345498503,-0.07443833854367264,0.087475247456299,-0.0707756267876947,-0.00014589432478142027,0.023646342640669255,-0.007319233207273826,0.04141300771518902,-0.0003379193254235613,-0.0036337237262176105
2020-06-08 11:39:53,-0.27784085772992057,-0.05954314852211383,0.1358077789638302,-0.01795504467989857,-0.004886078941528242,0.018827318475495635,-0.009276224817803744,0.03560868732355796,-0.005738661437298249,-0.00454932202971211
2020-06-09 01:20:00,-0.25824752610382634,-0.05516489586102006,0.12994822373190684,-0.03191809487680057,-0.007112900819622934,0.020715916738210563,-0.007390762573492199,0.03634319339182111,-0.0008207343090136498,-0.005784337986325862
2020-06-08 14:59:55,-0.2287671456221721,-0.02694420654984348,0.1217650153819222,-0.020142682910540003,-0.0027509239550590247,0.02480527462059768,-0.007430829789538023,0.03835213823110767,-0.002299448181208822,-0.005111696659972423
2020-06-08 06:29:50,-0.2253115793462631,-0.05974321740393053,0.11145713812987275,-0.0346113437106963,-0.005086678479904539,0.023593845897681574,-0.010198604750654525,0.03842931728998284,0.0031720731681263736,-0.004453682076060322
2020-06-07 17:49:43,-0.2262117237021036,-0.01828630731372455,0.07396688055014938,-0.07481937048374489,-0.005481753463555276,0.020468632685632163,-0.002058825656566344,0.0347270308494801,0.0018023743846026063,-0.005093660282260371
2020-06-09 07:20:03,-0.2538340774768504,-0.03404163262936219,0.11187553668528163,-0.04861189752177239,-0.0032119567854248946,0.02721429113507065,-0.009238087954102367,0.03811136079509113,-0.002572649195110954,-0.007021260653742209
2020-06-07 16:09:42,-0.21611371820333575,0.0030276364559701226,0.13530232388272734,-0.028908940999931933,-0.010000028419997316,0.020305855330296566,-0.004625740723549201,0.03556873464892561,-0.00016325879651042294,-0.0073865229125426105
2020-06-08 08:19:51,-0.26190718813843944,-0.04414260484021236,0.08910213176237847,-0.043359593889574215,-0.003511258389135281,0.019589889835034194,-0.006526183946629767,0.034810523878199995,-0.005073306641120726,-0.009480190818251594
2020-06-08 09:39:52,-0.2484407806225771,-0.0170641412515686,0.10899324797224468,-0.012548539632973227,-0.009363830875089255,0.017842767869570765,-0.009064239941697458,0.03595817280302435,-0.0019417088146238767,-0.005789048676045896
2020-06-07 11:39:40,-0.22677466729134135,-0.026602597843004408,0.1325616231147663,-0.031513549450274764,-0.007260964068774189,0.018661111475305137,-0.009223351237998403,0.03645284076989885,-7.361445339538843e-05,-0.004344087213307472
2020-06-07 10:19:39,-0.301560335247935,-0.04908594165131787,0.1434383925910008,-0.10849814297219451,-0.007520742658622527,0.0238901537185272,-0.0003923089362006768,0.03415368222570635,1.6696245311320957e-05,-0.004010125759713108
2020-06-09 03:30:01,-0.24145130390452957,0.016697633489155338,0.1152318984348394,-0.019707442822181266,-0.004152073351958465,0.020751278227858834,-0.00411535953073624,0.03881410002830224,-0.0015092634706801746,-0.003978723684553768
2020-06-08 01:19:47,-0.21860706689483764,-0.05684142578684975,0.10492807679023743,-0.10081871291895157,-0.002437086527987389,0.02528897716595568,-0.010850863780918443,0.03732071555165671,-0.0002955658418165424,-0.0015812732273071477
2020-06-08 16:39:56,-0.19667461394881322,-0.055118008852157334,0.1306066336348179,-0.04193953254583018,-0.0044295931580033455,0.017311560654375432,-0.009024955162934587,0.031321098029742256,0.0005388455090538917,-0.0050905129317914775
2020-06-09 01:10:00,-0.20290307916107647,-0.06483855693482304,0.14719966322573014,-0.07803422559288165,-0.008987670570749017,0.021442257701098692,-0.004001726313995025,0.03959808246183515,-0.0032940968649906918,-0.004356617133111966
2020-06-08 18:29:57,-0.24529430310917782,-0.005667007219969006,0.1261209986056783,-0.08951142188919592,-0.004854854648025476,0.01659615512194744,-0.005951570280182651,0.03677790292331665,-2.2927838111478396e-06,-0.00700260852868223
2020-06-08 04:39:49,-0.23531854261560428,-0.031019196005412003,0.12948229225405958,-0.044779400535755985,-0.0043119708577859656,0.02530322819042931,-0.0033154166467557426,0.03625446735497004,-0.0009302602384028502,-0.0017280192205348208
2020-06-08 13:59:54,-0.19329649492520082,-0.016748669871126557,0.13578404457391208,-0.04785194305229391,-0.006130497240175772,0.020530161909880097,-0.01155106473317528,0.03638669501766134,0.001503034385926348,-0.004892353635818324
2020-06-09 06:30:03,-0.21202252689727816,-0.06387205872639064,0.07947672969415279,0.02760901096590643,-0.0047256092787369,0.021132747335348652,-0.00487823859796937,0.03146809319884134,0.00371331967219991,-0.004450121893334961
2020-06-07 11:29:40,-0.19769138824142568,-0.012432529707148088,0.11190465412258037,-0.024146931593373704,-0.007198796226430177,0.019953857706610317,-0.005705625097338701,0.03663061729810416,-0.00047690890465847027,-0.004602578607064096
2020-06-08 12:09:53,-0.23856056184988597,-0.025484874354298345,0.10581159028717756,-0.03672013347803971,-0.00531432704598263,0.02870370366096698,-0.005278914299010258,0.0367266463657313,0.0016545179580739501,-0.004611930220822862
2020-06-09 03:10:01,-0.2597797232644439,-0.020731845132924483,0.06285227986496653,-0.04813284132551098,-0.006450642095044512,0.019123168664360708,-0.0009292246177390514,0.03675238311091686,0.0018899650012919262,-0.006945907609179419
2020-06-08 16:49:56,-0.2848256291275442,-0.08827137921485194,0.14901954797552291,-0.07743258467225625,-0.00809103049359689,0.019451138748054313,-0.008663141859334395,0.03560071789783176,0.0009860068638950373,-0.009318863888012344
2020-06-08 20:29:58,-0.2701915641792754,-0.03538956803609077,0.11691391273314562,-0.021946257206567055,-0.005515761006508557,0.019730937439970522,-0.007205783159890015,0.03836435744372724,-0.002906371515459758,-0.004710315458487947
2020-06-07 21:19:45,-0.2813498108316328,-0.04976872410560835,0.11988161239118149,-0.03706635141262436,-0.004913747503457565,0.024974192181836493,-0.006088879697237639,0.03718690234342542,0.0001716892977873288,-0.008226152800531732
2020-06-08 03:39:48,-0.20601402957262288,-0.028936353425405712,0.14467082576336746,-0.04477353872009289,-0.007217682093622489,0.020982702097540006,-0.0037416922682444774,0.04036068961462112,0.0028768886655956274,-0.005520293147318573
2020-06-08 19:29:57,-0.2715162147396542,0.02259001829580197,0.10580327645064037,-0.058711070390079216,-0.005997115316732034,0.022408467012884667,-0.00514286953483662,0.036794867218288466,0.0015264965795262456,-0.003734291868044263
2020-06-09 04:20:02,-0.243357887078127,-0.04948141096457997,0.1014257200645748,-0.02207260205421011,-0.008027324749124869,0.020484640559615623,-0.008973308993036128,0.03657296891221737,-0.00458525803625245,-0.004495714215062327
2020-06-07 21:49:45,-0.23146963522645742,-0.05305017382904476,0.1434772169727641,-0.02620477218616462,-0.00671705601353508,0.022987815492686747,-0.006207167191479478,0.03669945385604427,0.001260280446817448,-0.004978630078554791
2020-06-07 22:29:46,-0.26491636207074615,-0.03447732882151228,0.15354551809104575,-0.024051155656764855,-0.01095047579306245,0.019655039736612305,-0.006491405783172405,0.03633711667141442,0.0004187112747934007,-0.008613072640498806
2020-06-07 16:39:43,-0.2475021209363468,-0.04157073875059104,0.13999228767296304,-0.09878520547684572,-0.006468318011654371,0.021224539221813,-0.009565654385785799,0.04156336711548231,-0.0017541341393737075,-0.006618910967274655
2020-06-09 06:10:03,-0.23222443894240985,-0.07267346108456747,0.13077018228022105,0.016603402123839255,-0.009141996975651176,0.022587994222749694,-0.008257733494498494,0.03808925282517883,-0.0008303803726920093,-0.007480775892500714
2020-06-09 09:20:04,-0.2512589248460428,-0.030556118265200174,0.12284778006376389,-0.00731931583498905,-0.0047033867810441195,0.024384716079363718,-0.005179925961139874,0.03622464079691636,-0.0005065453459059952,-0.0040904375211760855
2020-06-08 20:39:58,-0.22507451228717149,-0.03652555119710311,0.12002613500156142,-0.035682556024674954,-0.007204142687896951,0.01955027578012905,-0.005672800297810544,0.03365498072820453,-0.000817586470144237,-0.004301121288253607
2020-06-08 19:49:57,-0.26029096281223557,-0.06975834812387588,0.11500915984501599,-0.06403078117618778,-0.008019240724855398,0.022780568120659504,-0.008206150960935502,0.03682960203353688,0.0006048767698763103,-0.007883244921802497
2020-06-09 08:30:04,-0.23236485962149472,-0.01788537267650509,0.08916650061835588,-0.00019555671663299535,-0.00660862824750089,0.022227397547626294,-0.006250536313730135,0.04146700100026528,0.0007792755679999897,-0.004684007658053817
2020-06-07 12:59:41,-0.24026569536176223,-0.023903229291210845,0.08621126835967854,-0.011611507363856877,-0.0013502195430304762,0.02278778611858778,-0.010725429732150188,0.038997679501694624,0.005437313606485309,-0.008071907294521327
2020-06-07 22:09:45,-0.24143930810709902,-0.04575864769444195,0.06536076503973125,-0.009050435488970228,-0.0035747893674981145,0.022930289079563397,-0.0035108804024535614,0.036981164509247114,0.0004933010159122416,-0.005952214036791603
2020-06-08 08:59:52,-0.25415297069888526,-0.0630115580479795,0.09134417855046792,-0.02985180133798552,-0.005977043454529758,0.020063014199853412,-0.007449859630058332,0.037487637253714255,-0.0006263198497656755,-0.00442562949061528
2020-06-08 21:19:58,-0.21685541645537468,-0.02929659456199082,0.09988638062361967,-0.023448590916152187,-0.003822598750356894,0.018120634203524888,-0.005536074064198274,0.03556707643912493,0.00199791542914149,-0.00715991060261891
2020-06-09 02:10:01,-0.24204013096236643,-0.040370336841517675,0.08694694155814493,-0.05832353759632868,-0.0061067895032316764,0.02168230701214032,-0.008024251803944057,0.03592574904640767,-0.0009768311537615045,-0.00038011950312087113
2020-06-07 23:19:46,-0.24220376681149297,0.005430609654130589,0.08400410270787141,-0.04162840389203207,-0.0022091134210699575,0.020016469563192398,-0.0066011794740926995,0.03758104272357912,0.003444391814924887,-0.005692130013376274
2020-06-08 02:09:47,-0.27282664308699067,-0.07698271829725463,0.13983382484935378,-0.027775814048364995,-0.0033732023801586876,0.027282855442469715,-0.0020969553658446273,0.03745735314677895,0.0011271854630345653,-0.0016859797858553363
2020-06-08 11:29:53,-0.24760692241336685,-0.007751058481003152,0.11952423480484628,-0.027006518759239987,-0.007933500485086422,0.023328341040868537,-0.006898474274388463,0.03842622632691174,0.0013055583760513592,-0.00714554011858356
2020-06-09 04:50:02,-0.17918952420122577,-0.006882627616816567,0.10857403570849751,-0.04267979797670532,-0.0061697927629620385,0.01814406923478966,-0.009323728492014629,0.032613567187315645,-0.004286899047828511,-0.008204034419712965
2020-06-09 04:10:02,-0.228441285294207,-0.02876588178728786,0.10829905043871829,-0.008747385558737433,-0.006131026920716692,0.020954552204941142,-0.010150083019279964,0.035150546927104925,-0.007306122881048377,-0.0034502095010943996
2020-06-08 05:19:49,-0.2617727753827122,-0.028363542285120863,0.19748866059147893,-0.02666077247475793,-0.004062062895897788,0.025235692504648893,-0.008084414240280141,0.03644643098547256,-0.0009982030576777936,-0.0057663737961675095
2020-06-07 18:19:43,-0.2522503665573239,-0.014965461963927678,0.13659531544529796,0.004740519042712942,-0.0006221652906414801,0.018613943866214375,-0.006354330963616668,0.03973087991833055,-0.003060877010445434,-0.004193370857445559
2020-06-07 21:39:45,-0.2789833053320281,-0.01348771378352075,0.10984301097378729,0.004735152165599227,-0.010688646575951186,0.023887357530949848,-0.007789965239045074,0.03744110388482317,-0.001264727187219086,-0.0066398885174919625
2020-06-08 22:19:59,-0.26947940313172464,-0.0532166995560393,0.13328915736277688,-0.06628649796104123,-0.007555791672769151,0.01554810231226997,-0.004702596280418941,0.03978170937577763,-0.004581631539079742,-0.005266493537415814
2020-06-08 08:29:51,-0.2874584951575635,-0.0479949821269784,0.10685211747356003,-0.05629191561309555,-0.005920389905157194,0.023297745809317448,-0.00641074641403844,0.03934550296385887,0.00236878045809733,-0.007222211485092356
2020-06-09 02:30:01,-0.2530419748612639,-0.083542760073267,0.1417554794877367,-0.07036956056429952,-0.0024903256068934424,0.02336731601728251,-0.015045213703369935,0.03399022145656026,-0.003944799724562095,-0.0046200067500968
2020-06-08 14:09:54,-0.291613222110449,-0.029797124936970773,0.08758496011960225,-0.032363726112195276,-0.007114490999391905,0.02318625614635243,-0.009075534640004365,0.037675356617746514,-1.955586164526041e-06,-0.0038988396856687994
2020-06-08 00:29:47,-0.25066174408588565,-0.048760820612769505,0.10139645006131744,-0.015888246859811536,-0.006431582970355764,0.022860918830214655,-0.007243839757332981,0.0414487056505576,0.001953538211834185,-0.005186350392269163
2020-06-09 00:50:00,-0.2343402682587196,-0.023805570806971894,0.14416114861742693,-0.03862057888368838,-0.0014235689834147277,0.02016501400725972,-0.0052193855616727205,0.03845479796977305,-0.00036473447598966155,-0.00506075797671069
2020-06-08 00:19:46,-0.3009618248949114,0.00969521903677848,0.09400229300019515,-0.04760983341626317,-0.008885422896812468,0.020620711792721888,-0.00913398964561248,0.04137010695694642,0.002500064770985821,-0.010460940828051313
2020-06-07 19:59:44,-0.2188607534552705,-0.04137318774800358,0.1188506175399886,0.018390215874578897,-0.005974106425423674,0.022467501833780643,-0.0073488534305905726,0.04046691066039291,0.0035256337192768328,-0.004258889228798407
2020-06-08 11:49:53,-0.2313314604926593,-0.07249858853082779,0.10202606713377332,0.003107461562422981,-0.007102224058694284,0.015174364448249364,-0.01249511946901959,0.034059501783706925,-0.009385520738279751,-0.0026802280491413063
2020-06-07 14:59:42,-0.23630424283298276,-0.0658123641967841,0.10085753681863299,-0.03216717843946335,-0.00437681353822931,0.023916919797491526,-0.004844399604172557,0.03729715438019368,0.0008767634250263763,-0.0055260814668502845
2020-06-07 18:59:44,-0.2229646698630802,-0.04029168878928112,0.11926514528555518,-0.061581216788004635,-0.003999777224576357,0.021199069294801913,-0.005739656161132364,0.03874711104788062,0.00029457403891999974,-0.008457764892408024
2020-06-09 08:20:04,-0.2665594687281468,-0.042760225806329426,0.11403739555697913,-0.03251274993882169,-0.0049620680930476295,0.0230711159839977,-0.004301172194197177,0.038404112367171436,0.001018647528173362,-0.002224363838200942
2020-06-09 04:30:02,-0.21250467429191874,-0.0799949601724094,0.09170071506414165,0.012241175869654243,-0.006146787007349113,0.019494139140284902,-0.0056670152587368116,0.03794032759251833,-0.0027419615665821495,-0.00795580507957985
2020-06-07 21:59:45,-0.3249385413124292,-0.057563958862817136,0.16333412786842913,-0.011627172157346734,-0.003664798040982217,0.022663314156240358,-0.008317275714402949,0.040899520554540644,0.0005829619230953342,-0.011452418241105421
2020-06-08 21:49:58,-0.21017076802352283,-0.045700287521964464,0.08063153670018221,-0.03426010989555043,-0.004440324934421394,0.02222550124654435,-0.0093661683421015,0.034704789111457426,0.003539283018944397,-0.007201239730261596
2020-06-07 15:29:42,-0.25915847868878794,-0.05114267950237512,0.11419620687258697,-0.002048888418422602,-0.0051858536702572774,0.022611112814269946,-0.007796238064292464,0.0353497097764843,-0.001253331083335473,-0.005856075468248208
2020-06-08 22:29:59,-0.25870493710908576,-0.0033448362710787076,0.16707814621387568,-0.06523887205577342,-0.005899135423478724,0.02387676066373398,-0.0065037313556133396,0.03703781901137239,-0.0012112792713991844,-0.0055179713227593245
2020-06-08 19:09:57,-0.16190885729113183,-0.056380945750915,0.08658092815630894,-0.05342877871411736,-0.007736555513466397,0.01830529669151006,-0.0061941270147646745,0.03717175978475104,0.00035270653645364555,-0.008038006020771862
2020-06-08 18:49:57,-0.25949222571528696,-0.08334369548480265,0.139523837002552,-0.04232569748123817,-0.003033723780464635,0.02723821309073271,-0.00643523120901107,0.03423575375622058,-0.0033775346544242632,-0.004866491242814753
2020-06-08 00:59:47,-0.19803509534130614,-0.006288269428936241,0.1288175652309658,-0.0573420939007105,-0.004391830341161421,0.023417132575420482,-0.0006760745473402693,0.03553765613140274,-0.002196910545468371,-0.007657927825204618
2020-06-08 16:59:56,-0.2022836870964629,-0.02208273940147621,0.134105596754423,-0.05670049588573532,-0.005443293114559983,0.020265314986918692,-0.0031775675020273265,0.035971455946541574,0.005901018373666138,-0.009420298965281066
2020-06-07 11:19:40,-0.26906053390946594,-0.04489134460370496,0.1628721650490047,0.024935364806559054,-0.004828133809110136,0.023827007550540454,-0.005028082741586688,0.0416062165033693,0.0005912578777330848,-0.003569147116353673
2020-06-07 13:09:41,-0.217335705048894,0.0017958141533034643,0.13963819302386876,-0.012533871802681002,-0.005519666918539631,0.021860781490900566,-0.00549604478183697,0.04052274131384333,0.003684002750723595,-0.004228744134578034
2020-06-08 02:49:48,-0.2754571572663571,-0.09448699788056304,0.11868922576171737,-0.04643930730104309,-0.008771162024280982,0.026612963795978797,-0.008032423161369893,0.03932233756514644,3.827944099565632e-05,-0.0056709375950641065
2020-06-07 20:09:44,-0.23965075753772735,-0.026552544269259043,0.13313921663489608,-0.06981527560043656,-0.0017069642018250604,0.027930074545699964,-0.006751934289331258,0.039162957700940804,-0.0008107349783081477,-0.003074139233252342
2020-06-08 03:49:48,-0.22309391135507797,-0.012451610086178205,0.13626764132070363,-0.11705819241775096,-0.003035366653992349,0.0251165577821088,-0.006532550206996231,0.03646678061707019,-0.0004882789168941202,-0.0050800736974411535
2020-06-08 10:09:52,-0.22265783841313277,-0.1058177205570488,0.13277436222769987,-0.06278871597404616,-0.005705286080286856,0.022580272117517786,-0.005657785986536692,0.04146358251167252,0.0024280978872811476,-0.004238088220775121
2020-06-08 12:29:53,-0.24467328547222064,-0.0922880105111223,0.14825429295374049,-0.027820922256467488,-0.0033613218495859884,0.02773194992187209,-0.0038830339505527907,0.03720637616452305,-0.003407404970753799,-0.006071016161146417
2020-06-09 08:50:04,-0.22418054058388034,-0.0008609034096257389,0.12701235057185292,-0.02428576257351519,-0.003969818879601175,0.02142808832984052,-0.005766138593438608,0.03755448439070925,0.0022900069400475557,-0.004329077098237722
2020-06-07 14:19:41,-0.2986264451611815,-0.004120344268955334,0.11471489258204472,-0.019504057818772385,-0.010367837248931215,0.02546309741907988,-0.008820481677745575,0.03976106880776378,0.0017636296458529313,-0.00855044881085808
2020-06-07 20:49:45,-0.24360725669629335,-0.03286671299501441,0.09179755174696722,-0.03246714745273526,-0.004870051305283269,0.024630990069181485,-0.009000427631239538,0.035205973127742936,0.0025613878585910065,0.0010461541439879705
2020-06-08 16:09:55,-0.2519152832902299,-0.05655753385253626,0.10309937071682267,-0.025749013035017313,-0.006091563081579841,0.02337002460289122,-0.007649283030772416,0.03361012038413276,-0.0037054278484007375,-0.0046613551588026575
2020-06-07 15:49:42,-0.25751316098494537,-0.018669388322518608,0.09874026444659476,-0.0633431635458305,-0.0042253891980268896,0.019315863705252435,-0.005573166042181238,0.037362673142897165,0.004078188918346456,-0.005322285679525983
2020-06-08 02:29:48,-0.21241288768338637,-0.06410556897143298,0.12586901732409891,-0.08139207512538899,-0.010582501429875917,0.021902255604244757,-0.009170580202669625,0.03708455688358906,0.0011034925087759846,-0.005455031623469959
2020-06-07 23:59:46,-0.23998681778033246,-0.03707424096533885,0.11753317786503624,-0.03822787510334153,-0.002195563473213076,0.023900863968661333,-0.002152228260517193,0.03811092277840679,-0.00018483253418769105,-0.006710145295838309
2020-06-08 19:19:57,-0.21825537611842155,-0.01872451377978375,0.13305317267464065,0.003926049439256484,-0.006103990279249105,0.01975778762962008,-0.00644631394380487,0.03468113514411024,-0.0028715725851616676,-0.005652013557999817
2020-06-07 14:39:41,-0.29016181813319847,-0.030106008467935708,0.11217380173397637,-0.023880306884085063,-0.010422170619876523,0.02833650575711394,-0.0096145341249501,0.03638007344586864,0.002538010609677336,-0.0026124246035871455
2020-06-08 12:19:53,-0.2156793390797895,-0.03855989991644459,0.11146090634554658,-0.04334952629449206,-0.0061030666890697464,0.01898539695358385,-0.002134616297687171,0.03611248088744948,2.8432291321272493e-05,-0.008189741482738416
2020-06-08 19:59:57,-0.2147072356194584,-0.03206812072571439,0.11377410717238372,-0.03006603376406723,-0.007594040448896578,0.02231461822207198,-0.014145146039739404,0.0366603989147392,1.1428639790804553e-05,-0.0075713215089366365
2020-06-08 03:09:48,-0.2709027743433137,-0.02898822110753979,0.10043158389268339,-0.03118082511137348,-0.0028423562872241757,0.024490873587827002,-0.0032602452797182184,0.03496091000692446,-0.001959714327903107,-0.004770488832757259
2020-06-07 19:19:44,-0.2520131625976745,-0.020466668957550192,0.1631078148909039,-0.030593172621292363,-0.006406790880393283,0.018471594938531788,-0.004168162509829905,0.0355713059881934,-0.0015262164108444194,-0.006455994974275017
2020-06-07 19:39:44,-0.2262283813169481,-0.04910547799130177,0.10904391576688394,-0.05600597872512722,-0.007861225463176951,0.024907851365247737,-0.006769425094148566,0.03652565737168886,-0.0024848030224591316,-0.00970622762901461
2020-06-08 06:59:50,-0.2793063952201041,-0.11266613037620933,0.11095443731468899,-0.009446683815269488,-0.0039924403603292715,0.023805039278228166,-0.0058887743591924495,0.03400360145252704,-0.0011342761771336017,-0.00725216182603245
2020-06-08 11:09:53,-0.27765215949267974,-0.03958536725063286,0.14636692821917344,-0.023088690780975505,-0.005143899557110265,0.022900696482928383,-0.004803902691182754,0.03729682481979997,-0.00047068764769083566,-0.006533785992065796
2020-06-07 18:39:43,-0.23275794140904668,0.01022651942857804,0.10333008642337194,-0.05981983839481554,-0.005153197963734399,0.02403837072003289,-0.0008150276985811458,0.03679796068186747,0.0005731215763220476,-0.00804198146611838
2020-06-07 23:49:46,-0.2625967028943041,-0.0343983319350466,0.08773074802762745,-0.0785915065737482,-0.007444810213883771,0.016955509328794274,-0.005426066166345665,0.0395260317491522,0.004978231334049279,-0.0068871325434378015
2020-06-09 00:20:00,-0.21590570055643482,-0.09032980670625586,0.10544717049425001,-0.01969725376510871,-0.0006444402831578366,0.02337738302829071,-0.0022833447130830124,0.04118394369819316,0.00011990610113548261,-0.004525128197178015
2020-06-08 12:59:54,-0.19456698341527612,-0.06810591279570112,0.11352580401501619,-0.08410971998630924,-0.004780776925220248,0.021061569611213554,-0.01149220563662957,0.03111244021082643,-0.003695971621649885,-0.004866235625381833
2020-06-09 07:40:03,-0.24076211126510505,-0.032686137014263,0.14570383814910234,-0.04041196071585471,-0.007336594533824509,0.02892080983009277,-0.004498911358502205,0.0330132014916086,-0.004235024700053517,-0.0035302160638412345
2020-06-09 03:40:02,-0.26231224304965534,-0.02879972993717719,0.056996047863885436,-0.06830620873614252,-0.004859324814288191,0.022745239164393444,-0.007075014190982002,0.037040189356724026,-0.0018245519662660116,-0.004697772883604078
2020-06-08 23:39:59,-0.2478474170612784,-0.00523491684293826,0.09100290720771893,-0.02271456226908789,-0.005970747718799288,0.02856836399947749,-0.008982704273976953,0.04073042341879475,-0.0039046665589978257,-0.005583125315299665
2020-06-07 17:19:43,-0.26007615506126414,0.00773860129857531,0.11149390641232376,-0.010771594777428936,-0.006849801421497111,0.020510975504398166,-0.006889033063443732,0.036090632761204146,0.0016049067019215857,-0.0074318729095855665
2020-06-07 15:09:42,-0.20865179706603051,-0.058898667075379885,0.11100803389418208,-0.026784962208090676,-0.0024878630829826567,0.02356610309698569,-0.00331306802380933,0.035991312621292376,0.0036899660124669114,0.0004707415304904611
2020-06-09 05:30:02,-0.2432912462533583,-0.054797737567128434,0.1204334630228756,-0.03723641490357011,-0.003473349457672527,0.02146299764007389,-0.00370683654922979,0.0417128617126115,-0.001125953035362493,-0.0062212635496329965
2020-06-07 13:19:41,-0.2268287734875448,-0.0491161796852975,0.1230404405215297,-0.057923582317751056,-0.00744415614055899,0.02469136590388522,-0.005819205095745466,0.03472965177268797,0.0024680983108000248,-0.006163240573946993
2020-06-08 17:49:56,-0.22236095252945212,-0.03668619683869829,0.1283330433266883,-0.07819152011173462,-0.005791790326671096,0.02535143588122468,-0.008805915852510747,0.036774148047078896,-0.002503408978512904,-0.006001944736244245
2020-06-09 03:20:01,-0.24088479009782127,-0.020210782460906938,0.013286537344188084,-0.04171720742147092,-0.010977540161067317,0.02201831751836479,-0.002887881358174112,0.03621015856075396,-0.002222639055392101,-0.0035163566655747524
2020-06-09 03:00:01,-0.24410646957857093,-0.03205829151702973,0.1276913548974855,0.006714605739649875,-0.006781966054938389,0.021093588221879345,-0.005471308991527166,0.03538678374763135,-0.0014649776348626105,-0.008824075192705484
2020-06-08 13:39:54,-0.2149359276764485,-0.01226700769787944,0.1324780048993335,-0.05815248241181011,-0.00474515704646202,0.020734285814798477,-0.010400161522024122,0.03475227448949064,0.005495325931627939,-0.00870244947343627
2020-06-08 17:59:56,-0.2438559707529743,0.020069328546505755,0.09162670432425014,-0.017557015581508552,-0.004375013320520274,0.021454203959676114,-0.005001759515882696,0.032707536151767844,-0.0013016610380740187,-0.006225600776510602
2020-06-09 08:10:04,-0.23398472174712465,-0.03611887050943216,0.09431424329249001,-0.01827075780041066,-0.004341213242254361,0.02303945033931322,-0.009130350336026404,0.03513939173400728,0.0031537618029898267,-0.005700336578584783
2020-06-08 22:39:59,-0.2528712815310756,-0.05215894918893008,0.11191261948349546,-0.029886721499975236,-0.004498723699675834,0.02154976153356554,-0.009478025028209082,0.034876116198216,-0.003800435409912339,-0.005304925965422924
2020-06-08 06:09:50,-0.2588687213637687,-0.06844648918441583,0.13943465959831408,-0.0633473889119511,-0.003316089762554179,0.024813104823562325,-0.007251519259980745,0.0409074799996193,0.0020453058099704517,-0.006545910465760229
2020-06-08 03:19:48,-0.2725252654743116,-0.07131494145497136,0.1299240382292719,0.008674958775140915,-0.004475121681371786,0.01979636882797583,-0.0056011183422291205,0.0438762935993284,0.00012195030871220135,-0.01037498131936497
2020-06-07 16:49:43,-0.275618856032972,-0.03711034847850385,0.17507956001566327,-0.047777615991025424,-0.004190956355372523,0.023767887616712256,-0.006864023931291565,0.038202784701967536,0.001040288504796294,-0.008155323988309007
2020-06-07 09:59:39,-0.2742322467603131,-0.061095846784407465,0.12339545978489391,-0.05457280610975681,-0.005614238668130986,0.020175755933066614,-0.005824153391414693,0.0379111587125977,0.004473561594178923,-0.005261479468315488
2020-06-09 06:00:03,-0.26305637178078345,-0.041703182602434434,0.1146610066510673,-0.04405384480688029,-0.002038215085060605,0.02441348365607282,-0.011316699103507516,0.034864902963441684,-0.0007049591224234874,-0.002453642451973401
2020-06-08 01:29:47,-0.2317540528594505,0.008654317244733995,0.11618800086906275,-0.10565263509483692,-0.006614425089682122,0.02422683486494214,-0.00260849144605376,0.034708984854552816,0.0012642987149184843,-0.005826459744835925
2020-06-07 18:49:44,-0.2605895347704322,-0.02691660520320747,0.0847230207369102,-0.0455943915801981,-0.004556756777820392,0.02107378539800839,-0.00527825074638741,0.0403419929862159,-0.0034976249179295284,-0.005739715750672031
2020-06-09 05:00:02,-0.22411532356468683,-0.06561899739004164,0.11706333012524088,-0.05040312678319711,-0.004661363928586957,0.01873399420346866,-0.013634373375288616,0.031700383288966,-0.0014310698778939772,-0.0041268913149259245
2020-06-07 16:59:43,-0.22477377142005278,-0.040475752195872315,0.0982129194964608,-0.059066300039746784,-0.008715604524121044,0.023661125470214768,-0.00647959070381577,0.03806366523864955,-0.0006941689764236875,-0.0088003520088825
2020-06-08 09:49:52,-0.22949579985824123,-0.024308451999440178,0.1297966283916669,-0.08052812416102546,-0.008740029311091024,0.022801393209435212,-0.006471102412621662,0.03834634652569638,-0.00032901798491132895,-0.008445724283200444
2020-06-08 07:29:51,-0.2555698430288287,-0.0450487329574495,0.11412514754181532,-0.028988850049990505,-0.006395551076519633,0.023976979516332344,-0.005237562549008807,0.03948894820104448,-0.0014361865328258042,-0.004517478607465202
2020-06-07 15:19:42,-0.2805921830378613,-0.08026087323056365,0.11186520063501221,-0.04103592755535461,-0.006060256145945566,0.018404129953116796,-0.004569674061873651,0.03725373051697432,-0.0006910980612527462,-0.005389151079379548
2020-06-09 09:30:05,-0.2476347983977785,0.004831640735791263,0.12180847268912687,-0.0012683006927533965,-0.003973838374664002,0.02594082663908605,-0.00777831827046533,0.03247668768658425,-0.0032233785502660183,-0.003181024901483623
2020-06-08 15:59:55,-0.24744599796464903,-0.060743374884736454,0.07938820903011544,-0.0416732921887013,-0.0011066681223580771,0.019456411753709033,-0.009363375943165601,0.03642972477859935,0.002213861000463591,-0.004078482357395101
2020-06-07 21:29:45,-0.2617896008288599,-0.03442705771342641,0.11672050178994876,-0.0426205071739779,-0.0032125265950458345,0.023491549651209646,-0.010995646120885914,0.037404047477932544,0.0019485389031902848,-0.0023718051267576316
2020-06-08 07:19:51,-0.2218864526819544,-0.06503920191121787,0.12093714218240327,-0.10422405699718566,-0.005257113325793946,0.024013278869739578,-0.009039493595936055,0.03445372191517754,0.0004974919314550694,-0.006228320067537247


==> YMCA arXiv version/results/recalibration/zero_srt_l2k/time_series.csv <==
time,h_0,h_1,h_2,h_3,J_0-1,J_0-2,J_0-3,J_1-2,J_1-3,J_2-3
2020-06-06 18:32:59,0.014171562406367365,0.0007785751543826289,-0.0053988508778277525,0.00912727560135188,-0.00038682618231951316,0.0026425294787391007,-0.005051847311999418,-0.0011278709846306396,0.002302506466833195,0.00136457327691137
2020-06-06 19:45:01,0.03823506648960106,-0.005439845212715359,-0.01903039925306078,0.005135980338730913,0.0029528202393517894,-0.0015743389593708564,-0.007805432824233169,0.00144186308784264,-0.0011297477619341407,-0.0008581335490727793
2020-06-06 19:15:00,0.02767630862939947,-0.0020379163777925003,0.006957534047534956,0.016859754482339027,-0.0003555204073495068,-0.002803336871727611,-0.0012200100857663273,-0.00012899671038453362,-0.0018661614915581675,-0.0011994767424432888
2020-06-06 19:36:01,0.00813886536003832,0.007719007011030345,0.005250351753864672,-0.001991086360004209,0.0018741651751695342,4.8580039678285565e-05,-0.003347869936193017,1.845613454531185e-05,0.0020918582122518917,0.0004206239815188622
2020-06-06 19:19:30,-0.014177795624449457,0.005429944288426482,-0.00021622487657565006,0.016010704278930785,0.0008594658647995733,0.0015383782166538823,0.0007837517791339139,-0.00569311516745001,-0.006786015601725117,0.005524506898314473
2020-06-06 19:49:31,-0.00808852909989966,-0.008617335668653536,0.01943721823313239,-0.0033531517716204303,0.0004978445296851663,-0.002145558326701346,0.004662859484943313,-1.271047696977221e-05,0.0025385636885906573,0.0006663854358530566
2020-06-06 19:16:30,0.01821162583433225,-0.006726464819464814,-0.0174568151651607,0.006523031547233225,0.0008669586521846528,0.0038171303879999505,-0.002592124291190165,0.007028162558524115,-0.0042377835029398965,0.0020030094623429114
2020-06-06 18:28:29,-0.03585771053808748,0.0010246599672969852,-0.010689237347661527,0.0050297618486697376,-0.0003716203251163898,-0.0033971320088395504,0.003295447049278835,0.0002357575278616755,0.0029658211761003873,0.001402391199672023
2020-06-06 18:46:29,-0.004593447058483216,0.002642852266562017,-0.010035657750295994,0.0030023771706375727,0.0041516636056685065,0.0013381246116826808,-0.0013615975770217767,0.00035067047646790124,-6.120611549265844e-05,-0.0031379045793339328
2020-06-06 19:42:01,0.0036133768441500335,-0.002139283443555123,0.0033551420412664783,0.006365453160990403,-0.0023440479184880223,-0.000741196528904307,-0.0009266490360845993,-5.227674021142746e-05,-0.0018984542492857265,0.001167890710098666
2020-06-06 19:21:00,0.004071661178632715,-0.0035530354101042127,0.002886247828191192,-0.005826891915067522,0.0011373568976697905,0.002507943546260033,-0.0008764428465394007,-0.001999455415286956,-0.002435372686665607,-0.002835759554904037
2020-06-06 19:01:30,-0.02536787708705241,0.006044591825865453,0.011095373516945,0.003916091400697914,0.0015698220139023747,-0.0034149462185746717,-0.0023325005602530847,-0.0009159692958257293,0.003920713797404395,0.0010009769789024645
2020-06-06 18:26:59,-0.02702830408411013,0.004686178861641242,-0.011565092756457581,0.005807794334524941,0.0012853453228166738,0.0013687997496748823,0.002004869664693231,0.0032886171537265634,-0.00232829538102264,0.0028314890044084137
2020-06-06 18:55:30,-0.010065336563363135,0.0016476889445591171,0.0032420505332213315,-0.004077052652708762,0.0028523969397494815,-0.0028950927455733523,-0.0073205135188682815,0.003295048285272807,0.004962104218992713,0.001595646139398783
2020-06-06 19:09:00,0.002014395551183728,-0.01174152737411099,0.015584162793097269,-0.003091078573352743,-0.0033305364339829783,0.0007358511898998294,-0.0015880157250543164,-0.002232879065973219,0.002446398122903301,0.0034054790352716384
2020-06-06 19:03:00,0.019168370809585288,0.006083980148438357,-0.005800672425943528,0.01564005787371145,-0.0018575019511568461,0.0017269405743846199,-0.0022392609098930896,0.0015329240378393909,0.0006611553601981893,0.006942722378377479
2020-06-06 18:11:59,0.0014388564669141103,-0.006387490638703819,0.024591910721224,0.0032793730926932536,-0.006309268539200835,-0.0008928323134127923,-0.002264805938461889,-0.0015603673671282401,0.0013990514720931611,0.0013397346729654537
2020-06-06 18:43:29,-0.014010829852226545,0.0037342833595812985,0.007334803100884323,-0.0010024577318743387,-0.001149056833587914,-0.0022517305199847267,-0.0007863870501689246,0.005847775586034989,-0.006596484569203347,-0.001835721464128023
2020-06-06 19:33:01,-0.018179980027981216,0.009934976095251066,0.0032278985442567316,0.004392970075347713,0.0034597711409806563,-0.00047922754819864786,-0.0033810508408132506,-0.0030083440164157802,-0.0026901556609277913,0.0006960718068823649
2020-06-06 19:06:00,-0.01306075576993364,0.004737920657613583,-0.008201944831106566,0.006945762536789752,0.0018905499354760088,-0.0012489980137965029,0.0029991295303786226,0.0010909369804940818,0.0008218133369930999,4.937973750185825e-05
2020-06-06 18:38:59,0.026793301306892864,0.0009743604652784979,-0.017324170868258867,-0.010227602316216253,-0.0016849917675503564,0.009904531224785847,-0.001599953656154717,-0.0013164141973643882,-0.0007814194990669231,0.0011396514450503473
2020-06-06 18:54:00,-0.015295086781095524,-0.011525534435702162,0.0039425144079909494,0.0008973436762340377,-0.0009275688708173745,0.002149397528360398,-0.00579326907410772,0.00024744992674521237,-0.0001246621154789729,0.003258632050122163
2020-06-06 19:37:31,-0.01660796058121653,-0.009582841931356815,-0.00430697877173318,0.0039759858377717535,-0.0024986152707271204,-0.0033128871502358702,-0.0004732748466866762,0.003392479378563129,-0.001136847619833107,0.0010894416673582837
2020-06-06 19:54:01,-0.008235200231378949,0.006950811552973519,-0.012210739847916862,-0.003174997312080148,0.0028027201313855932,-0.006951189381766113,-0.0001317626341079107,-0.0034533318944740465,-0.0032352335879520825,-0.0021711742710760523
2020-06-06 19:40:31,-0.015738802856072424,0.008017797431147335,-0.012261452753124224,0.00216852866401569,-0.0008321068055901499,-0.0029202491691806857,-0.0007526682155520143,0.0013295617533420159,-0.0020704914413277615,0.0019469089098784831
2020-06-06 18:44:59,-0.026493337207548436,0.008493024467446646,-0.010262330626826478,0.017107894555345213,-0.004149619383925081,-0.0012759724665278697,0.005217000208525915,0.0006833335164028464,0.0008661571879713785,-0.00045055187835867783
2020-06-06 19:46:31,-0.0030106661728157656,-0.0023516295764499733,0.006420230403521926,-0.0016405244483568553,-0.002865797876342259,-0.0012486626447686363,-0.0011856624533409339,-0.0006444166425055549,0.0017849234525273627,0.0032902206354325837
2020-06-06 19:25:31,-0.01205477743347729,0.0016027485378789816,0.0007917574207768502,0.0032048169165809102,-0.005187248646660384,-0.00641176912240497,0.002450532468258826,0.003803394771578242,0.0004197642646543224,0.004621395362534544
2020-06-06 18:19:29,0.0089125447008822,-0.0130322954685157,0.0005551201164526601,0.001863700769198212,0.0010877078414085653,-0.0042006181612536195,-0.0031159632712615556,-0.0004465134322861235,0.0011464108114190381,-0.001953540867893776
2020-06-06 19:55:31,0.007796313830778894,-0.001673893991097449,-0.006232404333375065,0.00474216964989376,-0.0025141832775144,-0.004560867527240866,0.002366448566601861,-0.0003306789424178659,0.002413855134440592,-0.0005486342408611172
2020-06-06 19:28:31,-0.015405536334895867,0.002915545180920088,0.0038386452761337286,-0.011277125264907227,-0.0036374958483871254,0.004477500039595388,-0.0033506206318233028,-0.0009174160171823498,0.004271743181646137,0.0006311589013826489
2020-06-06 18:16:29,-0.006378468513031696,0.007740025456705233,-0.008390074749700688,-0.0005105507369038872,-0.0016795930657072923,0.0010880847775705262,-0.0014282949301866448,-0.008330448702027381,0.0010485400956835229,-0.002743916219633987
2020-06-06 20:10:32,-0.022248508423434895,-5.077540193860398e-05,-0.022331527849881436,-0.0013225453408363575,0.004275437786170479,-0.0007428900154252084,0.0010245773757572,0.0017640743590485379,0.0036874461141554555,-0.0011657299018134823
2020-06-06 18:41:59,-0.009840556845797679,-0.006406037535831766,0.010003398230837008,0.01234570971774219,0.007083937813191622,-0.001449895068826972,0.003224383553760991,0.002008758031099386,0.0020704716220388787,-0.001982497599880219
2020-06-06 19:58:31,-0.00528844546314519,-0.002463178840776977,-0.0046566918223380285,-0.010907004335102957,-0.00019629559842836212,0.00027036736408926696,-0.002677271598323198,0.0019864872335493946,-0.0010432864232297948,-0.0021079857236957675
2020-06-06 19:10:30,-0.022908926361025827,0.00277946945221353,-0.0009358838810953975,-0.0023171345553323784,0.0025179366022911906,-0.0025486929284866304,-0.002407547984551656,0.0014591627076152762,0.00023450556979918947,-0.0015784347377166357
2020-06-06 19:48:01,-0.03184368967988061,-0.009192760781712049,-0.003990394545292173,0.0030228507157565787,0.005100540495258029,-0.0027082195524450623,-0.00033933748867079664,-0.007019618210326779,0.0024498173901361464,0.0028178258124383583
2020-06-06 20:00:01,0.011618713117109039,0.005705747636043729,-0.0035824265453443904,-0.009184823055402334,-0.001704862334328261,-0.00011531223858614055,0.002055395670088297,0.000479378452862466,-0.0006338675720818628,-0.0012022835723340436
2020-06-06 19:07:30,0.010144537301141416,0.0029476791132955543,0.010845585321218989,0.003429124740361634,0.001881406562942198,-0.00039602053726273015,0.0013157511133475618,0.003158564304078373,-0.00029233727675536135,-0.0001459490094443825
2020-06-06 19:57:01,0.004588773016004008,-0.0030037143054103834,-0.0003765668924753042,-0.008827040138052078,-0.001903030752458351,-0.001614141124254249,0.003977610970210995,-0.004344087080319867,-5.9660416378962025e-05,0.004442902026312791
2020-06-06 19:34:31,-0.015887454053455194,0.002094941908480994,0.030376936829383114,-0.012407662688295932,0.0006286229422560954,-0.0006048261842121904,-0.002662426747622971,-0.0021626011708379385,0.0031503854477986297,-0.003019768251214987
2020-06-06 18:23:59,0.024320463460557502,0.01403830139659277,0.008991808812165394,0.00928332115069183,0.0005617000908581568,-0.0022396228136113095,0.0007339821792868785,0.006750465282163046,0.0008930231856675912,0.005151567575984576
2020-06-06 18:58:30,-0.0014492807289245562,0.007506215031071475,0.0023055936441502495,0.00448132773370673,0.0020698146897777667,0.0013088484983480963,0.004621579582504337,0.0058078214479921324,-0.0014438031861180058,-0.0016282157080163406
2020-06-06 18:22:29,0.04088425794382898,0.0063702464572705725,-0.004853980016142044,-0.0028963134538373654,0.0006917000598963187,-0.004146043716157594,-0.0013563565007453458,-0.0011487568839791394,-0.0019464172636993254,0.0031372643511218584
2020-06-06 19:43:31,0.004627908680930203,-0.004011835430191363,-0.008897192072375184,0.01031242389628529,-0.0051069883483375045,0.0016513321493068795,0.001591356870697297,-0.002297990016034346,-0.0004826934009789835,-0.0009720893876013475
2020-06-06 19:51:01,0.006083757524063511,-0.004678675273391326,0.00020832883968574108,-0.000806688842416075,-0.0015595062801901575,-0.004176106136697664,0.00021269517359665725,0.003039556161126293,0.003051773960719442,-0.0016982418202908635
2020-06-06 18:37:29,0.021642675062631653,0.004882330632613718,-0.00024315718017369617,-0.006394896947013981,0.006471568030163683,-0.002023584636938909,0.00023849958572743512,-0.0016424692968438643,-0.004276021392313628,-0.003948469550947293
2020-06-06 19:22:30,0.003393276809199852,-0.007026479938155622,0.01473243415785473,-0.00905757974544713,-0.002635083724140887,-0.0009049158878299531,-0.00017899685083716424,0.0016656768576358305,-0.0012002870973644585,0.0040450197030636684
2020-06-06 18:25:29,-0.019405239618148416,0.0007933327680489172,-0.0038555486492959103,0.004757600578146666,0.00015332262298829103,-0.0058848970714375885,1.463749845916003e-05,0.001361744951127987,0.0009933232672962474,0.0021565546456267628
2020-06-06 19:04:30,0.01279143417976833,-0.0018611731163703474,0.009001924515596465,-0.0046354437286813995,0.004803792564054112,-2.6363992644530797e-05,-0.003930679841817784,0.0022064432165015474,4.642228234028701e-05,-0.0026980407671806034
2020-06-06 19:12:00,-0.03515125661927695,0.004392523947484212,-0.0003492374708422211,-0.0015554677246891106,0.0012187355254263247,0.005299977373220315,-0.0021480419280118105,-0.0008341652429299776,7.957086342193581e-05,0.0006506343810423199
2020-06-06 20:07:32,-0.006401011858697312,0.008129979512068614,0.004776206011852419,-0.01342068441284775,-0.0013532152814397151,0.0025025104474589344,0.0029795132846952488,-0.0018051290198135238,-3.3073466648486994e-06,0.001886351634444269
2020-06-06 18:17:59,0.014501656341386131,0.004588320557824417,0.012214231190702536,0.008748457822697404,-0.0009120763518444682,-0.0038622990684501687,0.0023646451657553455,1.7551557905269802e-05,-0.0017479137370612656,-0.002007571344624918
2020-06-06 18:14:59,-0.0013422342178108875,-0.004245532074482841,0.0005338387430300292,0.0031051964756131103,0.00023933514132611417,0.002368808770698797,0.003868438005072583,-0.0013041476259651394,0.002099629890751681,-0.002008093020150496
2020-06-06 18:57:00,-0.03600034658821865,0.0011652934910617474,-0.008583155136701458,-0.01178920324682672,-0.004042896587514612,-0.004313120002376018,-0.0036219863139446296,-0.007220509430066949,0.004411003042923291,-0.0014621505245626003
2020-06-06 20:04:32,-0.0193929466877147,-0.005463875014488768,9.65592562904967e-05,0.005307351635129256,0.0009132066381225428,0.0022970171509842157,-0.002767982135740527,0.00040482179724760125,-0.0034488728080600247,0.0019074600614995706
2020-06-06 18:51:00,-0.008883225722416803,0.00033974364253823604,0.007958021305326371,-0.012645114428286629,0.0012651124922421228,0.00024597455994803254,-0.0008444833968956977,-0.004471957511413591,0.0018127398146104688,-0.0004512320094289531
2020-06-06 18:13:29,0.014663060238769609,3.994174207735117e-05,0.008331706802034485,-0.007341391934627929,-0.004726716176321678,0.0005576055677930746,-0.004565010450332814,0.003524918066519324,0.0013333405178660956,-0.0014104668622874758
2020-06-06 19:52:31,-0.013305899641018247,0.01252529620863592,-0.004931616589830932,-0.00467218143438029,0.0019446950075150363,-0.0028071714713172784,-0.001419654631910794,-0.007367687408075329,-0.0011350254652192867,-0.0035156873109167992
2020-06-06 19:18:00,-0.007513926055643593,0.005285847430667574,-0.0006691687160629528,0.004598313189396575,0.003072584408557738,0.0003705802671346005,-0.0026624368599428585,0.009925475934248962,-0.0013170705258875805,0.002117014132740841
2020-06-06 20:01:31,0.0017585420274265472,-0.014409244037829557,-0.015487488080314657,-0.007751044230086348,-0.0010165392653771802,-0.002367039893662104,-0.0026187105719499017,-0.0014351731723302457,0.00027420875680491096,-0.00126578224479867
2020-06-06 20:06:02,-0.03964303946286837,0.0049325734664630505,-0.0006821186545190754,0.004622665717556121,0.0005765815616572736,0.001385470529127286,-0.0020824939428855703,0.0039092047670913725,-0.0014318088979806288,-0.002578138294783583
2020-06-06 20:09:02,0.00011461052966426091,-0.0023205818758518294,-0.016896117847255906,0.007106628284577314,0.0045904681350723555,-0.0028169236506933783,0.001187404606312499,0.001220470268819497,-0.005481470750191118,-0.0059499099952131235
2020-06-06 19:24:00,-0.018872498708266502,-0.0012377703790272027,-0.01111299113876163,0.009097986236706084,-0.006289523387442084,-0.002900074259606705,-0.004381233892579555,0.002371363936212867,0.0016654512916061573,-0.0010552551408806714
2020-06-06 18:40:29,0.030836559065416578,0.005959691617088099,0.002346948959369551,0.0031119950136807226,-0.0008078070581674314,8.625934350688175e-05,-0.0039049131925429632,0.000256701567394806,0.0015591842776804515,-0.00037712698995619317
2020-06-06 19:13:30,0.0033484377802352337,0.0024884926478537755,0.009361353158756067,0.00269785508915443,-0.001732917373849059,0.0014059384704159473,0.0009999989263539345,0.000945463118272479,0.0031007713471166054,0.004380319991586835
2020-06-06 18:31:29,0.009564835371028594,-0.010211229893390029,-0.006959032689145722,0.006358815254869471,0.0024887438209407193,0.004593221925165916,-0.004260563240630542,0.001568122557740445,-0.00030518393650485294,0.00019379290875019185
2020-06-06 19:31:31,0.0019534949689068008,-0.00479933076113167,0.011156808244767379,0.004742243756489649,0.0016794766606939896,-0.002283613668176936,-0.004264611147789513,0.00284878033446289,0.0009245690882677573,-0.0017648446067444182
2020-06-06 18:20:59,-0.0017292169168122156,0.005281168449127435,0.008854844410108564,0.004698020360287911,0.002777859207429255,0.002033269231195986,-0.0007330766030739649,5.4182901602635585e-05,-0.0014625039610059063,-0.0024299672811973353
2020-06-06 19:27:01,-0.00441824438999015,0.0017302121467790061,0.016559016784972767,-0.002851808922246336,0.0001254096215532481,0.0034086912389196767,0.0030316559647096484,-0.004850598702060416,-0.0037819567195303515,0.00490866311345601
2020-06-06 19:00:00,0.009750403591643112,-0.0021935095107457362,0.005375209814947435,0.0020787863944879623,0.002424592770218605,0.003975365327959644,-0.0029235652391150606,-0.0014964708913359093,-0.0010063654732835694,0.0013990080227167215
2020-06-06 18:49:29,0.011901135248630866,0.0031963748127748757,0.0032942031392335807,-0.000746064268104281,0.0036009959295905726,0.0024046657091396483,-5.540115915316717e-05,-0.003816795019884007,-0.004705274715134695,0.0005747328913946791
2020-06-06 20:03:01,0.009021804267659268,-0.0008348218018976591,0.003897077657404487,0.010673756653753419,-0.005337382665238364,0.004939595773005347,0.003290770170660743,-0.002359661666573869,0.004911854993518459,-0.002216850833255506
2020-06-06 19:39:01,0.0068113356073030255,0.002355510086448643,0.008891395627564759,0.0032899135023617726,0.0017652494739652993,0.0005243966196290366,-0.0030398374259237512,0.002315405408737904,-0.002459477972697849,0.0029982587604568687
2020-06-06 18:52:30,0.07211411554234848,-0.007708023127920419,0.010188231035260347,-0.0027538885549055897,-0.0028171501388937455,0.00225637524189909,0.005147871332552212,-0.00363339851331909,-0.0034461118074327417,-0.0004196423744355399
2020-06-06 18:35:59,0.0016534187274376954,-0.011016491625372198,-0.020960089633648447,-0.006752242316659702,0.0004828082415537117,-0.003737286285072035,-0.002003597347341836,0.0011139148978844434,0.004667525681313218,-0.0008153881378596293
2020-06-06 18:47:59,0.007706843483145507,-0.0018849901558977754,-0.0048426026936833075,0.008056241375837967,0.004812321379905801,-0.002688752923550221,-0.002536256305560739,0.005635368433691148,-0.003055415805866952,0.0004596887462765527
2020-06-06 19:30:01,0.016550659505994984,0.007291556127797155,0.003855046439630403,0.00136440992334967,0.00408891640232523,-0.00022438374755083933,0.0013647432054735955,0.0026128128556063986,0.0006052295804317234,-0.0003866633214148115
2020-06-06 18:29:59,-0.030742289471091647,0.004007093888672101,-0.0014894993189313757,-0.0030227136301746436,0.002053926081050897,0.002134704221446558,0.0041315111590727385,0.006415694195500047,0.0012339560541693802,-0.003121629229893094
2020-06-06 18:34:29,0.007072217712797711,-0.009426416724017178,0.005644801287574113,0.002267548109605201,-0.004967379711213025,-0.0021768921375541097,0.0014778870899481455,-0.005626318252676334,0.0012528602422676215,-0.0010826810241755746


==> YMCA arXiv version/results/single_spin/spin_table-5M-1_5-final.csv <==
h, samples, spin_304, spin_305, spin_306, spin_307, spin_308, spin_309, spin_310, spin_311
-1.50000, 5000000, 226, 206, 257, 196, 121, 126, 120, 150
-1.47500, 5000000, 188, 182, 216, 194, 91, 121, 125, 113
-1.45000, 5000000, 222, 185, 274, 246, 149, 141, 114, 139
-1.42500, 5000000, 195, 216, 230, 225, 110, 123, 111, 129
-1.40000, 5000000, 237, 229, 253, 242, 145, 128, 139, 140
-1.37500, 5000000, 245, 223, 273, 248, 135, 128, 136, 152
-1.35000, 5000000, 235, 209, 263, 252, 134, 137, 142, 153
-1.32500, 5000000, 245, 249, 283, 322, 147, 159, 157, 163
-1.30000, 5000000, 220, 241, 230, 239, 123, 153, 121, 162
-1.27500, 5000000, 277, 224, 228, 244, 142, 125, 139, 170
-1.25000, 5000000, 281, 269, 275, 276, 169, 151, 170, 172
-1.22500, 5000000, 280, 245, 275, 263, 131, 138, 149, 178
-1.20000, 5000000, 292, 259, 282, 268, 165, 157, 164, 180
-1.17500, 5000000, 286, 262, 291, 276, 143, 182, 166, 160
-1.15000, 5000000, 292, 303, 353, 296, 181, 159, 162, 202
-1.12500, 5000000, 297, 262, 271, 224, 156, 160, 178, 207
-1.10000, 5000000, 357, 354, 319, 274, 188, 190, 190, 206
-1.07500, 5000000, 301, 315, 301, 268, 187, 152, 195, 161
-1.05000, 5000000, 344, 350, 334, 314, 176, 178, 185, 191
-1.02500, 5000000, 346, 368, 316, 273, 177, 160, 176, 204
-1.00000, 5000000, 359, 356, 309, 288, 184, 155, 208, 198
-0.97500, 5000000, 417, 341, 350, 270, 174, 175, 223, 226
-0.95000, 5000000, 441, 411, 342, 322, 193, 159, 183, 222
-0.92500, 5000000, 403, 374, 335, 276, 186, 152, 170, 179
-0.90000, 5000000, 457, 490, 445, 426, 256, 234, 271, 267
-0.87500, 5000000, 564, 526, 476, 494, 245, 220, 262, 268
-0.85000, 5000000, 427, 374, 376, 374, 185, 157, 206, 207
-0.82500, 5000000, 410, 366, 365, 337, 199, 137, 176, 185
-0.80000, 5000000, 320, 345, 345, 300, 159, 148, 178, 171
-0.77500, 5000000, 453, 328, 361, 345, 178, 163, 186, 187
-0.75000, 5000000, 408, 344, 369, 354, 166, 146, 193, 196
-0.72500, 5000000, 394, 324, 390, 337, 153, 145, 190, 162
-0.70000, 5000000, 487, 439, 467, 410, 218, 219, 240, 233
-0.67500, 5000000, 359, 270, 346, 344, 165, 174, 168, 182
-0.65000, 5000000, 394, 304, 399, 342, 150, 158, 190, 162
-0.62500, 5000000, 324, 304, 363, 330, 162, 173, 177, 154
-0.60000, 5000000, 355, 294, 315, 347, 157, 159, 141, 148
-0.57500, 5000000, 485, 423, 470, 421, 227, 237, 217, 251
-0.55000, 5000000, 356, 298, 382, 316, 163, 191, 153, 206
-0.52500, 5000000, 522, 459, 527, 419, 299, 339, 310, 310
-0.50000, 5000000, 397, 377, 430, 351, 267, 328, 289, 310
-0.47500, 5000000, 402, 335, 381, 321, 261, 332, 233, 295
-0.45000, 5000000, 450, 383, 427, 366, 307, 410, 309, 378
-0.42500, 5000000, 564, 480, 445, 366, 368, 565, 390, 466
-0.40000, 5000000, 618, 600, 595, 513, 465, 770, 572, 711
-0.37500, 5000000, 1009, 773, 856, 542, 701, 1121, 727, 980
-0.35000, 5000000, 1669, 1063, 1089, 803, 983, 1814, 1176, 1591
-0.32500, 5000000, 2510, 2066, 1768, 1388, 1561, 2910, 1799, 2856
-0.30000, 5000000, 4802, 2982, 3467, 2247, 3434, 5681, 3087, 4885
-0.27500, 5000000, 11622, 9637, 8148, 5052, 9482, 12934, 8178, 11687
-0.25000, 5000000, 20439, 11289, 10563, 7588, 12296, 19924, 11388, 16768
-0.22500, 5000000, 33200, 24681, 18230, 15574, 19239, 39094, 19230, 29693
-0.20000, 5000000, 60416, 43486, 37789, 26466, 39957, 68881, 39481, 58187
-0.17500, 5000000, 151328, 86208, 82217, 58677, 71629, 126596, 72104, 106078
-0.15000, 5000000, 174145, 176818, 121747, 94398, 139954, 212361, 134619, 195898
-0.12500, 5000000, 392794, 289376, 250782, 198569, 218723, 372037, 257736, 337861
-0.10000, 5000000, 639718, 541639, 479408, 322889, 442746, 644564, 452145, 593603
-0.07500, 5000000, 876377, 836656, 680264, 598143, 667806, 1038385, 708328, 931139
-0.05000, 5000000, 1601348, 1374676, 1171875, 915453, 1200090, 1491158, 1129140, 1424698
-0.02500, 5000000, 2197070, 2063390, 1866253, 1504497, 1703566, 1948832, 1708484, 2038701
0.00000, 5000000, 3108852, 2631349, 2329428, 2239649, 2170454, 2627539, 2363329, 2822074
0.02500, 5000000, 3461186, 3088353, 2931136, 2893164, 2975491, 3118667, 3020811, 3365368
0.05000, 5000000, 3955954, 3737095, 3681026, 3692054, 3628458, 3639748, 3558684, 3956823
0.07500, 5000000, 4339388, 4251222, 4100067, 4159275, 4137256, 4030132, 4056199, 4298991
0.10000, 5000000, 4678115, 4511575, 4539602, 4513948, 4530921, 4565059, 4460074, 4638535
0.12500, 5000000, 4788029, 4734510, 4671217, 4696563, 4770281, 4702977, 4665369, 4798572
0.15000, 5000000, 4897103, 4830117, 4858891, 4834026, 4859800, 4846687, 4824374, 4891348
0.17500, 5000000, 4948563, 4923030, 4936613, 4926028, 4919981, 4913613, 4910651, 4949847
0.20000, 5000000, 4966873, 4955137, 4956797, 4950852, 4957135, 4949518, 4945004, 4966236
0.22500, 5000000, 4982053, 4978646, 4980283, 4976564, 4977204, 4972963, 4973169, 4984629
0.25000, 5000000, 4991402, 4988736, 4989155, 4986622, 4987741, 4982807, 4982987, 4989934
0.27500, 5000000, 4995264, 4994200, 4994501, 4993989, 4993705, 4992453, 4992757, 4995278
0.30000, 5000000, 4997062, 4997089, 4997172, 4996085, 4996613, 4995501, 4995237, 4997076
0.32500, 5000000, 4998323, 4997669, 4997943, 4997444, 4997159, 4996834, 4996509, 4997681
0.35000, 5000000, 4999144, 4999055, 4998758, 4998886, 4998550, 4998501, 4998463, 4999037
0.37500, 5000000, 4999205, 4999224, 4999210, 4999249, 4999191, 4998967, 4998965, 4999260
0.40000, 5000000, 4999435, 4999476, 4999442, 4999393, 4999410, 4999289, 4999292, 4999519
0.42500, 5000000, 4999545, 4999621, 4999551, 4999505, 4999624, 4999513, 4999546, 4999632
0.45000, 5000000, 4999617, 4999670, 4999603, 4999601, 4999683, 4999639, 4999658, 4999761
0.47500, 5000000, 4999418, 4999494, 4999491, 4999472, 4999634, 4999590, 4999547, 4999648
0.50000, 5000000, 4999631, 4999656, 4999616, 4999667, 4999803, 4999747, 4999763, 4999811
0.52500, 5000000, 4999481, 4999549, 4999501, 4999587, 4999730, 4999688, 4999655, 4999734
0.55000, 5000000, 4999448, 4999487, 4999454, 4999506, 4999716, 4999682, 4999669, 4999701
0.57500, 5000000, 4999589, 4999661, 4999569, 4999660, 4999795, 4999780, 4999742, 4999796
0.60000, 5000000, 4999589, 4999627, 4999650, 4999649, 4999847, 4999807, 4999826, 4999809
0.62500, 5000000, 4999595, 4999684, 4999614, 4999678, 4999826, 4999828, 4999814, 4999802
0.65000, 5000000, 4999592, 4999671, 4999597, 4999621, 4999819, 4999828, 4999823, 4999823
0.67500, 5000000, 4999601, 4999656, 4999626, 4999674, 4999851, 4999834, 4999833, 4999808
0.70000, 5000000, 4999598, 4999643, 4999638, 4999650, 4999814, 4999857, 4999843, 4999836
0.72500, 5000000, 4999564, 4999663, 4999637, 4999660, 4999832, 4999841, 4999834, 4999805
0.75000, 5000000, 4999591, 4999672, 4999599, 4999662, 4999840, 4999841, 4999820, 4999837
0.77500, 5000000, 4999584, 4999587, 4999615, 4999617, 4999817, 4999821, 4999806, 4999814
0.80000, 5000000, 4999580, 4999599, 4999606, 4999650, 4999844, 4999819, 4999829, 4999805
0.82500, 5000000, 4999608, 4999664, 4999621, 4999673, 4999843, 4999824, 4999829, 4999812
0.85000, 5000000, 4999594, 4999666, 4999642, 4999687, 4999823, 4999843, 4999816, 4999799
0.87500, 5000000, 4999545, 4999611, 4999632, 4999644, 4999796, 4999817, 4999818, 4999784
0.90000, 5000000, 4999421, 4999524, 4999493, 4999579, 4999744, 4999772, 4999719, 4999711
0.92500, 5000000, 4999613, 4999609, 4999648, 4999704, 4999833, 4999862, 4999810, 4999785
0.95000, 5000000, 4999608, 4999613, 4999624, 4999671, 4999837, 4999822, 4999819, 4999768
0.97500, 5000000, 4999635, 4999601, 4999636, 4999683, 4999806, 4999823, 4999810, 4999809
1.00000, 5000000, 4999626, 4999637, 4999651, 4999704, 4999803, 4999815, 4999806, 4999810
1.02500, 5000000, 4999671, 4999657, 4999706, 4999691, 4999822, 4999824, 4999817, 4999802
1.05000, 5000000, 4999682, 4999644, 4999708, 4999708, 4999810, 4999838, 4999827, 4999821
1.07500, 5000000, 4999688, 4999665, 4999679, 4999712, 4999851, 4999852, 4999818, 4999818
1.10000, 5000000, 4999660, 4999701, 4999683, 4999727, 4999804, 4999833, 4999777, 4999807
1.12500, 5000000, 4999719, 4999699, 4999693, 4999732, 4999830, 4999875, 4999832, 4999852
1.15000, 5000000, 4999720, 4999719, 4999713, 4999740, 4999833, 4999848, 4999844, 4999861
1.17500, 5000000, 4999752, 4999712, 4999699, 4999734, 4999809, 4999862, 4999848, 4999846
1.20000, 5000000, 4999763, 4999727, 4999737, 4999753, 4999867, 4999877, 4999831, 4999863
1.22500, 5000000, 4999738, 4999708, 4999692, 4999706, 4999844, 4999839, 4999847, 4999837
1.25000, 5000000, 4999751, 4999755, 4999677, 4999726, 4999837, 4999851, 4999833, 4999832
1.27500, 5000000, 4999730, 4999735, 4999705, 4999710, 4999841, 4999841, 4999857, 4999839
1.30000, 5000000, 4999749, 4999766, 4999735, 4999704, 4999874, 4999885, 4999877, 4999869
1.32500, 5000000, 4999752, 4999731, 4999733, 4999716, 4999857, 4999851, 4999859, 4999861
1.35000, 5000000, 4999802, 4999772, 4999738, 4999745, 4999881, 4999883, 4999863, 4999866
1.37500, 5000000, 4999786, 4999783, 4999753, 4999745, 4999849, 4999865, 4999860, 4999857
1.40000, 5000000, 4999771, 4999788, 4999688, 4999720, 4999856, 4999876, 4999867, 4999857
1.42500, 5000000, 4999786, 4999784, 4999760, 4999789, 4999882, 4999886, 4999879, 4999864
1.45000, 5000000, 4999795, 4999788, 4999729, 4999779, 4999883, 4999888, 4999889, 4999865
1.47500, 5000000, 4999802, 4999774, 4999769, 4999786, 4999890, 4999882, 4999879, 4999860
1.50000, 5000000, 4999801, 4999809, 4999766, 4999801, 4999886, 4999911, 4999904, 4999890


==> YMCA arXiv version/results/single_spin/spin_table-5M-final.csv <==
h, samples, spin_304, spin_305, spin_306, spin_307, spin_308, spin_309, spin_310, spin_311
-1.00000, 5000000, 359, 356, 309, 288, 184, 155, 208, 198
-0.97500, 5000000, 417, 341, 350, 270, 174, 175, 223, 226
-0.95000, 5000000, 441, 411, 342, 322, 193, 159, 183, 222
-0.92500, 5000000, 403, 374, 335, 276, 186, 152, 170, 179
-0.90000, 5000000, 457, 490, 445, 426, 256, 234, 271, 267
-0.87500, 5000000, 564, 526, 476, 494, 245, 220, 262, 268
-0.85000, 5000000, 427, 374, 376, 374, 185, 157, 206, 207
-0.82500, 5000000, 410, 366, 365, 337, 199, 137, 176, 185
-0.80000, 5000000, 320, 345, 345, 300, 159, 148, 178, 171
-0.77500, 5000000, 453, 328, 361, 345, 178, 163, 186, 187
-0.75000, 5000000, 408, 344, 369, 354, 166, 146, 193, 196
-0.72500, 5000000, 394, 324, 390, 337, 153, 145, 190, 162
-0.70000, 5000000, 487, 439, 467, 410, 218, 219, 240, 233
-0.67500, 5000000, 359, 270, 346, 344, 165, 174, 168, 182
-0.65000, 5000000, 394, 304, 399, 342, 150, 158, 190, 162
-0.62500, 5000000, 324, 304, 363, 330, 162, 173, 177, 154
-0.60000, 5000000, 355, 294, 315, 347, 157, 159, 141, 148
-0.57500, 5000000, 485, 423, 470, 421, 227, 237, 217, 251
-0.55000, 5000000, 356, 298, 382, 316, 163, 191, 153, 206
-0.52500, 5000000, 522, 459, 527, 419, 299, 339, 310, 310
-0.50000, 5000000, 397, 377, 430, 351, 267, 328, 289, 310
-0.47500, 5000000, 402, 335, 381, 321, 261, 332, 233, 295
-0.45000, 5000000, 450, 383, 427, 366, 307, 410, 309, 378
-0.42500, 5000000, 564, 480, 445, 366, 368, 565, 390, 466
-0.40000, 5000000, 618, 600, 595, 513, 465, 770, 572, 711
-0.37500, 5000000, 1009, 773, 856, 542, 701, 1121, 727, 980
-0.35000, 5000000, 1669, 1063, 1089, 803, 983, 1814, 1176, 1591
-0.32500, 5000000, 2510, 2066, 1768, 1388, 1561, 2910, 1799, 2856
-0.30000, 5000000, 4802, 2982, 3467, 2247, 3434, 5681, 3087, 4885
-0.27500, 5000000, 11622, 9637, 8148, 5052, 9482, 12934, 8178, 11687
-0.25000, 5000000, 20439, 11289, 10563, 7588, 12296, 19924, 11388, 16768
-0.22500, 5000000, 33200, 24681, 18230, 15574, 19239, 39094, 19230, 29693
-0.20000, 5000000, 60416, 43486, 37789, 26466, 39957, 68881, 39481, 58187
-0.17500, 5000000, 151328, 86208, 82217, 58677, 71629, 126596, 72104, 106078
-0.15000, 5000000, 174145, 176818, 121747, 94398, 139954, 212361, 134619, 195898
-0.12500, 5000000, 392794, 289376, 250782, 198569, 218723, 372037, 257736, 337861
-0.10000, 5000000, 639718, 541639, 479408, 322889, 442746, 644564, 452145, 593603
-0.07500, 5000000, 876377, 836656, 680264, 598143, 667806, 1038385, 708328, 931139
-0.05000, 5000000, 1601348, 1374676, 1171875, 915453, 1200090, 1491158, 1129140, 1424698
-0.02500, 5000000, 2197070, 2063390, 1866253, 1504497, 1703566, 1948832, 1708484, 2038701
0.00000, 5000000, 3108852, 2631349, 2329428, 2239649, 2170454, 2627539, 2363329, 2822074
0.02500, 5000000, 3461186, 3088353, 2931136, 2893164, 2975491, 3118667, 3020811, 3365368
0.05000, 5000000, 3955954, 3737095, 3681026, 3692054, 3628458, 3639748, 3558684, 3956823
0.07500, 5000000, 4339388, 4251222, 4100067, 4159275, 4137256, 4030132, 4056199, 4298991
0.10000, 5000000, 4678115, 4511575, 4539602, 4513948, 4530921, 4565059, 4460074, 4638535
0.12500, 5000000, 4788029, 4734510, 4671217, 4696563, 4770281, 4702977, 4665369, 4798572
0.15000, 5000000, 4897103, 4830117, 4858891, 4834026, 4859800, 4846687, 4824374, 4891348
0.17500, 5000000, 4948563, 4923030, 4936613, 4926028, 4919981, 4913613, 4910651, 4949847
0.20000, 5000000, 4966873, 4955137, 4956797, 4950852, 4957135, 4949518, 4945004, 4966236
0.22500, 5000000, 4982053, 4978646, 4980283, 4976564, 4977204, 4972963, 4973169, 4984629
0.25000, 5000000, 4991402, 4988736, 4989155, 4986622, 4987741, 4982807, 4982987, 4989934
0.27500, 5000000, 4995264, 4994200, 4994501, 4993989, 4993705, 4992453, 4992757, 4995278
0.30000, 5000000, 4997062, 4997089, 4997172, 4996085, 4996613, 4995501, 4995237, 4997076
0.32500, 5000000, 4998323, 4997669, 4997943, 4997444, 4997159, 4996834, 4996509, 4997681
0.35000, 5000000, 4999144, 4999055, 4998758, 4998886, 4998550, 4998501, 4998463, 4999037
0.37500, 5000000, 4999205, 4999224, 4999210, 4999249, 4999191, 4998967, 4998965, 4999260
0.40000, 5000000, 4999435, 4999476, 4999442, 4999393, 4999410, 4999289, 4999292, 4999519
0.42500, 5000000, 4999545, 4999621, 4999551, 4999505, 4999624, 4999513, 4999546, 4999632
0.45000, 5000000, 4999617, 4999670, 4999603, 4999601, 4999683, 4999639, 4999658, 4999761
0.47500, 5000000, 4999418, 4999494, 4999491, 4999472, 4999634, 4999590, 4999547, 4999648
0.50000, 5000000, 4999631, 4999656, 4999616, 4999667, 4999803, 4999747, 4999763, 4999811
0.52500, 5000000, 4999481, 4999549, 4999501, 4999587, 4999730, 4999688, 4999655, 4999734
0.55000, 5000000, 4999448, 4999487, 4999454, 4999506, 4999716, 4999682, 4999669, 4999701
0.57500, 5000000, 4999589, 4999661, 4999569, 4999660, 4999795, 4999780, 4999742, 4999796
0.60000, 5000000, 4999589, 4999627, 4999650, 4999649, 4999847, 4999807, 4999826, 4999809
0.62500, 5000000, 4999595, 4999684, 4999614, 4999678, 4999826, 4999828, 4999814, 4999802
0.65000, 5000000, 4999592, 4999671, 4999597, 4999621, 4999819, 4999828, 4999823, 4999823
0.67500, 5000000, 4999601, 4999656, 4999626, 4999674, 4999851, 4999834, 4999833, 4999808
0.70000, 5000000, 4999598, 4999643, 4999638, 4999650, 4999814, 4999857, 4999843, 4999836
0.72500, 5000000, 4999564, 4999663, 4999637, 4999660, 4999832, 4999841, 4999834, 4999805
0.75000, 5000000, 4999591, 4999672, 4999599, 4999662, 4999840, 4999841, 4999820, 4999837
0.77500, 5000000, 4999584, 4999587, 4999615, 4999617, 4999817, 4999821, 4999806, 4999814
0.80000, 5000000, 4999580, 4999599, 4999606, 4999650, 4999844, 4999819, 4999829, 4999805
0.82500, 5000000, 4999608, 4999664, 4999621, 4999673, 4999843, 4999824, 4999829, 4999812
0.85000, 5000000, 4999594, 4999666, 4999642, 4999687, 4999823, 4999843, 4999816, 4999799
0.87500, 5000000, 4999545, 4999611, 4999632, 4999644, 4999796, 4999817, 4999818, 4999784
0.90000, 5000000, 4999421, 4999524, 4999493, 4999579, 4999744, 4999772, 4999719, 4999711
0.92500, 5000000, 4999613, 4999609, 4999648, 4999704, 4999833, 4999862, 4999810, 4999785
0.95000, 5000000, 4999608, 4999613, 4999624, 4999671, 4999837, 4999822, 4999819, 4999768
0.97500, 5000000, 4999635, 4999601, 4999636, 4999683, 4999806, 4999823, 4999810, 4999809
1.00000, 5000000, 4999626, 4999637, 4999651, 4999704, 4999803, 4999815, 4999806, 4999810


==> results/multibody/afmh_1x1_l2k/00250_00000_base_8o_reconst.json <==
[{"term":[1],"weight":-0.25858897537578157},{"term":[2],"weight":-0.03264086915679701},{"term":[3],"weight":0.02630389302803155},{"term":[4],"weight":0.04846548545554081},{"term":[5],"weight":0.02504984992067353},{"term":[6],"weight":-0.1135855698043645},{"term":[7],"weight":0.10006829563932443},{"term":[8],"weight":-0.12765460495064462},{"term":[1,2],"weight":-0.02640887121177695},{"term":[1,3],"weight":-0.019582972070662223},{"term":[1,4],"weight":-0.018472431499244713},{"term":[1,5],"weight":-0.25225179155516725},{"term":[1,6],"weight":-0.2943824228582907},{"term":[1,7],"weight":-0.2599834498257875},{"term":[1,8],"weight":-0.2584247532415449},{"term":[2,3],"weight":-0.02552775876897892},{"term":[2,4],"weight":-0.01706046580954023},{"term":[2,5],"weight":-0.25160539691378214},{"term":[2,6],"weight":-0.2826105469781087},{"term":[2,7],"weight":-0.29074311142170306},{"term":[2,8],"weight":-0.2635052183077732},{"term":[3,4],"weight":-0.024701333231758587},{"term":[3,5],"weight":-0.21420766105330116},{"term":[3,6],"weight":-0.24685523623847533},{"term":[3,7],"weight":-0.29733942632177296},{"term":[3,8],"weight":-0.24863819536207715},{"term":[4,5],"weight":-0.23533459805601026},{"term":[4,6],"weight":-0.25694991625729047},{"term":[4,7],"weight":-0.2548536158163406},{"term":[4,8],"weight":-0.2661008783845602},{"term":[5,6],"weight":-0.03599669581749494},{"term":[5,7],"weight":-0.028440395555924536},{"term":[5,8],"weight":-0.024839913099246255},{"term":[6,7],"weight":-0.04005463286043627},{"term":[6,8],"weight":-0.030501819314825193},{"term":[7,8],"weight":-0.03812793655043196},{"term":[1,2,3],"weight":0.0006703056888015907},{"term":[1,2,4],"weight":0.0009134029028215971},{"term":[1,2,5],"weight":0.0009148965577666302},{"term":[1,2,6],"weight":0.00011693187907635106},{"term":[1,2,7],"weight":0.0009659506632476233},{"term":[1,2,8],"weight":0.00024555070138359306},{"term":[1,3,4],"weight":0.0007756715383997578},{"term":[1,3,5],"weight":0.0007372649212185837},{"term":[1,3,6],"weight":0.0007255830625620651},{"term":[1,3,7],"weight":0.0010994127811921643},{"term":[1,3,8],"weight":-0.0008511896367928304},{"term":[1,4,5],"weight":0.000248090353434146},{"term":[1,4,6],"weight":0.0001719232949991139},{"term":[1,4,7],"weight":0.0001457252180221872},{"term":[1,4,8],"weight":-0.0007223847268001861},{"term":[1,5,6],"weight":-0.00032203141497070533},{"term":[1,5,7],"weight":2.6998430349047425e-5},{"term":[1,5,8],"weight":0.0010247004053966075},{"term":[1,6,7],"weight":-0.0001687801869296578},{"term":[1,6,8],"weight":-0.00035577718574679955},{"term":[1,7,8],"weight":-0.0002873530121563083},{"term":[2,3,4],"weight":0.0016535185774965982},{"term":[2,3,5],"weight":0.0010970502817850886},{"term":[2,3,6],"weight":0.0009365081547503855},{"term":[2,3,7],"weight":0.00040780146744677173},{"term":[2,3,8],"weight":-8.122906741395624e-5},{"term":[2,4,5],"weight":0.0009338952447166221},{"term":[2,4,6],"weight":0.0006254430064359819},{"term":[2,4,7],"weight":9.951632831243594e-7},{"term":[2,4,8],"weight":0.00027870269883611146},{"term":[2,5,6],"weight":0.0012650129483760863},{"term":[2,5,7],"weight":0.00026950383943512784},{"term":[2,5,8],"weight":0.00030419244792054674},{"term":[2,6,7],"weight":0.0006020233314213459},{"term":[2,6,8],"weight":0.001139020558141127},{"term":[2,7,8],"weight":0.0007917703520199487},{"term":[3,4,5],"weight":0.0006277639036648792},{"term":[3,4,6],"weight":0.0005448401553009257},{"term":[3,4,7],"weight":0.00011104014882002632},{"term":[3,4,8],"weight":0.00022814829780753803},{"term":[3,5,6],"weight":0.0016044769128349904},{"term":[3,5,7],"weight":-0.00012374411690665586},{"term":[3,5,8],"weight":0.0006692626338454943},{"term":[3,6,7],"weight":0.0014613580248956156},{"term":[3,6,8],"weight":0.0008729799657901131},{"term":[3,7,8],"weight":0.0010885738740746664},{"term":[4,5,6],"weight":0.0018067262249517634},{"term":[4,5,7],"weight":0.0010147063844774627},{"term":[4,5,8],"weight":0.0007476906877374089},{"term":[4,6,7],"weight":0.0005159629624141688},{"term":[4,6,8],"weight":0.00014315511942813075},{"term":[4,7,8],"weight":6.588988914240885e-5},{"term":[5,6,7],"weight":0.0008157810140696532},{"term":[5,6,8],"weight":0.001357901402672111},{"term":[5,7,8],"weight":0.0009643989633028816},{"term":[6,7,8],"weight":0.0007917419448556926},{"term":[1,2,3,4],"weight":0.0016231488108648757},{"term":[1,2,3,5],"weight":-4.7254663556603206e-6},{"term":[1,2,3,6],"weight":-1.4128541817185293e-5},{"term":[1,2,3,7],"weight":-0.00018344194542088576},{"term":[1,2,3,8],"weight":-0.0005266236163469454},{"term":[1,2,4,5],"weight":-4.7007904578346844e-5},{"term":[1,2,4,6],"weight":0.0008957241338789427},{"term":[1,2,4,7],"weight":-5.114536358455503e-5},{"term":[1,2,4,8],"weight":0.0010105795738378914},{"term":[1,2,5,6],"weight":0.0004754119334403892},{"term":[1,2,5,7],"weight":0.00046901400495481213},{"term":[1,2,5,8],"weight":0.00112020019309728},{"term":[1,2,6,7],"weight":0.0012496833924260124},{"term":[1,2,6,8],"weight":0.0005911931715821919},{"term":[1,2,7,8],"weight":0.0014694952706022714},{"term":[1,3,4,5],"weight":0.00021765904240527784},{"term":[1,3,4,6],"weight":-0.00030767199381927723},{"term":[1,3,4,7],"weight":0.00015500872090423942},{"term":[1,3,4,8],"weight":0.0001505741453535154},{"term":[1,3,5,6],"weight":0.0007054264372008067},{"term":[1,3,5,7],"weight":0.0010720028631649294},{"term":[1,3,5,8],"weight":0.0007630828498666174},{"term":[1,3,6,7],"weight":0.0011742977417865854},{"term":[1,3,6,8],"weight":0.0009931610342923751},{"term":[1,3,7,8],"weight":0.001465086179480465},{"term":[1,4,5,6],"weight":0.0011102829439789664},{"term":[1,4,5,7],"weight":0.0010582576468009947},{"term":[1,4,5,8],"weight":0.001785340529429606},{"term":[1,4,6,7],"weight":7.220895273394985e-5},{"term":[1,4,6,8],"weight":0.00013589093232562447},{"term":[1,4,7,8],"weight":0.001143915844791135},{"term":[1,5,6,7],"weight":0.0004298230906699761},{"term":[1,5,6,8],"weight":0.0005636577706392919},{"term":[1,5,7,8],"weight":0.0010905420228099422},{"term":[1,6,7,8],"weight":-0.0007039123165462566},{"term":[2,3,4,5],"weight":0.0011353705473576103},{"term":[2,3,4,6],"weight":0.0006487452768827832},{"term":[2,3,4,7],"weight":-3.3694486082453164e-5},{"term":[2,3,4,8],"weight":0.00022720359134615218},{"term":[2,3,5,6],"weight":0.00123788748688166},{"term":[2,3,5,7],"weight":0.0012202034718334495},{"term":[2,3,5,8],"weight":0.0007925177993123422},{"term":[2,3,6,7],"weight":0.0013363043336667131},{"term":[2,3,6,8],"weight":0.00030928654577767976},{"term":[2,3,7,8],"weight":0.00010380094078194244},{"term":[2,4,5,6],"weight":0.0007060811820697558},{"term":[2,4,5,7],"weight":0.0012344004557481765},{"term":[2,4,5,8],"weight":0.001225047449960656},{"term":[2,4,6,7],"weight":0.0010625989406649143},{"term":[2,4,6,8],"weight":0.0008366656258758661},{"term":[2,4,7,8],"weight":0.0004090487811169003},{"term":[2,5,6,7],"weight":-0.0007388852270990959},{"term":[2,5,6,8],"weight":-0.00021396614432546288},{"term":[2,5,7,8],"weight":0.00013227343579349984},{"term":[2,6,7,8],"weight":-0.0003381788412714396},{"term":[3,4,5,6],"weight":0.0007523600353855258},{"term":[3,4,5,7],"weight":0.0013387859974250246},{"term":[3,4,5,8],"weight":0.0012152048993702871},{"term":[3,4,6,7],"weight":0.0010199800729631162},{"term":[3,4,6,8],"weight":0.00042703687198347495},{"term":[3,4,7,8],"weight":0.00036296182922190774},{"term":[3,5,6,7],"weight":-0.0005531744710021172},{"term":[3,5,6,8],"weight":-1.308021857670158e-6},{"term":[3,5,7,8],"weight":-0.00017027370190539289},{"term":[3,6,7,8],"weight":-0.00031148985143806076},{"term":[4,5,6,7],"weight":-0.0005038531789913062},{"term":[4,5,6,8],"weight":0.00014776156471400673},{"term":[4,5,7,8],"weight":-0.00044467448995178676},{"term":[4,6,7,8],"weight":-0.0007075789737920568},{"term":[5,6,7,8],"weight":0.002205648774282607},{"term":[1,2,3,4,5],"weight":0.00026343144500928903},{"term":[1,2,3,4,6],"weight":0.0008284828712315434},{"term":[1,2,3,4,7],"weight":0.000749595498569423},{"term":[1,2,3,4,8],"weight":0.0008369824117486233},{"term":[1,2,3,5,6],"weight":0.0004702464787868065},{"term":[1,2,3,5,7],"weight":0.0012335115715289774},{"term":[1,2,3,5,8],"weight":-0.00027586804582885067},{"term":[1,2,3,6,7],"weight":0.000784155447020389},{"term":[1,2,3,6,8],"weight":0.0008062822411027905},{"term":[1,2,3,7,8],"weight":0.00011334751495983538},{"term":[1,2,4,5,6],"weight":0.00026087052310800306},{"term":[1,2,4,5,7],"weight":9.796481753283903e-5},{"term":[1,2,4,5,8],"weight":0.0004883424641844771},{"term":[1,2,4,6,7],"weight":0.0004076421011309367},{"term":[1,2,4,6,8],"weight":0.0002236444235425968},{"term":[1,2,4,7,8],"weight":-9.104082663438422e-5},{"term":[1,2,5,6,7],"weight":0.0005794008867091944},{"term":[1,2,5,6,8],"weight":0.0011981397129191783},{"term":[1,2,5,7,8],"weight":0.0009371683814783191},{"term":[1,2,6,7,8],"weight":0.0012572620554824991},{"term":[1,3,4,5,6],"weight":0.0002619270302687103},{"term":[1,3,4,5,7],"weight":-0.00012549388116521074},{"term":[1,3,4,5,8],"weight":0.0001141009198094371},{"term":[1,3,4,6,7],"weight":9.062710207683811e-5},{"term":[1,3,4,6,8],"weight":-0.0006553481638878095},{"term":[1,3,4,7,8],"weight":0.00020492756752797154},{"term":[1,3,5,6,7],"weight":0.0006151233811796176},{"term":[1,3,5,6,8],"weight":0.00034466857178055684},{"term":[1,3,5,7,8],"weight":0.0011553630583440683},{"term":[1,3,6,7,8],"weight":0.0003844316914134463},{"term":[1,4,5,6,7],"weight":0.0010431994273101242},{"term":[1,4,5,6,8],"weight":0.0005227974796472837},{"term":[1,4,5,7,8],"weight":0.0012142139549219447},{"term":[1,4,6,7,8],"weight":-0.00033030163302895154},{"term":[1,5,6,7,8],"weight":0.0022815360613937614},{"term":[2,3,4,5,6],"weight":0.001206753830028688},{"term":[2,3,4,5,7],"weight":0.0005748319026601897},{"term":[2,3,4,5,8],"weight":0.0002389276082932781},{"term":[2,3,4,6,7],"weight":9.506428381886786e-5},{"term":[2,3,4,6,8],"weight":0.0006061916739508595},{"term":[2,3,4,7,8],"weight":0.000613537043554281},{"term":[2,3,5,6,7],"weight":-0.0001740338842096489},{"term":[2,3,5,6,8],"weight":0.0002360030689231895},{"term":[2,3,5,7,8],"weight":0.00012988005396944764},{"term":[2,3,6,7,8],"weight":0.0009109648938348316},{"term":[2,4,5,6,7],"weight":0.0011843756354219597},{"term":[2,4,5,6,8],"weight":0.00026363280521697597},{"term":[2,4,5,7,8],"weight":0.0005707095675443893},{"term":[2,4,6,7,8],"weight":-0.00022705384481102185},{"term":[2,5,6,7,8],"weight":0.0006711311514155285},{"term":[3,4,5,6,7],"weight":0.0005882869022009337},{"term":[3,4,5,6,8],"weight":3.649371911236293e-5},{"term":[3,4,5,7,8],"weight":-0.00020749824167379857},{"term":[3,4,6,7,8],"weight":-0.0004741009688444971},{"term":[3,5,6,7,8],"weight":0.0006105740399517045},{"term":[4,5,6,7,8],"weight":0.0008708691274916461},{"term":[1,2,3,4,5,6],"weight":0.0005113906193196838},{"term":[1,2,3,4,5,7],"weight":0.0011174777230979563},{"term":[1,2,3,4,5,8],"weight":0.0004799266865195033},{"term":[1,2,3,4,6,7],"weight":0.0007736374772158936},{"term":[1,2,3,4,6,8],"weight":0.0007526969175581233},{"term":[1,2,3,4,7,8],"weight":0.001044223731322511},{"term":[1,2,3,5,6,7],"weight":0.0007888307534761634},{"term":[1,2,3,5,6,8],"weight":8.013587520878799e-5},{"term":[1,2,3,5,7,8],"weight":0.0003080327331084979},{"term":[1,2,3,6,7,8],"weight":0.00047618887894175494},{"term":[1,2,4,5,6,7],"weight":0.00017336508293220283},{"term":[1,2,4,5,6,8],"weight":-3.8035455465426446e-5},{"term":[1,2,4,5,7,8],"weight":0.00019408976822884373},{"term":[1,2,4,6,7,8],"weight":-6.775570966635246e-5},{"term":[1,2,5,6,7,8],"weight":0.0007284276234733013},{"term":[1,3,4,5,6,7],"weight":0.0010515117541951965},{"term":[1,3,4,5,6,8],"weight":0.000418783126026819},{"term":[1,3,4,5,7,8],"weight":0.0012256166690148085},{"term":[1,3,4,6,7,8],"weight":0.000460528107646696},{"term":[1,3,5,6,7,8],"weight":0.0013010457425608128},{"term":[1,4,5,6,7,8],"weight":0.0013893205687352111},{"term":[2,3,4,5,6,7],"weight":0.0011066296990393679},{"term":[2,3,4,5,6,8],"weight":0.0006166049048578053},{"term":[2,3,4,5,7,8],"weight":-2.9456115767770655e-5},{"term":[2,3,4,6,7,8],"weight":0.0006856283732465744},{"term":[2,3,5,6,7,8],"weight":-0.00017551757658716902},{"term":[2,4,5,6,7,8],"weight":0.0006167303375214061},{"term":[3,4,5,6,7,8],"weight":0.0006114181714350885},{"term":[1,2,3,4,5,6,7],"weight":0.0004749130703263531},{"term":[1,2,3,4,5,6,8],"weight":-8.1911510669792e-5},{"term":[1,2,3,4,5,7,8],"weight":-0.0005578479797472445},{"term":[1,2,3,4,6,7,8],"weight":-0.0001305913130425942},{"term":[1,2,3,5,6,7,8],"weight":0.00011531454702958436},{"term":[1,2,4,5,6,7,8],"weight":-3.898729365583714e-5},{"term":[1,3,4,5,6,7,8],"weight":0.00014243906668736758},{"term":[2,3,4,5,6,7,8],"weight":-0.0005886322485607393},{"term":[1,2,3,4,5,6,7,8],"weight":0.0001324980947328643}]

==> results/multibody/afms_1x1_l2k/00500_00000_base_annealing_series.csv <==
annealing_time,h_0,h_1,h_2,h_3,J_0-1,J_0-2,J_0-3,J_1-2,J_1-3,J_2-3
1,-0.21461374463881192,0.024303352206162875,0.05176428062550766,-0.05250586180543673,-0.047735732078110354,-0.5240824188980273,-0.5117418474515905,-0.5158535549330603,-0.5000115377713024,-0.06653081203223576
5,-0.23564783319775714,0.021929720573476745,0.08982462403533935,-0.06634335398421179,-0.04901168131345088,-0.5968535572181042,-0.5836313254029615,-0.5905898309194715,-0.569245722701274,-0.07470960544484102
25,-0.2577125020218317,0.04496847343433882,0.10276865016883344,-0.0722166538348701,-0.04246036426707527,-0.6664957814346748,-0.6513491889829452,-0.658745109081214,-0.6382809194720842,-0.07417942406773637
125,-0.23437576721624062,0.07507025206171238,0.1522581361232391,-0.07167419407771791,-0.03782040319279282,-0.7323800964623449,-0.7155676598456464,-0.7243503279356083,-0.7010324211674769,-0.07920887496452098
625,-0.22998616652774534,0.08534229337813874,0.1849681703520172,-0.08944634216437232,-0.03707653522720046,-0.7955995762001427,-0.776632210881842,-0.7874939801428895,-0.7639116172842207,-0.08323470775993422


==> results/multibody/afms_1x1_l2k/00500_00000_base_reconst.csv <==
-0.24493900540207772,-0.044236739215601575,-0.5782639079210302,-0.5691563763254609
-0.044236739215601575,-0.0017852668027131982,-0.5722558899518541,-0.5525480280016908
-0.5782639079210302,-0.5722558899518541,0.09487136372355695,-0.06796243869605861
-0.5691563763254609,-0.5525480280016908,-0.06796243869605861,-0.05227483614984496


==> results/multibody/fmh_1x1_l2k/00250_00000_base_8o_reconst.json <==
[{"term":[1],"weight":-0.13843593076288865},{"term":[2],"weight":-0.07948114014215314},{"term":[3],"weight":0.022081242890236445},{"term":[4],"weight":0.12242060608944741},{"term":[5],"weight":0.027986761200527198},{"term":[6],"weight":-0.033063883396705886},{"term":[7],"weight":0.055936198984909896},{"term":[8],"weight":-0.1203533079660111},{"term":[1,2],"weight":-0.03443060883479222},{"term":[1,3],"weight":-0.030959725758025126},{"term":[1,4],"weight":-0.02846145152646144},{"term":[1,5],"weight":0.30691434059243883},{"term":[1,6],"weight":0.2684230802459563},{"term":[1,7],"weight":0.296156267984624},{"term":[1,8],"weight":0.3610662308912191},{"term":[2,3],"weight":-0.03673519942419188},{"term":[2,4],"weight":-0.026237270519311007},{"term":[2,5],"weight":0.32846947105033947},{"term":[2,6],"weight":0.3270678755792278},{"term":[2,7],"weight":0.3281155610555574},{"term":[2,8],"weight":0.2948714426779946},{"term":[3,4],"weight":-0.039290343615138223},{"term":[3,5],"weight":0.3194469731320602},{"term":[3,6],"weight":0.332256222978484},{"term":[3,7],"weight":0.3091667634301095},{"term":[3,8],"weight":0.32696909141459685},{"term":[4,5],"weight":0.38610043218886403},{"term":[4,6],"weight":0.353440367242572},{"term":[4,7],"weight":0.32113924307985436},{"term":[4,8],"weight":0.29645605332106234},{"term":[5,6],"weight":-0.056227989327168854},{"term":[5,7],"weight":-0.045586347221158015},{"term":[5,8],"weight":-0.04631722737953428},{"term":[6,7],"weight":-0.05308831301658941},{"term":[6,8],"weight":-0.04505638759121797},{"term":[7,8],"weight":-0.05289296283815087},{"term":[1,2,3],"weight":0.0004003047432703764},{"term":[1,2,4],"weight":0.0016092442479011867},{"term":[1,2,5],"weight":-0.0018508294162090713},{"term":[1,2,6],"weight":-0.0014753635214144283},{"term":[1,2,7],"weight":-0.0009016124494193417},{"term":[1,2,8],"weight":-0.0018705928088095503},{"term":[1,3,4],"weight":0.0006099213288209764},{"term":[1,3,5],"weight":-0.00011854156283527883},{"term":[1,3,6],"weight":-0.000993002382371405},{"term":[1,3,7],"weight":0.00030162541849792384},{"term":[1,3,8],"weight":-0.002726523254318356},{"term":[1,4,5],"weight":-0.0017835815019610652},{"term":[1,4,6],"weight":-0.0011936495527299165},{"term":[1,4,7],"weight":2.933905554855395e-5},{"term":[1,4,8],"weight":-0.0023487216308198714},{"term":[1,5,6],"weight":0.0015027506846475355},{"term":[1,5,7],"weight":-0.0004138511931398852},{"term":[1,5,8],"weight":0.00046333556582277887},{"term":[1,6,7],"weight":-0.00039645254187623273},{"term":[1,6,8],"weight":0.0008226944088661588},{"term":[1,7,8],"weight":-0.00068259879335148},{"term":[2,3,4],"weight":-0.00034724291421779635},{"term":[2,3,5],"weight":0.0005700310327978918},{"term":[2,3,6],"weight":-0.0007724670936334375},{"term":[2,3,7],"weight":0.0007942545634500436},{"term":[2,3,8],"weight":-0.0009455283290879189},{"term":[2,4,5],"weight":-0.0007040776870748542},{"term":[2,4,6],"weight":-0.000400771738738969},{"term":[2,4,7],"weight":2.774782385606958e-5},{"term":[2,4,8],"weight":-0.0019905303940975535},{"term":[2,5,6],"weight":0.00023055258245173178},{"term":[2,5,7],"weight":-4.283756406841165e-5},{"term":[2,5,8],"weight":0.0010242090651821107},{"term":[2,6,7],"weight":9.256081200371508e-5},{"term":[2,6,8],"weight":0.000735115585009764},{"term":[2,7,8],"weight":-0.000225283119717242},{"term":[3,4,5],"weight":-0.0005338833758188986},{"term":[3,4,6],"weight":-0.0009845132875059865},{"term":[3,4,7],"weight":0.0010375118729546307},{"term":[3,4,8],"weight":-0.00080117368540878},{"term":[3,5,6],"weight":0.0008345865873550106},{"term":[3,5,7],"weight":8.947231754596569e-5},{"term":[3,5,8],"weight":0.0011235730428359474},{"term":[3,6,7],"weight":0.00014923823893796585},{"term":[3,6,8],"weight":0.00195706446164597},{"term":[3,7,8],"weight":0.0005790493927791087},{"term":[4,5,6],"weight":0.001894201088280494},{"term":[4,5,7],"weight":0.001093224518501121},{"term":[4,5,8],"weight":0.0015919494033505056},{"term":[4,6,7],"weight":0.0014351643745116628},{"term":[4,6,8],"weight":0.0016087912422987627},{"term":[4,7,8],"weight":0.0015677145374699936},{"term":[5,6,7],"weight":-0.0008353592879532696},{"term":[5,6,8],"weight":-0.0011191775997866132},{"term":[5,7,8],"weight":4.625394517809581e-5},{"term":[6,7,8],"weight":-0.0007297776389896252},{"term":[1,2,3,4],"weight":0.0018921677902959168},{"term":[1,2,3,5],"weight":0.0001247293273569333},{"term":[1,2,3,6],"weight":0.0009636396701480196},{"term":[1,2,3,7],"weight":0.0010133548819016454},{"term":[1,2,3,8],"weight":9.473626225835832e-5},{"term":[1,2,4,5],"weight":-0.001618128764794034},{"term":[1,2,4,6],"weight":-0.0011925552012479182},{"term":[1,2,4,7],"weight":-0.0012000438695246548},{"term":[1,2,4,8],"weight":0.000380669466066737},{"term":[1,2,5,6],"weight":0.0024106038464770984},{"term":[1,2,5,7],"weight":0.0024103918367447373},{"term":[1,2,5,8],"weight":0.0010694256111080285},{"term":[1,2,6,7],"weight":0.0020059184579651113},{"term":[1,2,6,8],"weight":0.002116800832752606},{"term":[1,2,7,8],"weight":0.0008241712373608691},{"term":[1,3,4,5],"weight":0.001327957815088023},{"term":[1,3,4,6],"weight":0.0008123258243001958},{"term":[1,3,4,7],"weight":0.0009525749502780097},{"term":[1,3,4,8],"weight":0.0005682715455009581},{"term":[1,3,5,6],"weight":-0.00022945351017108158},{"term":[1,3,5,7],"weight":0.0005183457243260709},{"term":[1,3,5,8],"weight":0.0006091282966240249},{"term":[1,3,6,7],"weight":0.00014892750328996605},{"term":[1,3,6,8],"weight":0.0016608020778127132},{"term":[1,3,7,8],"weight":0.0008942649701514172},{"term":[1,4,5,6],"weight":0.001992959713498281},{"term":[1,4,5,7],"weight":0.0015211988680935017},{"term":[1,4,5,8],"weight":0.0008178820660568489},{"term":[1,4,6,7],"weight":0.001441491037255064},{"term":[1,4,6,8],"weight":0.00014448056562246504},{"term":[1,4,7,8],"weight":0.0012901255843203558},{"term":[1,5,6,7],"weight":-0.00044478118034093137},{"term":[1,5,6,8],"weight":0.0010106209110521814},{"term":[1,5,7,8],"weight":0.001445209746421755},{"term":[1,6,7,8],"weight":0.0010811588134146811},{"term":[2,3,4,5],"weight":0.0007793092549101425},{"term":[2,3,4,6],"weight":0.00126931721624176},{"term":[2,3,4,7],"weight":0.0011364595468834992},{"term":[2,3,4,8],"weight":0.0019186050258584533},{"term":[2,3,5,6],"weight":0.0005133892450280631},{"term":[2,3,5,7],"weight":-0.00018469349509658487},{"term":[2,3,5,8],"weight":-0.00046894747041546786},{"term":[2,3,6,7],"weight":-0.00048673853578007034},{"term":[2,3,6,8],"weight":-0.0006126858641539378},{"term":[2,3,7,8],"weight":-0.0011840602960560566},{"term":[2,4,5,6],"weight":0.0018772185135076341},{"term":[2,4,5,7],"weight":0.0009567353508263941},{"term":[2,4,5,8],"weight":0.0005668117139178365},{"term":[2,4,6,7],"weight":0.0004571736181547405},{"term":[2,4,6,8],"weight":-0.00010445649718336053},{"term":[2,4,7,8],"weight":0.0003872134634218822},{"term":[2,5,6,7],"weight":0.0027235242839344287},{"term":[2,5,6,8],"weight":0.0025011507770690646},{"term":[2,5,7,8],"weight":0.004078285344603587},{"term":[2,6,7,8],"weight":0.0036265912950561694},{"term":[3,4,5,6],"weight":1.3888179024820453e-5},{"term":[3,4,5,7],"weight":-0.0008030610910853809},{"term":[3,4,5,8],"weight":4.901875325248621e-5},{"term":[3,4,6,7],"weight":-0.00033171706214539596},{"term":[3,4,6,8],"weight":0.00021916473191941553},{"term":[3,4,7,8],"weight":0.0009057769456960682},{"term":[3,5,6,7],"weight":0.0033735446540985783},{"term":[3,5,6,8],"weight":0.0018617202783210633},{"term":[3,5,7,8],"weight":0.0028117477869016743},{"term":[3,6,7,8],"weight":0.003254621781622022},{"term":[4,5,6,7],"weight":0.0030391497084260445},{"term":[4,5,6,8],"weight":0.0024511057605647803},{"term":[4,5,7,8],"weight":0.0029221583403003493},{"term":[4,6,7,8],"weight":0.003021524795290489},{"term":[5,6,7,8],"weight":0.0021314714071578793},{"term":[1,2,3,4,5],"weight":-0.00037379218959477625},{"term":[1,2,3,4,6],"weight":-0.0003686274764552213},{"term":[1,2,3,4,7],"weight":0.0008312930241898145},{"term":[1,2,3,4,8],"weight":-0.0010533578674360154},{"term":[1,2,3,5,6],"weight":0.00035714188637841945},{"term":[1,2,3,5,7],"weight":-0.0010029467346988233},{"term":[1,2,3,5,8],"weight":0.0005342372026673938},{"term":[1,2,3,6,7],"weight":0.00027637663793084004},{"term":[1,2,3,6,8],"weight":0.001652214128829908},{"term":[1,2,3,7,8],"weight":0.000447090165106859},{"term":[1,2,4,5,6],"weight":0.0010605507913201127},{"term":[1,2,4,5,7],"weight":9.208204149890108e-5},{"term":[1,2,4,5,8],"weight":0.0018576990736667652},{"term":[1,2,4,6,7],"weight":-0.0008548864638901544},{"term":[1,2,4,6,8],"weight":0.0009119770170530591},{"term":[1,2,4,7,8],"weight":0.000845234992255587},{"term":[1,2,5,6,7],"weight":-9.17124431064308e-5},{"term":[1,2,5,6,8],"weight":-0.0012590120393398663},{"term":[1,2,5,7,8],"weight":0.0004849112404194917},{"term":[1,2,6,7,8],"weight":0.0005495637322284689},{"term":[1,3,4,5,6],"weight":0.0003027658640157174},{"term":[1,3,4,5,7],"weight":-0.0013090719623634064},{"term":[1,3,4,5,8],"weight":0.0016713670949690753},{"term":[1,3,4,6,7],"weight":-0.0009249882499022264},{"term":[1,3,4,6,8],"weight":0.0008456082296847292},{"term":[1,3,4,7,8],"weight":0.0006386108003292693},{"term":[1,3,5,6,7],"weight":0.0009479870961088523},{"term":[1,3,5,6,8],"weight":-0.0011390826738693755},{"term":[1,3,5,7,8],"weight":2.2513025585943326e-5},{"term":[1,3,6,7,8],"weight":-0.0005419703745912984},{"term":[1,4,5,6,7],"weight":0.0008880605491443276},{"term":[1,4,5,6,8],"weight":-0.00024893082095061366},{"term":[1,4,5,7,8],"weight":-7.802033880574827e-5},{"term":[1,4,6,7,8],"weight":-0.00022252198495849914},{"term":[1,5,6,7,8],"weight":4.4572390320779095e-5},{"term":[2,3,4,5,6],"weight":2.0606987912572215e-5},{"term":[2,3,4,5,7],"weight":-0.00038832314408118447},{"term":[2,3,4,5,8],"weight":0.0011781289113665288},{"term":[2,3,4,6,7],"weight":-0.00010981264278015592},{"term":[2,3,4,6,8],"weight":0.00133765055191388},{"term":[2,3,4,7,8],"weight":0.0003533578747956899},{"term":[2,3,5,6,7],"weight":0.0006912780018604198},{"term":[2,3,5,6,8],"weight":-0.002010602587996255},{"term":[2,3,5,7,8],"weight":-0.0005031053713760894},{"term":[2,3,6,7,8],"weight":-0.0011814490923692813},{"term":[2,4,5,6,7],"weight":-0.00048052261991716826},{"term":[2,4,5,6,8],"weight":-0.00041232118194415847},{"term":[2,4,5,7,8],"weight":-0.0012599057006536457},{"term":[2,4,6,7,8],"weight":-0.0006364116994302101},{"term":[2,5,6,7,8],"weight":0.0007822143876176022},{"term":[3,4,5,6,7],"weight":0.0006068549790507337},{"term":[3,4,5,6,8],"weight":-0.0013914742425380265},{"term":[3,4,5,7,8],"weight":-0.0005545263326943393},{"term":[3,4,6,7,8],"weight":-0.00043934336417259906},{"term":[3,5,6,7,8],"weight":0.0008587957876499185},{"term":[4,5,6,7,8],"weight":-0.00026947983310326323},{"term":[1,2,3,4,5,6],"weight":0.0004457916943480255},{"term":[1,2,3,4,5,7],"weight":0.0012509675861077738},{"term":[1,2,3,4,5,8],"weight":0.00011726459150791552},{"term":[1,2,3,4,6,7],"weight":0.0010001076107359517},{"term":[1,2,3,4,6,8],"weight":0.0005063966952622666},{"term":[1,2,3,4,7,8],"weight":-0.0001785346094961384},{"term":[1,2,3,5,6,7],"weight":0.00013014995609152597},{"term":[1,2,3,5,6,8],"weight":-0.0005461340704279974},{"term":[1,2,3,5,7,8],"weight":1.9559414356852893e-5},{"term":[1,2,3,6,7,8],"weight":-0.0005196276881513714},{"term":[1,2,4,5,6,7],"weight":-0.001590486876473639},{"term":[1,2,4,5,6,8],"weight":0.0009211980111443542},{"term":[1,2,4,5,7,8],"weight":-0.00017752414069972312},{"term":[1,2,4,6,7,8],"weight":0.00012791173162711978},{"term":[1,2,5,6,7,8],"weight":0.0007925203891036596},{"term":[1,3,4,5,6,7],"weight":-0.0003437504893151163},{"term":[1,3,4,5,6,8],"weight":0.00034567428537626285},{"term":[1,3,4,5,7,8],"weight":-0.0002526114393743061},{"term":[1,3,4,6,7,8],"weight":8.061448265452206e-5},{"term":[1,3,5,6,7,8],"weight":0.0003312450308971832},{"term":[1,4,5,6,7,8],"weight":0.00014844287105302616},{"term":[2,3,4,5,6,7],"weight":0.0007090268228853834},{"term":[2,3,4,5,6,8],"weight":0.0017149035455816441},{"term":[2,3,4,5,7,8],"weight":0.0015167404446790177},{"term":[2,3,4,6,7,8],"weight":0.0005430552540907977},{"term":[2,3,5,6,7,8],"weight":-0.002499207899094937},{"term":[2,4,5,6,7,8],"weight":-0.0027629518242301854},{"term":[3,4,5,6,7,8],"weight":-0.0005440020368709125},{"term":[1,2,3,4,5,6,7],"weight":0.0007524186943542679},{"term":[1,2,3,4,5,6,8],"weight":-0.0011900562064490283},{"term":[1,2,3,4,5,7,8],"weight":-9.044806720734345e-5},{"term":[1,2,3,4,6,7,8],"weight":-0.001098560003363755},{"term":[1,2,3,5,6,7,8],"weight":6.483116805946179e-6},{"term":[1,2,4,5,6,7,8],"weight":7.831688737299536e-5},{"term":[1,3,4,5,6,7,8],"weight":-0.00018813972626584687},{"term":[2,3,4,5,6,7,8],"weight":0.0016864777472156817},{"term":[1,2,3,4,5,6,7,8],"weight":2.174359806759638e-5}]

==> results/multibody/fms_1x1_l2k/00500_00000_base_annealing_series.csv <==
annealing_time,h_0,h_1,h_2,h_3,J_0-1,J_0-2,J_0-3,J_1-2,J_1-3,J_2-3
1,-0.1891572547112226,0.0005760344483135375,0.07520768495613056,-0.0163001683960814,-0.05601984199304982,0.5555776899275552,0.5134830352143215,0.5800701495478532,0.5682216649202898,-0.07686352946197875
5,-0.23309788811612597,-0.026323378740152156,0.11656951066246854,-0.03254799656271296,-0.05829807538143908,0.6366560960308681,0.5885902984383713,0.6667551821369722,0.6518012656694879,-0.08513410144707473
25,-0.2491940054138364,-0.010200018508214134,0.13409753863982596,-0.04351291633270608,-0.05059646059647038,0.7060892886485388,0.6529194447095645,0.7413112263142034,0.726694996036503,-0.08471019594181145
125,-0.22651839380747857,0.014737208876874965,0.1489866698313593,-0.06571914588637469,-0.04731887325066125,0.7839277780763381,0.7265502396802548,0.823998394898257,0.8080307261077422,-0.09154902306007276
625,-0.23454808290777546,0.04915946778906833,0.1559378458517582,-0.08486298978226743,-0.051212199750674356,0.875672195809251,0.8115365797603176,0.9210334362574822,0.8994891524003269,-0.104982614882553


==> results/multibody/fms_1x1_l2k/00500_00000_base_reconst.csv <==
-0.23163337830984604,-0.053817591519531194,0.6192877037028722,0.5720008635017761
-0.053817591519531194,-0.038702320603548133,0.6486178992729078,0.6355466392682673
0.6192877037028722,0.6486178992729078,0.10542152919361956,-0.07905206132166795
0.5720008635017761,0.6355466392682673,-0.07905206132166795,-0.015547682775388314


==> results/multibody/zeros_1x1_l2k/00000_00000_base_reconst.csv <==
-0.2643661274505528,-0.005505604563167176,0.020627716937944393,-0.009029251775174784
-0.005505604563167176,-0.0329859232448528,0.03228902549735302,0.0008133658067242056
0.020627716937944393,0.03228902549735302,0.12558187004820762,-0.005811339485683124
-0.009029251775174784,0.0008133658067242056,-0.005811339485683124,-0.021460296125772667


==> results/quad/notes.txt <==
Data from dw-sensitivity-exper repo

"responcs_exper" in dropbox


NBS Simulator Experiments:

0) Instantaneous h Noise (000)
- linear response on all values very accurate with hardware
- quadratic H resp, within a factor of 2 of hardware
- quadratic J resp, within a factor of 4 of hardware

1) Flux drift (100)
- yields noise in h similar to what we see on the hardware
- no noise added to J, no change in spurious links

2) Noise Parameters Fit to Hardware Quad Resp (cases 00001/00002)
- degrades linear response coefficients (higher temp)
- spurious link value agree

3) Instantaneous J Noise (200)
- very-large values yield noise in J similar to what we see on the hardware; but may reduce accuracy of the linear resp.
    - minimal impact on h, no change in spurious links

4) Consistent Noise Parameters (case 00004)
- does not match

5) Noise Drift (300)
- adds noise that seems similar to the background noise we see with SRT on the hardware




==> results/quad/quad_2k/base_all_reg.csv <==
output,offset,in_h_1800,in_h_1801,in_h_1804,in_h_1805,in_J_1800_1804,in_J_1800_1805,in_J_1801_1804,in_J_1801_1805,in_h_1800*in_h_1800,in_h_1800*in_h_1801,in_h_1800*in_h_1804,in_h_1800*in_h_1805,in_h_1800*in_J_1800_1804,in_h_1800*in_J_1800_1805,in_h_1800*in_J_1801_1804,in_h_1800*in_J_1801_1805,in_h_1801*in_h_1800,in_h_1801*in_h_1801,in_h_1801*in_h_1804,in_h_1801*in_h_1805,in_h_1801*in_J_1800_1804,in_h_1801*in_J_1800_1805,in_h_1801*in_J_1801_1804,in_h_1801*in_J_1801_1805,in_h_1804*in_h_1800,in_h_1804*in_h_1801,in_h_1804*in_h_1804,in_h_1804*in_h_1805,in_h_1804*in_J_1800_1804,in_h_1804*in_J_1800_1805,in_h_1804*in_J_1801_1804,in_h_1804*in_J_1801_1805,in_h_1805*in_h_1800,in_h_1805*in_h_1801,in_h_1805*in_h_1804,in_h_1805*in_h_1805,in_h_1805*in_J_1800_1804,in_h_1805*in_J_1800_1805,in_h_1805*in_J_1801_1804,in_h_1805*in_J_1801_1805,in_J_1800_1804*in_h_1800,in_J_1800_1804*in_h_1801,in_J_1800_1804*in_h_1804,in_J_1800_1804*in_h_1805,in_J_1800_1804*in_J_1800_1804,in_J_1800_1804*in_J_1800_1805,in_J_1800_1804*in_J_1801_1804,in_J_1800_1804*in_J_1801_1805,in_J_1800_1805*in_h_1800,in_J_1800_1805*in_h_1801,in_J_1800_1805*in_h_1804,in_J_1800_1805*in_h_1805,in_J_1800_1805*in_J_1800_1804,in_J_1800_1805*in_J_1800_1805,in_J_1800_1805*in_J_1801_1804,in_J_1800_1805*in_J_1801_1805,in_J_1801_1804*in_h_1800,in_J_1801_1804*in_h_1801,in_J_1801_1804*in_h_1804,in_J_1801_1804*in_h_1805,in_J_1801_1804*in_J_1800_1804,in_J_1801_1804*in_J_1800_1805,in_J_1801_1804*in_J_1801_1804,in_J_1801_1804*in_J_1801_1805,in_J_1801_1805*in_h_1800,in_J_1801_1805*in_h_1801,in_J_1801_1805*in_h_1804,in_J_1801_1805*in_h_1805,in_J_1801_1805*in_J_1800_1804,in_J_1801_1805*in_J_1800_1805,in_J_1801_1805*in_J_1801_1804,in_J_1801_1805*in_J_1801_1805
out_h_1800,-0.028729633101213382,10.883403929898085,-0.09261092570215235,-0.4796976898764837,-0.1324587347309887,0.19419371201278302,0.08406750825933633,-0.014556740303368471,-0.13997574866240073,3.8267620770584023,0.2431342633530997,2.349103064671881,-1.6726133550980853,-0.395478880947859,-1.099163075676791,0.6758431964246905,-4.113114695046381,0.24313426335329197,4.820073516885328,1.4549479194605732,-0.02932833390638682,1.8726328747477206,0.908785702880884,-0.39045420084671456,-2.103918785269506,2.3491030646716,1.4549479194609596,3.877319954002071,-1.4648463051241885,-19.172589114572048,0.8995857040477947,-0.4224491831220904,-3.3850170799006065,-1.6726133550985045,-0.029328333906434325,-1.4648463051244385,-4.55464342592173,3.0832085065366965,-15.670137758008641,0.7747682150305617,-2.197425931201105,-0.3954788809475384,1.8726328747469958,-19.172589114571654,3.083208506536485,-0.3065698067931854,-2.1075131839328907,-2.78489943537753,-0.37066890135339686,-1.0991630756767174,0.9087857028808176,0.8995857040481227,-15.67013775800856,-2.1075131839329195,-3.590018519766611,2.137017564892199,-1.8320855548056132,0.6758431964244136,-0.3904542008466217,-0.4224491831220782,0.774768215030245,-2.7848994353776573,2.1370175648920253,-2.2251633827432715,0.05541258397873184,-4.113114695045866,-2.1039187852693613,-3.385017079900341,-2.1974259312011832,-0.3706689013533648,-1.832085554805281,0.05541258397884088,3.0066118743717634
out_h_1801,-0.01635583699599182,-0.16596983601126192,10.899760852174868,-0.2109837837549238,0.09682167974588016,-0.3098850225815542,0.20927012852979265,-0.4234659256031172,-0.04984131785401294,3.320103913449506,0.8907841148945131,1.7859836287866946,1.2786737917938633,-0.3441317884256329,-1.067732184914425,-3.0217513334642314,0.938739288777079,0.8907841148938259,-2.4168773597903916,0.11356313848317083,-0.3456396260046861,1.923828290851502,-0.7898475838579442,0.09309028081944305,1.2948668827212417,1.785983628786753,0.11356313848274699,6.8898157359097185,-2.0965042720180387,2.941997133516447,0.5194209294792835,-19.097646402693552,1.9869341137558887,1.2786737917935342,-0.34563962600470216,-2.0965042720177673,1.1862129466328155,-1.3205512023403436,2.058223849515069,-0.20934239748717495,-17.016018431707728,-0.3441317884252618,1.923828290851216,2.9419971335164847,-1.320551202340443,3.90631546096198,0.5330144572451425,-2.5569316012308536,6.329346003408628,-1.067732184914156,-0.7898475838582133,0.5194209294797577,2.0582238495155,0.533014457245154,-7.727802195602222,3.833320222941417,0.19205318266045204,-3.0217513334640214,0.09309028081931535,-19.097646402693968,-0.2093423974878603,-2.5569316012308314,3.8333202229418664,-11.906408027395257,-2.512906688826249,0.9387392887769276,1.2948668827212058,1.9869341137558272,-17.016018431708257,6.329346003408588,0.19205318266069193,-2.512906688826174,5.239784497561313
out_h_1804,0.03141445501451793,0.3142376548389379,0.09402942028416221,11.773574301791466,-0.01550966972028743,0.032351561903504945,0.0415602298218495,0.3925982806355743,0.06814549080578615,2.702389174208025,-0.04571662992181023,1.4176941059658195,0.754377835966938,-9.5208733371534,-0.6467566515598983,1.3547636994496295,3.5182546364253504,-0.04571662992203204,-8.360057757273076,3.5041352495300724,1.9431907011492788,4.554769917838387,2.0636367730322696,-8.088157323441392,4.0806681899040465,1.4176941059656911,3.5041352495301528,6.479488659640356,1.8868295947661233,0.7685284617736778,5.592513315053453,0.4642246431150981,-0.7771677764358933,0.7543778359670698,1.943190701149401,1.8868295947666909,-8.95921117546473,-0.29999123131764716,1.7752486870228874,2.6254181798559046,-2.3348539944096585,-9.520873337153374,4.554769917838729,0.7685284617734487,-0.29999123131795713,3.0164839669006795,2.7834700136845263,-1.8597213526367877,5.903970564864261,-0.6467566515602023,2.0636367730322567,5.59251331505281,1.775248687022647,2.7834700136845187,3.707061591187123,1.4270804911996315,-0.0026924179243090706,1.3547636994493701,-8.088157323441845,0.46422464311524453,2.6254181798557115,-1.8597213526369583,1.4270804911999353,-6.4748101317249125,-0.843232920074664,3.5182546364252603,4.080668189903944,-0.7771677764359611,-2.334853994409655,5.903970564863691,-0.0026924179242467207,-0.8432329200743331,-0.1991601070240957
out_h_1805,-0.00022997521292639794,0.025971853923198375,0.011898051532740912,-0.052400984468281044,11.328212882723804,-0.11702709361883377,-0.10086472931406046,-0.1396510080502946,0.05790463365301598,2.490127060429555,-0.6677071997273045,-0.8715843194921681,-0.28648351493811575,1.2953798046340885,-7.425953800455571,0.7740894609492269,0.17242527933930826,-0.6677071997272678,2.258120103883292,-1.0888467934435666,-0.5355554052433781,1.6359424673527465,0.4248579370397993,1.71024980973135,-8.709719475845688,-0.8715843194920609,-1.088846793443611,0.7458099226494335,0.021427239404959154,-0.3348416267151251,0.22165743573149554,0.6861902899433423,-0.6143568428804096,-0.2864835149380469,-0.5355554052434159,0.021427239404935038,-4.674758234619922,-0.5007576219732801,-1.2310012305301972,0.7454575353379949,-1.5161326964630553,1.295379804633878,1.6359424673527305,-0.33484162671518614,-0.500757621973385,-7.920239664513677,0.11222413841872661,-0.3889953685205839,1.0694697438101337,-7.425953800455356,0.42485793704000263,0.22165743573148672,-1.2310012305303524,0.112224138418755,5.790439140539127,0.2796336837112684,-0.48199647150629615,0.774089460949346,1.710249809731559,0.6861902899432937,0.7454575353381303,-0.38899536852043515,0.27963368371157216,-6.632319481024915,-1.8511394524308882,0.17242527933949495,-8.70971947584568,-0.6143568428806908,-1.5161326964629247,1.0694697438102265,-0.4819964715063001,-1.8511394524308917,2.3574807479012274
out_J_1800_1804,0.0022170666688481836,-0.08543166600701627,0.0015337384044131648,-0.05713499152702221,0.054520626959025084,12.859043767165394,0.021085355987798416,0.06697049161640409,0.06928979209076437,-2.758389803003605,0.020975086062005387,1.1154051624521604,0.5210067974860665,0.2648583395620514,-0.20419973298626617,0.5047013684209497,-3.0016023164070433,0.020975086062190087,0.7468935781097455,0.5874730991337475,-1.2665670443009702,-1.1400377111373579,-1.0277106536059826,0.4066982863953893,-0.5860065772282201,1.115405162452178,0.587473099133691,2.174366024170057,0.3526311876508914,-0.8097625739936865,-0.7930620209832016,1.1226924017122086,-0.43874221082794457,0.5210067974861006,-1.2665670443009476,0.352631187650933,1.7153646409201926,0.5134108276668765,0.24695330795015286,1.3039044268357827,-0.6973581533360602,0.2648583395620617,-1.1400377111372693,-0.8097625739938202,0.513410827667151,-1.2159633745756373,-0.3377442914531059,0.28582110018819695,-0.6119095254498239,-0.20419973298638489,-1.027710653605987,-0.7930620209832819,0.2469533079502257,-0.3377442914529707,-0.8740874148816224,-0.19636485783002783,1.5805580377467454,0.5047013684209268,0.4066982863952942,1.1226924017122564,1.3039044268357456,0.28582110018819096,-0.1963648578298766,3.6107075635841097,0.9273129528671918,-3.001602316407031,-0.5860065772282365,-0.4387422108277945,-0.6973581533359865,-0.6119095254499124,1.5805580377466983,0.9273129528669593,3.12968809616022
out_J_1800_1805,0.02763112264590692,0.03142456280054985,0.048815528351273035,0.023114562555958142,-0.03216167539012849,0.018680630691109024,12.748486499158057,-0.010562870557945069,0.0007502088638308885,-0.8311825301772472,0.5407463718674042,0.35846575633384165,-0.33779210197569703,0.38815866315967185,0.020131417810022943,0.3448081737977556,-0.5753877129162707,0.5407463718673141,-0.4432288532418808,-0.5096761319422833,1.141954319909974,-0.08532389887807602,-0.4056965471085397,0.033340485917086514,0.5433305155459512,0.35846575633393934,-0.5096761319423972,-1.5540387325362592,0.1551954017414449,0.7341032547848434,-0.0030690693101107173,0.6544813463098119,-0.20694534182215615,-0.3377921019758087,1.1419543199100501,0.15519540174142812,-0.8616111870671496,0.6764434346338086,0.2570001054229574,0.634360548823775,-0.3766866689260149,0.3881586631596314,-0.08532389887803075,0.7341032547848237,0.676443434633841,0.887710121792212,-0.021215544220458172,0.6619367895745745,0.22195568363730542,0.020131417810027606,-0.405696547108313,-0.0030690693101648524,0.25700010542297297,-0.02121554422033447,-6.863660760818172,-0.5130783384993046,0.27668967746149464,0.34480817379776457,0.033340485917010054,0.6544813463097497,0.6343605488236996,0.6619367895745488,-0.513078338499324,0.3086093397362467,0.1317030391734187,-0.5753877129162115,0.5433305155456756,-0.20694534182211263,-0.37668666892619734,0.2219556836373803,0.27668967746123146,0.1317030391734474,-0.43477581396515413
out_J_1801_1804,0.005202259810847128,0.02284936890886112,-0.0976324416157344,0.038442546300761965,0.02832498195730875,-0.01741969131637962,-0.015824105024464043,13.148857806360375,-0.014831793640456593,1.297584309466782,0.2147553216427169,0.0499641344349965,-0.5193137215483734,-0.6835228306256022,-0.02672419459655581,-0.3042368277566482,-1.1307553065506795,0.21475532164265232,-0.16816081929664992,0.3676280151084618,-0.27966702091504936,-0.0753394329169966,-0.3727232244923463,0.9170987862373485,-0.1503957138360172,0.04996413443501632,0.36762801510842674,-0.5400334062210551,-0.5172158020622271,0.05432266426397542,-0.9169014197681782,0.5194063095231043,-0.10584478654788398,-0.5193137215483927,-0.2796670209150156,-0.5172158020623159,-0.8671407772538788,-1.4565082228852901,0.03618869002475347,-0.45597735297043396,-0.23936845613969288,-0.6835228306256277,-0.07533943291698846,0.05432266426397105,-1.4565082228852881,0.5350149335081799,-0.5053745280901396,-0.25499466830743106,-0.8244699895698017,-0.02672419459654876,-0.37272322449232076,-0.9169014197680919,0.03618869002472322,-0.505374528090032,-1.0457790438595271,0.6134429822601384,-0.1667358107649766,-0.30423682775664196,0.9170987862373189,0.5194063095231151,-0.455977352970425,-0.25499466830746137,0.6134429822600328,-0.19084108353652462,-0.032934461755529915,-1.130755306550748,-0.15039571383605904,-0.10584478654785558,-0.23936845613967805,-0.8244699895697821,-0.16673581076499486,-0.03293446175555628,-1.8567448695218673
out_J_1801_1805,0.007979823564265862,0.03008900110708075,0.035000734848042454,0.07653423374815584,0.003531168208822162,-0.031876444834454606,-0.033405892870064825,0.010394928163930877,13.288603496293527,0.17002160280922657,-0.37950497804518313,0.04186526609973005,-0.9193237296560474,-0.30122849196443247,0.7255292899239819,-0.11650773385819961,1.0523527042316991,-0.3795049780450582,1.6905103194144266,-0.015409044237160054,0.07080763765785085,-0.04331494806979264,0.2282666698910731,-0.8441998982619774,-0.07617445110764502,0.04186526609960932,-0.015409044237180806,-1.6952488760708389,-1.5887114624235308,-0.06252023188230067,0.7753264130616431,0.6240080225329613,0.9507956585715154,-0.9193237296559221,0.07080763765784888,-1.5887114624235248,-1.3185264458229928,0.057459493927887684,-0.30223271826994164,-0.026625390322741735,0.6463895268404438,-0.30122849196435614,-0.0433149480698519,-0.06252023188227947,0.05745949392791486,0.7676612031413965,-0.8411405485176378,-0.025881108038307857,-0.0908590053027198,0.7255292899239172,0.22826666989102742,0.7753264130616853,-0.3022327182698523,-0.8411405485175887,-2.0091762621983276,0.04681929034280228,-0.18141453638922142,-0.11650773385814811,-0.8441998982619217,0.6240080225330044,-0.026625390322775742,-0.0258811080383048,0.04681929034283356,0.8139233387731608,-0.3085698985518971,1.0523527042315879,-0.0761744511076555,0.9507956585716266,0.6463895268404166,-0.09085900530270552,-0.1814145363893183,-0.3085698985518781,5.342698113826372
out_J_1800_1801,-0.01003719580706921,0.005444166759588422,-0.001721108898012826,-0.006696778518350714,-0.005165778618839844,-0.016143893072926508,-0.01933609420816163,-0.008910190190428918,-0.03853938398383741,-0.7616937784886332,0.09876774269701137,-0.186017235133387,0.12542576366627883,-0.09299671245065257,-0.2671492646249723,0.11704785504065897,0.11148432610987416,0.09876774269700367,0.2515537620944817,0.12680360277305494,0.12034417005924494,-0.02201577548162734,0.22773561606694,0.013742254690592188,-0.1674866420451509,-0.1860172351333924,0.12680360277305439,-0.03642038052079991,0.14751572963922432,-0.014656755056855672,-0.032446219269264144,-0.29944539736522463,-0.18558776959279866,0.12542576366627506,0.12034417005924837,0.14751572963921086,0.13639554426141232,-0.0017895783764719144,-0.05547027074854577,0.009984142456295633,-0.015388067141174945,-0.09299671245063747,-0.022015775481606152,-0.014656755056842167,-0.0017895783764736797,0.15030606687482043,0.12181024133674599,-9.737992491772756,-0.19157769848505302,-0.2671492646249795,0.22773561606693485,-0.03244621926926598,-0.055470270748555664,0.12181024133673866,-0.29840185552962617,0.11688850852127872,-8.806892254921086,0.11704785504065786,0.013742254690577261,-0.29944539736521625,0.009984142456295685,-9.737992491772772,0.11688850852127557,-0.507201759980183,-0.055332071965660985,0.11148432610986779,-0.16748664204514305,-0.18558776959279166,-0.015388067141176165,-0.19157769848504225,-8.806892254921106,-0.05533207196564868,0.2959173746994723
out_J_1804_1805,-0.008871233197895055,-0.0013862599873894243,-0.005750820282583114,-0.0019235015872226197,-0.0033621233299945394,-0.007660427779826577,-0.014882062217704797,-0.01088874656878575,-0.0072948899850077235,-0.22733763486831896,-0.005699748427229929,0.06400503340837023,-0.01162402298071654,0.04072265502309837,-0.04120821957570829,0.01306091011002686,0.053891231338000216,-0.005699748427236365,-0.03398440325410012,0.0025586391027790354,-0.07837291241650064,-0.035840738582527315,-0.01892446753098322,-0.02018271987101251,-0.002746276537456993,0.0640050334083735,0.0025586391027760174,-0.09862477882674864,0.06931201292319257,-0.012614966004243264,-0.06652184799440368,-0.08269130189726359,-0.04538243057630621,-0.011624022980715914,-0.07837291241649985,0.06931201292318909,-0.15429467671439345,-0.06197069880460273,0.13724914055134546,-0.002785233488922502,0.0422510059652616,0.04072265502309434,-0.03584073858253056,-0.012614966004240615,-0.061970698804600356,-0.25617775596138515,-3.2093573061511416,-0.005568001530362525,0.057365879356228916,-0.041208219575708895,-0.01892446753098688,-0.06652184799440347,0.1372491405513504,-3.2093573061511433,0.012208871990018955,-0.010974258338813795,-0.04313494900186735,0.01306091011002541,-0.02018271987101264,-0.08269130189726569,-0.002785233488925793,-0.0055680015303620255,-0.01097425833880941,-0.08387477547001383,-3.4676554791611696,0.05389123133800346,-0.002746276537454817,-0.04538243057632032,0.04225100596525666,0.05736587935623196,-0.0431349490018632,-3.467655479161158,0.21941819414554464


==> results/quad/quad_2k2/base_all_reg.csv <==
output,offset,in_h_1800,in_h_1801,in_h_1804,in_h_1805,in_J_1800_1804,in_J_1800_1805,in_J_1801_1804,in_J_1801_1805,in_h_1800*in_h_1800,in_h_1800*in_h_1801,in_h_1800*in_h_1804,in_h_1800*in_h_1805,in_h_1800*in_J_1800_1804,in_h_1800*in_J_1800_1805,in_h_1800*in_J_1801_1804,in_h_1800*in_J_1801_1805,in_h_1801*in_h_1800,in_h_1801*in_h_1801,in_h_1801*in_h_1804,in_h_1801*in_h_1805,in_h_1801*in_J_1800_1804,in_h_1801*in_J_1800_1805,in_h_1801*in_J_1801_1804,in_h_1801*in_J_1801_1805,in_h_1804*in_h_1800,in_h_1804*in_h_1801,in_h_1804*in_h_1804,in_h_1804*in_h_1805,in_h_1804*in_J_1800_1804,in_h_1804*in_J_1800_1805,in_h_1804*in_J_1801_1804,in_h_1804*in_J_1801_1805,in_h_1805*in_h_1800,in_h_1805*in_h_1801,in_h_1805*in_h_1804,in_h_1805*in_h_1805,in_h_1805*in_J_1800_1804,in_h_1805*in_J_1800_1805,in_h_1805*in_J_1801_1804,in_h_1805*in_J_1801_1805,in_J_1800_1804*in_h_1800,in_J_1800_1804*in_h_1801,in_J_1800_1804*in_h_1804,in_J_1800_1804*in_h_1805,in_J_1800_1804*in_J_1800_1804,in_J_1800_1804*in_J_1800_1805,in_J_1800_1804*in_J_1801_1804,in_J_1800_1804*in_J_1801_1805,in_J_1800_1805*in_h_1800,in_J_1800_1805*in_h_1801,in_J_1800_1805*in_h_1804,in_J_1800_1805*in_h_1805,in_J_1800_1805*in_J_1800_1804,in_J_1800_1805*in_J_1800_1805,in_J_1800_1805*in_J_1801_1804,in_J_1800_1805*in_J_1801_1805,in_J_1801_1804*in_h_1800,in_J_1801_1804*in_h_1801,in_J_1801_1804*in_h_1804,in_J_1801_1804*in_h_1805,in_J_1801_1804*in_J_1800_1804,in_J_1801_1804*in_J_1800_1805,in_J_1801_1804*in_J_1801_1804,in_J_1801_1804*in_J_1801_1805,in_J_1801_1805*in_h_1800,in_J_1801_1805*in_h_1801,in_J_1801_1805*in_h_1804,in_J_1801_1805*in_h_1805,in_J_1801_1805*in_J_1800_1804,in_J_1801_1805*in_J_1800_1805,in_J_1801_1805*in_J_1801_1804,in_J_1801_1805*in_J_1801_1805
out_h_1800,0.007920514987313762,10.030612034630682,-0.2791386678235455,0.129030849603353,-0.05808999212915858,-0.3042457973425445,0.13397713275268236,0.15379639377023976,-0.26113396256694915,-3.566928371760952,-1.3105460283802834,-6.055853815501947,5.939068000765671,1.5179985483023306,2.311011422758738,-3.5952261596340334,4.020426077522873,-1.3105460283802108,-2.2183475083014925,-0.0918224894028482,-1.9331802130383382,4.209378345375159,-0.033352275625892866,-1.7836506535112857,3.625194417210685,-6.055853815501679,-0.09182248940293794,2.8458877300552716,-2.1498260847052246,-3.7261446368144764,0.9783625985589299,3.624831576668426,5.13422014814434,5.9390680007660155,-1.9331802130386302,-2.1498260847051442,-9.18847111822167,2.639031172137639,-7.273296215071145,-2.816478817518517,-1.4604599000642393,1.5179985483022895,4.209378345375197,-3.7261446368143067,2.6390311721373405,-8.967423605473774,2.5479785930934162,1.876245985487717,0.6955554092880551,2.3110114227584266,-0.03335227562680561,0.9783625985588154,-7.273296215070623,2.5479785930934176,9.989454608415343,-0.08940621878060769,-1.7825086488544222,-3.595226159633037,-1.7836506535112673,3.6248315766683445,-2.81647881751856,1.8762459854877156,-0.08940621877988375,-0.6012905909564396,-0.3763903880447665,4.020426077522803,3.6251944172105746,5.134220148144277,-1.460459900064876,0.6955554092877089,-1.782508648853984,-0.3763903880443847,-11.43168044910485
out_h_1801,0.024065603971259463,0.045644753729373634,10.527643506163173,-0.03989778082112635,0.08539098912789192,0.0176895955815615,0.08026776487245482,-0.1725589292351492,0.29186943065535015,-7.761137401829146,2.1915337003314623,1.7333712828972145,2.588848252754098,-1.5324729785382678,-3.4393759868786735,-2.260954449017885,6.7170377837545745,2.1915337003311395,3.838346337375546,4.72541919767519,2.0378859207797237,-0.17750416260461196,-2.522290635607466,1.8279125489336605,-1.3755504725428316,1.7333712828971037,4.7254191976755955,1.8225170611806687,-0.08680471607527901,-4.427143310028609,0.27117685537062786,-8.789932952572025,0.3411338575109005,2.5888482527544436,2.0378859207796056,-0.0868047160758756,2.8074803695762847,1.0482007506027318,0.7475612464982767,-2.3768302319676797,-4.5207345058955255,-1.5324729785382554,-0.17750416260400384,-4.427143310028788,1.048200750602136,0.0807530392239371,-1.012152553332631,-3.951254507176276,-1.7783141634105974,-3.4393759868781166,-2.522290635607789,0.2711768553705581,0.7475612464981726,-1.0121525533322941,6.624292116999876,-0.31889737690319986,-3.2934769109423128,-2.26095444901824,1.827912548933457,-8.78993295257169,-2.3768302319678933,-3.9512545071760847,-0.3188973769030687,-10.124984143475817,-1.3429904950507054,6.717037783754527,-1.375550472542797,0.34113385751129965,-4.520734505895899,-1.7783141634106765,-3.293476910942267,-1.3429904950511924,0.5258691123201414
out_h_1804,-0.01859541647745601,-0.32357653935125014,0.40070401538116784,9.994627017253306,0.057298182593755916,-0.016824833699259426,-0.12641132267405567,0.23782701810352103,0.12126897383913869,-1.185053781050308,-0.6013437437320825,-3.607658525368517,-0.23053974132340152,-8.911384456172529,-5.620098465071805,-0.1667885697843467,0.2757387551670928,-0.6013437437322375,11.886583035784465,-0.28100463521948876,0.8033654774342198,1.1120500351698999,2.486161432624584,-9.627314381171425,-0.444507328458909,-3.6076585253682634,-0.2810046352191412,0.8512027398641072,0.17324541332574034,-1.5096084575164799,3.021990303688469,-1.2254281364941864,0.7906116780225347,-0.23053974132295452,0.8033654774336436,0.1732454133258049,-6.595907938857926,1.1638057518174387,3.6688998440533367,-7.150655177311338,-2.609649654424201,-8.911384456172733,1.1120500351694422,-1.5096084575154507,1.1638057518177125,6.316259088981579,-1.8214469430713272,-2.9828791941557764,0.3414640940497764,-5.620098465071721,2.4861614326246886,3.0219903036886167,3.6688998440527647,-1.8214469430712275,0.6045714227841481,-3.431062636001493,2.9814297127656872,-0.16678856978376455,-9.62731438117117,-1.2254281364944637,-7.150655177310543,-2.982879194156546,-3.431062636001712,-3.0440582987079567,-1.9084756347799594,0.2757387551675946,-0.4445073284583402,0.7906116780227729,-2.6096496544239063,0.34146409404961464,2.981429712765353,-1.908475634780316,3.430717717874832
out_h_1805,-0.020479583492746676,0.11053364527521209,0.3180036748991807,0.09770179012345494,10.095956348683686,0.019910663411660846,-0.03154368255974007,-0.005419963078497324,0.06022851356204379,-1.200489609408939,3.284068025842402,0.8739491655264191,-1.5057377156226195,0.3108021783470196,-9.810971346924905,0.6119203100277066,-2.0059052903986534,3.2840680258417234,10.668885925706062,-1.82877022995787,-1.684158060966029,-0.6572909045203407,-0.931205114548777,-1.6244662379448447,-10.28167549263959,0.873949165526432,-1.8287702299574853,2.737596060719589,0.6000180216243305,3.281405179306013,-0.9616313592676086,-0.22352028226051038,-0.013841232278922127,-1.505737715622387,-1.684158060965955,0.6000180216241789,-4.967202644965481,-0.42125315695870913,0.7778443335293551,1.8165703476428878,0.42478453428876417,0.31080217834673224,-0.6572909045207552,3.281405179305455,-0.42125315695898036,-10.239211390777054,0.5815961077081294,-1.640233484776303,-4.3175167936333025,-9.810971346924987,-0.931205114548669,-0.9616313592679948,0.7778443335295937,0.5815961077074436,5.799603987029169,0.05657073633641819,-0.8831615306553062,0.6119203100274432,-1.6244662379443822,-0.22352028226034923,1.8165703476430544,-1.6402334847768534,0.05657073633617043,-3.1977189670039396,3.5958136302984327,-2.0059052903985854,-10.28167549263915,-0.013841232279073275,0.4247845342890061,-4.317516793633555,-0.8831615306557912,3.595813630298944,3.1389877429860986
out_J_1800_1804,0.025743039958980606,-0.08429789569362921,0.038022541298182465,0.03741952961563337,-0.03583527479587205,11.368370156414327,0.008481232759982353,0.02377314440268837,0.01782319011882065,-0.9024159465658814,0.502811869075273,0.41042965647867524,0.8182609615189738,-0.1314515459763908,0.175068773534166,-0.35936925703395994,-0.18599220418169277,0.5028118690752164,-0.8880659176861164,-0.9728131878382018,-0.22311962340507593,-0.0949168505102532,-0.06038595630478277,-0.48097114282470776,-0.28483074213832343,0.4104296564786634,-0.9728131878381423,0.04223641584414182,0.5024396753960882,0.7211678025963791,-0.6070215560831459,0.1123861769604639,-0.17510027263437092,0.8182609615189645,-0.2231196234050547,0.5024396753960936,-0.8314398259328218,0.02755229361858564,-0.3595264640260157,0.3079466666937203,-0.1370394578046837,-0.13145154597642358,-0.09491685051025761,0.7211678025963092,0.02755229361865704,-4.602245953325538,-0.29688948368830725,0.38908163962394554,-0.4154427541150539,0.1750687735341772,-0.060385956304810307,-0.6070215560831633,-0.35952646402615757,-0.29688948368825485,0.74346970449426,0.36351970166494474,0.5396774652733335,-0.359369257033964,-0.48097114282466846,0.11238617696045969,0.30794666669372583,0.38908163962384856,0.36351970166484265,1.3530087797746273,-0.054070634068859605,-0.18599220418177273,-0.28483074213830667,-0.17510027263433545,-0.13703945780460178,-0.4154427541150691,0.5396774652733823,-0.054070634068895965,-1.5448736372323848
out_J_1800_1805,0.028368011435357103,-0.01788586026478553,0.03169442809398249,-0.0003332387994770265,0.030889908975102298,0.07454232945008554,11.282956964966164,0.010872799778682055,0.026081940519582077,-2.0240173562130965,0.6617026237213502,0.2032823448851511,-0.747678812406917,0.25450736968482957,-0.29883960373952767,0.8410795345094277,0.12313773111331663,0.6617026237213127,-1.4299609987383899,0.0828524903268557,0.19950304814250677,-0.06950974889320384,-0.1705704400510816,-0.1792479432725973,0.34349076372644716,0.20328234488506502,0.08285249032684877,-0.6913910803309138,0.15216723704008375,0.3993028398548687,0.13204833876943717,-0.19703445369020312,-0.16698680762228557,-0.7476788124068874,0.1995030481425488,0.15216723704008348,0.08553534897917403,0.627016929484823,0.38026383903108035,-0.6622987873330065,-0.02636255880543577,0.25450736968468496,-0.06950974889332281,0.39930283985493265,0.6270169294847681,0.2957037591120319,0.36471810225087165,-0.0902469435779102,0.6910175341970909,-0.2988396037394825,-0.17057044005115338,0.1320483387694484,0.3802638390310851,0.3647181022509047,-11.426366265135128,0.6672185011797228,-0.25117977624253146,0.8410795345094385,-0.1792479432727101,-0.1970344536901199,-0.6622987873330325,-0.09024694357791117,0.6672185011797073,0.649721701266873,0.4209359750012177,0.12313773111340051,0.34349076372643683,-0.16698680762225762,-0.026362558805529106,0.6910175341972514,-0.2511797762425469,0.42093597500120633,-1.180295463315369
out_J_1801_1804,-0.01092006953234934,0.037802284476262576,-0.06347954315146966,-0.010905560225114049,-0.02416405736647268,0.013223839844060562,-0.028821883643834516,11.203639648778106,0.006694524357520055,2.4247469615510497,-0.616557754991009,-0.29208228264999536,-0.30346749844210896,0.07154512188158735,-0.6576051813039079,0.29373250323268246,0.9168685375883517,-0.616557754990976,2.972944452854688,-1.0536147928397943,0.18351190248458973,-0.008024491931383935,0.13709647954546764,0.08969605144240181,0.35929577324687273,-0.2920822826499716,-1.0536147928400106,-0.5863303614644564,-0.2563581207449736,0.26708393057075286,-0.057119440088305364,0.018927549524266736,-0.03398624437002534,-0.3034674984421816,0.18351190248453952,-0.2563581207449221,-2.1177293242028514,0.07530373941754946,0.06996365192002656,-0.9287494732528044,0.9397721612718166,0.07154512188166266,-0.008024491931236834,0.2670839305708039,0.07530373941744888,0.5315558977582681,-0.3532708571240129,-0.7324845911351545,0.21636713021019896,-0.6576051813038838,0.13709647954545195,-0.057119440088258984,0.06996365192009418,-0.35327085712396195,-0.22697016295957945,1.206851911989936,0.0779182852403775,0.29373250323267625,0.08969605144243682,0.018927549524230366,-0.9287494732527871,-0.7324845911351535,1.2068519119897971,-2.214974310052332,-0.28327100941066996,0.9168685375883997,0.3592957732468149,-0.03398624436973855,0.939772161271797,0.21636713021015505,0.07791828524048092,-0.28327100941062733,1.2178080084288292
out_J_1801_1805,0.03216069446581165,0.025356346115310898,-0.009904532707882358,-0.010866187077958537,0.027439058387546313,0.0012964997804341943,0.025873752698896874,0.003910135426436986,11.388550960159968,1.0165329405132209,-0.9464086457161804,0.22723951048335295,-0.3397303497920768,0.10721770942808806,0.26492172082787796,-0.006393244192672796,0.03895659429506624,-0.9464086457160537,-0.5948501015150292,0.2256477542579549,-0.3729658544972396,-0.06376854804393646,0.2015343974695972,1.053036846563698,0.014312934281626576,0.22723951048339516,0.2256477542578293,-0.31735304533464426,-0.31959561506379186,-0.3238883325508867,0.5608377992898468,-0.4106436205913841,1.0913922744236908,-0.33973034979199884,-0.37296585449740827,-0.3195956150638176,-0.8218817340888821,0.6315196617090532,-0.1716738367927708,-0.4346033748541995,-0.2155733248563181,0.10721770942802464,-0.06376854804410242,-0.32388833255085886,0.6315196617091313,1.174451803358491,0.3930131303924671,0.046248653592454454,0.2081164064944291,0.2649217208277944,0.2015343974695403,0.560837799289934,-0.17167383679267595,0.3930131303924756,-0.7463457641543118,0.3375875714550448,-0.3550533466922489,-0.006393244192705864,1.0530368465637683,-0.410643620591391,-0.43460337485423545,0.04624865359237479,0.3375875714550469,1.2786761961647013,0.54030223012117,0.03895659429497438,0.014312934281617375,1.0913922744237392,-0.21557332485633746,0.2081164064945672,-0.35505334669233113,0.5403022301211349,-4.970493089304849
out_J_1800_1801,-0.0005431241806494374,0.0019989794762605814,0.0024469012649447537,-0.000571202505044573,-0.0017689646175261323,-0.006046459089288404,-0.014525314940991603,-0.0076029652062631105,-0.010406887554720417,-0.24579419095819885,0.027772187400507645,-0.0011042079618371874,0.08171148947273812,-0.09888300955487181,-0.12703211440181658,0.029904811067615163,0.2260146499628494,0.027772187400506704,0.23297399160449736,0.07371933646168792,0.14937329330091006,0.07163764538676358,0.08549409788403244,-0.13163540269839255,0.07513778829478156,-0.0011042079618319113,0.07371933646169368,-0.19195498035514946,0.029431545865223813,0.09420525980030942,0.028350364794192433,-0.09700523579849585,-0.09737565365311221,0.08171148947273843,0.1493732933009102,0.02943154586522839,0.017353938662730297,0.044273738062079813,-0.05560836463028449,-0.0176769227048167,-0.013457630947015187,-0.09888300955486964,0.07163764538676239,0.09420525980031054,0.0442737380620784,-0.056028474544573374,-0.03214863614461158,-2.218991127297527,-0.035878063071719424,-0.1270321144018151,0.08549409788403381,0.028350364794197842,-0.05560836463027669,-0.03214863614461728,-0.05051364273433756,-0.03043538567886231,-2.174515997489429,0.029904811067616985,-0.13163540269839666,-0.09700523579849718,-0.017676922704817723,-2.2189911272975236,-0.030435385678862985,-0.007142291103625555,-0.0677481454082629,0.2260146499628484,0.07513778829478368,-0.09737565365311741,-0.013457630947016594,-0.03587806307172181,-2.174515997489419,-0.06774814540825666,0.029855516517958168
out_J_1804_1805,-0.0015236209562881618,-5441589960281737e-20,-0.0028356121352538003,0.0003804483017484533,-0.00042695422635846,-0.009651982509764814,-0.004284152839499136,-0.013577560828084149,-0.002533518652087252,-0.2697168949672724,0.069476259091369,0.07325432917232937,0.048883274260053296,-0.03531261753801316,-0.17367707908576557,0.02194340298453341,0.0867052657052292,0.06947625909137466,-0.2736345360633733,0.0061579448904993134,-0.018059948795466466,0.012685505605403657,-0.03019861025395718,-0.03962457817780595,0.04983085418277346,0.07325432917232609,0.006157944890504898,-0.16092940833113317,0.14463760209893048,-0.05546355594959907,-0.15531385526446329,-0.22985237462817854,0.06596790474746848,0.0488832742600548,-0.018059948795461515,0.14463760209892443,0.0268101280354793,0.04295562245039439,-0.030420853776284167,0.07954250719961602,-0.011424512448661522,-0.03531261753800925,0.012685505605403281,-0.05546355594960074,0.042955622450393145,-0.20337347526311114,-2.6099669546276214,-0.07462258648078422,0.10773209601475041,-0.17367707908576957,-0.030198610253955004,-0.15531385526446043,-0.03042085377628986,-2.6099669546276134,-0.03650318748637261,0.010076626584831995,0.03829778022104442,0.021943402984530954,-0.03962457817780155,-0.22985237462816935,0.0795425071996198,-0.0746225864807938,0.010076626584825736,-0.31257236794187143,-2.7882944316757237,0.0867052657052316,0.049830854182764714,0.06596790474746636,-0.011424512448665535,0.10773209601474995,0.03829778022104346,-2.788294431675715,0.2656654739266936


==> results/quad/quad_2k3/base_all_reg.csv <==
output,offset,in_h_1800,in_h_1801,in_h_1804,in_h_1805,in_J_1800_1804,in_J_1800_1805,in_J_1801_1804,in_J_1801_1805,in_h_1800*in_h_1800,in_h_1800*in_h_1801,in_h_1800*in_h_1804,in_h_1800*in_h_1805,in_h_1800*in_J_1800_1804,in_h_1800*in_J_1800_1805,in_h_1800*in_J_1801_1804,in_h_1800*in_J_1801_1805,in_h_1801*in_h_1800,in_h_1801*in_h_1801,in_h_1801*in_h_1804,in_h_1801*in_h_1805,in_h_1801*in_J_1800_1804,in_h_1801*in_J_1800_1805,in_h_1801*in_J_1801_1804,in_h_1801*in_J_1801_1805,in_h_1804*in_h_1800,in_h_1804*in_h_1801,in_h_1804*in_h_1804,in_h_1804*in_h_1805,in_h_1804*in_J_1800_1804,in_h_1804*in_J_1800_1805,in_h_1804*in_J_1801_1804,in_h_1804*in_J_1801_1805,in_h_1805*in_h_1800,in_h_1805*in_h_1801,in_h_1805*in_h_1804,in_h_1805*in_h_1805,in_h_1805*in_J_1800_1804,in_h_1805*in_J_1800_1805,in_h_1805*in_J_1801_1804,in_h_1805*in_J_1801_1805,in_J_1800_1804*in_h_1800,in_J_1800_1804*in_h_1801,in_J_1800_1804*in_h_1804,in_J_1800_1804*in_h_1805,in_J_1800_1804*in_J_1800_1804,in_J_1800_1804*in_J_1800_1805,in_J_1800_1804*in_J_1801_1804,in_J_1800_1804*in_J_1801_1805,in_J_1800_1805*in_h_1800,in_J_1800_1805*in_h_1801,in_J_1800_1805*in_h_1804,in_J_1800_1805*in_h_1805,in_J_1800_1805*in_J_1800_1804,in_J_1800_1805*in_J_1800_1805,in_J_1800_1805*in_J_1801_1804,in_J_1800_1805*in_J_1801_1805,in_J_1801_1804*in_h_1800,in_J_1801_1804*in_h_1801,in_J_1801_1804*in_h_1804,in_J_1801_1804*in_h_1805,in_J_1801_1804*in_J_1800_1804,in_J_1801_1804*in_J_1800_1805,in_J_1801_1804*in_J_1801_1804,in_J_1801_1804*in_J_1801_1805,in_J_1801_1805*in_h_1800,in_J_1801_1805*in_h_1801,in_J_1801_1805*in_h_1804,in_J_1801_1805*in_h_1805,in_J_1801_1805*in_J_1800_1804,in_J_1801_1805*in_J_1800_1805,in_J_1801_1805*in_J_1801_1804,in_J_1801_1805*in_J_1801_1805
out_h_1800,0.009558576732394061,10.070175293125427,0.18015363531072828,0.2515600204638362,-0.19256589157907913,-0.24958125463301492,-0.3303106653529623,0.11244235789340162,-0.20338758182164698,14.318600114015297,-2.2243098679782065,-1.5423773228809776,2.8193142871375145,4.862138253988028,-2.507603423492367,-0.5104626319683491,4.051468548046316,-2.224309867977736,10.02019194911816,1.6274077569648364,2.558271926852065,3.9277709647104264,-1.3901612696696117,-1.28605783656468,3.148280026895623,-1.5423773228812871,1.6274077569642555,2.375082421723786,3.0207088495655148,-12.480037489209053,-1.78723541927173,3.525314880100382,2.7674062037634686,2.819314287137962,2.5582719268519947,3.0207088495649024,-2.1303268834229305,-0.39886561141016313,-12.142777207458161,-0.9198927055088612,0.24630002322510972,4.862138253988055,3.9277709647101786,-12.480037489209527,-0.3988656114102653,1.589776631626681,-1.061965045959008,1.801111863772298,1.3040716802679608,-2.507603423492527,-1.390161269669371,-1.787235419271244,-12.142777207457968,-1.0619650459587904,-4.0781097154418635,2.195609677713038,-0.5113338037911463,-0.5104626319686497,-1.2860578365652093,3.525314880099785,-0.9198927055091264,1.8011118637731962,2.195609677712608,-1.1139041457711543,-0.17687340915582392,4.051468548046494,3.1482800268957107,2.767406203763271,0.24630002322657082,1.3040716802676482,-0.5113338037912166,-0.17687340915580596,16.41433825528979
out_h_1801,0.028662662280026716,-0.28369630836544096,10.32585373167658,-0.08715981861464507,-0.20987282078717048,0.1681905937013453,0.2526454311838708,0.028077685400482846,-0.035499146277269474,5.198340762286846,-1.4633484820110707,-0.8165846645532134,0.7588894110941984,-3.7355864415147715,-4.513578041761878,-1.1802668520056092,-1.163812015679233,-1.4633484820112226,17.58542855796664,0.3446799184820992,2.6872161309161315,0.16604263252248339,0.10382820838170254,1.408886472023514,-0.9772511764298366,-0.8165846645529743,0.34467991848216745,0.20568075195057794,0.9502790331338491,-2.5842843368049055,0.42093057782784654,-16.367969308259106,-1.373549387481829,0.758889411094069,2.6872161309160942,0.9502790331339337,-2.4440905679984297,1.8217732587187314,-0.21220896718478846,-2.226675656207081,-13.884221905250369,-3.7355864415145765,0.16604263252287968,-2.5842843368049047,1.8217732587190925,3.109670914594147,-1.281916908394916,-0.42540068092144406,4.049081160745251,-4.513578041761927,0.10382820838180776,0.42093057782779963,-0.2122089671848431,-1.281916908394644,-0.6706890018342103,2.1208168389149273,-0.5169418318834716,-1.1802668520055593,1.4088864720236536,-16.36796930825954,-2.2266756562071643,-0.4254006809217851,2.12081683891528,1.2616691597849838,0.5766952748905734,-1.1638120156793486,-0.977251176430083,-1.373549387481273,-13.88422190525029,4.049081160745434,-0.5169418318837912,0.5766952748900278,4.100280145021907
out_h_1804,0.012894163434676038,-0.015976238535860762,-0.07195423823801042,10.667461726876082,0.03791762504266074,0.12467642433260276,0.036610201588126,-0.14766386203481094,0.031005550137881085,1.2330233526111036,-1.1155452463013509,2.395602139861373,1.0924464697135121,-6.3257642942406695,-2.280135456377627,-0.4507068905254078,-1.2865791413344185,-1.115545246301502,-3.7095426449034785,1.5560936887914114,-0.23404653468898362,-0.7042705830662178,1.1548326946967258,-7.905795102500843,-0.32209273350231865,2.3956021398613885,1.5560936887909933,0.49808541660269606,0.9487248204411033,1.7140505417407694,-0.13596113628293605,-0.3359824287794606,-1.2150063232814516,1.0924464697135554,-0.2340465346893709,0.9487248204413248,2.5365156028193554,0.8054183260432218,0.11823562217472104,-1.5522593898111783,-2.3605333873920182,-6.325764294240479,-0.7042705830663297,1.714050541741634,0.8054183260431985,4.790153160577838,1.6882720279611625,-0.3966410129115254,0.5863966959449776,-2.280135456377501,1.1548326946968186,-0.13596113628293083,0.11823562217495957,1.688272027961647,2.895409099865665,1.8490411184693847,-0.988472813037338,-0.45070689052540525,-7.905795102500875,-0.335982428779068,-1.5522593898108568,-0.3966410129115037,1.849041118469367,2.862932598194398,0.24397792024644938,-1.2865791413341945,-0.32209273350219886,-1.215006323281419,-2.360533387392478,0.5863966959449758,-0.9884728130374613,0.243977920246374,-4.053427497658132
out_h_1805,0.015077230031027943,-0.10644530661336414,-0.09205410350034292,0.20461360414141427,10.76477465083601,0.20877832329716497,-0.2177327876658503,0.23931375408676664,-0.16552262584112384,4.987853386842828,-0.8147088016252235,1.6875831063041726,1.5355924640041299,-0.04432531571839548,-10.180007434729037,2.464952039934968,0.5288583735085381,-0.814708801625062,-1.957275962645817,0.846507790982102,-0.8588713880875072,0.7992422969322013,2.1961566138861386,-2.918018451499822,-6.8642602776067765,1.6875831063043385,0.8465077909818508,4.694435574353492,-0.16245566714151732,1.2212605975133102,-0.24645275250263587,1.5768149678633838,-0.13520395201738986,1.5355924640041656,-0.8588713880875269,-0.16245566714140935,13.425299463322428,-1.6971956341904282,0.6548369803998247,-3.589035997302041,-0.8724276731908666,-0.04432531571816487,0.7992422969327526,1.2212605975131474,-1.6971956341906667,7.819418754897133,-0.36013466590950977,0.8124404889916648,0.6890422074809872,-10.180007434728656,2.1961566138861945,-0.2464527525030236,0.654836980399753,-0.3601346659091052,-0.46714660096904126,0.45348790507082304,0.2210887786244109,2.464952039935718,-2.9180184515003007,1.5768149678633565,-3.589035997302611,0.8124404889915426,0.45348790507080106,-1.1606295993099338,-3.091673700936291,0.5288583735089211,-6.864260277606738,-0.1352039520174783,-0.8724276731907045,0.6890422074810032,0.2210887786243726,-3.091673700936428,0.46422356861721537
out_J_1800_1804,0.017677096215771345,0.1936265131726223,0.025375830161518415,0.0030678826888914253,0.024579662238462793,10.955479055676818,-0.02402316391210245,0.027897906352499505,0.02928201935898688,0.914378089385749,-0.5797448338145249,0.5875337575246424,0.3830223106588123,0.002669941696413893,0.04086585528414665,0.757288325429023,-1.0944178428431384,-0.5797448338143879,-0.3957480523182698,0.4201315627165308,0.3341652746946844,-0.4920468810113958,-0.5687990778229738,-0.644021566775844,0.6233793602244515,0.5875337575246379,0.4201315627165962,-0.23664885728853263,0.42094722389499634,0.7407450888290155,-0.4820024045622111,1.1428897683401709,-0.010598094983647987,0.38302231065881,0.33416527469467117,0.42094722389495204,0.8449696495029017,-0.17341518613956872,-0.8233872525117928,1.5261573006185236,-0.5502934255652284,0.0026699416964065677,-0.4920468810113961,0.7407450888289708,-0.1734151861395604,-2.521287147633859,0.6710947270879949,-0.03886128262470405,-0.21707691489354536,0.040865855284162964,-0.5687990778229703,-0.48200240456220905,-0.8233872525118889,0.6710947270880369,-0.17882093494001067,0.3182562200168238,0.5920005085966941,0.7572883254290532,-0.6440215667758267,1.142889768340132,1.5261573006185443,-0.03886128262468662,0.3182562200168703,0.6685627043344312,0.5076452587130482,-1.094417842843183,0.6233793602243773,-0.010598094983676264,-0.5502934255651986,-0.21707691489355985,0.5920005085966826,0.5076452587130034,0.5784723839774144
out_J_1800_1805,0.01255124171850006,0.03628040903547666,0.024501103842364175,-0.0042741521573235255,0.025790094365452383,-0.019497451669302886,10.618769046120594,0.018200794732429935,-0.040635557521273326,-0.04426474695326587,-0.023045548887389453,0.6768876392025603,-0.08101833747451899,0.36612158731273986,0.5499021222098037,-0.3612453116934186,0.21714735482940203,-0.02304554888735147,0.04207387191048403,-0.2377919812267442,0.13204224111629304,-0.13716670465653444,0.0924602448811839,-0.07124928585442476,0.4076347239688124,0.6768876392026205,-0.23779198122675313,1.465518577944899,0.22864209367012814,0.020775943770128483,0.8814372266259272,0.5652576572028282,-0.09797498986101223,-0.08101833747437272,0.13204224111628662,0.22864209367019891,0.9467478116640032,-0.3296980358555178,0.3682687851506803,0.7152068935272826,-0.13498892067022172,0.36612158731283384,-0.13716670465646605,0.020775943770210182,-0.32969803585546104,0.04828253161326948,0.13921460187884857,-0.4830391992612854,-0.3139831899494303,0.5499021222098416,0.09246024488111128,0.8814372266259102,0.3682687851506935,0.13921460187890572,-6.279445504918207,-0.042515896144332196,0.1585191278193026,-0.3612453116933453,-0.0712492858543822,0.5652576572028595,0.7152068935272226,-0.48303919926130456,-0.04251589614413051,-0.14750514124787706,-0.41484558450932657,0.2171473548294438,0.4076347239689238,-0.09797498986109213,-0.1349889206702577,-0.31398318994947927,0.15851912781925287,-0.4148455845092039,-0.5237592026935135
out_J_1801_1804,0.006803435742052925,0.062260983197624915,0.10097659244377602,0.013342225867706545,0.02139236865459802,-0.02149057236394671,-0.027835521298038478,11.118317976086802,-0.01095655315695989,-0.07466834190379591,-0.4904223921995141,-0.11019176937293622,-0.657074032432237,0.7279159296216049,-0.18612189971641685,-0.31432104917268405,0.38845042415358083,-0.4904223921994847,6.199877201566895,0.4292218596524945,0.5221744896076398,0.04070274128904028,-0.5670060086581135,0.5668091542592006,-0.33741739214367605,-0.11019176937290037,0.4292218596524973,-2.262963279544015,-1.0201368876416421,0.8391360161045254,-0.039261330648102416,0.5027331399764589,-0.04078876190223165,-0.6570740324323049,0.5221744896077868,-1.0201368876415748,-0.3773549826298763,-0.6902177618561498,1.2493271282636447,-0.2829814231667241,0.012900582930980509,0.727915929621694,0.040702741288917786,0.83913601610445,-0.6902177618560906,0.16942796135219387,-0.2632492436976576,-0.44859906122369353,-0.33988780621966114,-0.1861218997164822,-0.5670060086581039,-0.03926133064814501,1.249327128263687,-0.26324924369771174,0.2594329673056373,-0.34307314263464006,-0.00700878959048175,-0.31432104917266085,0.5668091542591768,0.5027331399764139,-0.28298142316672237,-0.44859906122372867,-0.3430731426347623,2.9693939372498908,0.4237571921403125,0.38845042415370135,-0.33741739214360383,-0.04078876190225154,0.012900582930970796,-0.33988780621977177,-0.007008789590494298,0.4237571921402831,0.8420843564061625
out_J_1801_1805,0.03151628841896566,0.010197419734473053,0.01953089552566596,0.004381449246420032,-0.014872357867002521,-0.02907293797145495,-0.0769009232552897,0.01936692491174078,10.829143589730739,-0.040097718435577225,-0.1565261658187851,-0.12102959589627812,0.18516577041704207,-1.1247884210628565,0.36930568885487103,0.21870532568268558,0.2793722481881256,-0.15652616581878923,1.7356924564483092,-0.3372436009003285,0.1839789210077055,-0.24011188655678983,0.12381680064597352,-0.867834097535741,0.04961196194142842,-0.12102959589627633,-0.3372436009004083,0.11770620836526599,-0.6018965022421339,-0.2527723346370543,0.5446843440660221,0.12986729742661757,0.06727215543933998,0.18516577041694188,0.18397892100763638,-0.6018965022421973,-1.1621153819401664,-0.3257255017175133,-0.20892465891045073,0.33346147017039085,0.19700348472348492,-1.1247884210627903,-0.24011188655666807,-0.2527723346369859,-0.325725501717497,-1.6123961640798552,-0.36116465010888066,-0.3054401140702264,-0.38416854904353753,0.36930568885498016,0.12381680064601909,0.544684344066005,-0.20892465891046336,-0.3611646501088072,-0.8111767745644825,-0.3581652815517392,0.10763768214130814,0.2187053256825615,-0.8678340975357136,0.1298672974266072,0.3334614701703428,-0.3054401140702404,-0.3581652815516622,0.1770951921302673,-0.061226093227563894,0.2793722481881386,0.049611961941248464,0.0672721554394517,0.19700348472352897,-0.38416854904355346,0.10763768214139605,-0.06122609322755884,-7.089899978307087
out_J_1800_1801,-0.003742855924301285,-0.0014378212318744814,-0.0030978538364959765,-5148316188390136e-20,-0.006998399948033247,-0.0313742987982509,-0.03218546504688192,-0.00797454389545065,-0.011368177107915265,-0.5100721967218673,0.13425593675047526,-0.11823302338600077,0.08802793893574475,-0.05108203106802691,-0.08255707305476291,-0.08659477793532475,0.07236766852443019,0.13425593675047526,0.09405549027197996,0.009525899793851201,0.09665425541585655,-0.17711908427921502,0.2060704505956328,-0.05431174640651601,0.04550375464976885,-0.1182330233860021,0.009525899793849713,0.0428193168527798,0.09387495134315695,-0.03046703630500836,-0.03164695631591355,-0.1251866018499367,-0.12978805688986958,0.08802793893574058,0.0966542554158511,0.09387495134315216,0.05041070864538856,-0.017283446037556806,-0.16274383528330374,0.11459289317464454,-0.07310361412459124,-0.05108203106802111,-0.17711908427921869,-0.030467036305006252,-0.017283446037549326,0.24419810067241648,0.005092053053143119,-5.700172258480261,-0.06768396595394838,-0.08255707305476137,0.2060704505956292,-0.03164695631592393,-0.1627438352833008,0.00509205305314047,-0.18465288893385007,-0.027482989822542464,-5.236428137822818,-0.08659477793532593,-0.0543117464065121,-0.12518660184993988,0.1145928931746537,-5.700172258480255,-0.027482989822538974,0.023028484517414106,0.10676726466467147,0.07236766852442657,0.04550375464977413,-0.1297880568898753,-0.073103614124591,-0.0676839659539522,-5.236428137822821,0.10676726466467577,0.10248012289255357
out_J_1804_1805,-0.006338677778233016,-0.005588274522271856,-0.0028795631671044,-0.0005118331990423867,-0.0036111745419268363,-0.005291332365166023,-0.012833225347902162,-0.017443593330947367,-0.006113427853344301,-0.07524665211476438,-0.060883084606705974,0.0545591547462253,-0.013664052287660048,-0.04468542914902003,-0.09720346318605241,0.09253024743266863,-0.03428180129924106,-0.06088308460670563,-0.2565139763469008,0.06144029351860892,-0.04751833596515022,-0.052623093885585316,-0.06174320965769873,0.01726960838830305,-0.052286858629706424,0.05455915474622677,0.061440293518607185,-0.283617674814718,0.04080221449142642,-0.1415423644478076,-0.05057716057130668,-0.033958587740770756,-0.03226230827839233,-0.013664052287656896,-0.047518335965148026,0.04080221449142631,0.027325213992781792,-0.04888165451223562,0.1301147056403867,0.00960008641501626,-0.005431493133239937,-0.044685429149021336,-0.052623093885582,-0.14154236444780766,-0.048881654512238526,0.025129368595732754,-2.4280616307578198,0.07830206606366949,0.012681152679300898,-0.09720346318605008,-0.06174320965769586,-0.05057716057130689,0.1301147056403851,-2.428061630757823,0.14866680179955422,0.02095516144170333,-0.08362949183676918,0.09253024743267152,0.01726960838830452,-0.033958587740773455,0.009600086415018604,0.07830206606366598,0.020955161441708902,0.0026174611950084115,-2.614446787991223,-0.034281801299241674,-0.052286858629705266,-0.03226230827839093,-0.005431493133239846,0.012681152679298256,-0.08362949183676978,-2.6144467879912243,-0.007569758130566685


==> results/quad/quad_2k5/base_all_reg.csv <==
output,offset,in_h_1688,in_h_1689,in_h_1692,in_h_1693,in_J_1688_1692,in_J_1688_1693,in_J_1689_1692,in_J_1689_1693,in_h_1688*in_h_1688,in_h_1688*in_h_1689,in_h_1688*in_h_1692,in_h_1688*in_h_1693,in_h_1688*in_J_1688_1692,in_h_1688*in_J_1688_1693,in_h_1688*in_J_1689_1692,in_h_1688*in_J_1689_1693,in_h_1689*in_h_1688,in_h_1689*in_h_1689,in_h_1689*in_h_1692,in_h_1689*in_h_1693,in_h_1689*in_J_1688_1692,in_h_1689*in_J_1688_1693,in_h_1689*in_J_1689_1692,in_h_1689*in_J_1689_1693,in_h_1692*in_h_1688,in_h_1692*in_h_1689,in_h_1692*in_h_1692,in_h_1692*in_h_1693,in_h_1692*in_J_1688_1692,in_h_1692*in_J_1688_1693,in_h_1692*in_J_1689_1692,in_h_1692*in_J_1689_1693,in_h_1693*in_h_1688,in_h_1693*in_h_1689,in_h_1693*in_h_1692,in_h_1693*in_h_1693,in_h_1693*in_J_1688_1692,in_h_1693*in_J_1688_1693,in_h_1693*in_J_1689_1692,in_h_1693*in_J_1689_1693,in_J_1688_1692*in_h_1688,in_J_1688_1692*in_h_1689,in_J_1688_1692*in_h_1692,in_J_1688_1692*in_h_1693,in_J_1688_1692*in_J_1688_1692,in_J_1688_1692*in_J_1688_1693,in_J_1688_1692*in_J_1689_1692,in_J_1688_1692*in_J_1689_1693,in_J_1688_1693*in_h_1688,in_J_1688_1693*in_h_1689,in_J_1688_1693*in_h_1692,in_J_1688_1693*in_h_1693,in_J_1688_1693*in_J_1688_1692,in_J_1688_1693*in_J_1688_1693,in_J_1688_1693*in_J_1689_1692,in_J_1688_1693*in_J_1689_1693,in_J_1689_1692*in_h_1688,in_J_1689_1692*in_h_1689,in_J_1689_1692*in_h_1692,in_J_1689_1692*in_h_1693,in_J_1689_1692*in_J_1688_1692,in_J_1689_1692*in_J_1688_1693,in_J_1689_1692*in_J_1689_1692,in_J_1689_1692*in_J_1689_1693,in_J_1689_1693*in_h_1688,in_J_1689_1693*in_h_1689,in_J_1689_1693*in_h_1692,in_J_1689_1693*in_h_1693,in_J_1689_1693*in_J_1688_1692,in_J_1689_1693*in_J_1688_1693,in_J_1689_1693*in_J_1689_1692,in_J_1689_1693*in_J_1689_1693
out_h_1688,0.002619583985736614,10.145484584023857,0.03161726068111986,-0.1445437891028773,-0.05024504184696587,-0.018342801779572405,-0.019063105628328608,0.049824723061096594,-0.11419141311148301,6.498000958887064,-0.9902274414832961,-2.288967572934637,1.7855725608205768,-0.23728910534570452,0.8949207632615394,-0.6593736552622452,0.09993973673431729,-0.9902274414835094,1.0792826570062855,-1.910661175713001,-1.8911571144616723,3.19281843053658,1.9138523119792619,0.9354803506126068,-0.7074457015370346,-2.288967572934636,-1.9106611757130547,3.6523929179561514,1.010455417649277,-3.9764377889727935,-0.4302674068836122,0.2490606960304396,0.5266292055928763,1.7855725608207313,-1.8911571144613706,1.0104554176488927,-3.4727867977749254,0.1642276815965762,-1.9536804613052678,-0.0792568235391945,1.8841558803238037,-0.23728910534568973,3.192818430536264,-3.9764377889726616,0.16422768159615198,1.1645027965576564,-0.20038619996719678,-3.209736453985199,0.5792721505255193,0.8949207632612428,1.9138523119796222,-0.43026740688369913,-1.9536804613051764,-0.20038619996699483,5.781124070745511,-0.7502376644902555,-1.6423922102312785,-0.6593736552623214,0.935480350612908,0.24906069603032285,-0.07925682353922985,-3.2097364539851143,-0.7502376644900622,0.9283687813654403,-1.4438457352368346,0.09993973673445752,-0.7074457015372859,0.5266292055935384,1.8841558803237117,0.5792721505257142,-1.642392210231019,-1.4438457352368776,-8.3948109412675
out_h_1689,0.014559524982759768,-0.1590708759897118,10.376412763229169,0.007819169547739056,0.14351624557583803,-0.13860525686102157,-0.10225552692676698,-0.1092384395624061,0.014883592659347704,2.5826722742806907,2.1170040998256123,-0.93165902885228,1.4241864264802628,-1.6413594475960422,-1.4918398361780734,-0.3564298306884568,0.6972552739137433,2.117004099825439,-4.6650367382669,0.734025305908703,-2.6738586802188427,0.8427541736293596,0.5131891346728299,-1.2216754859780714,-1.0198616475672153,-0.9316590288515438,0.734025305908617,-3.1885082171162242,-1.2414003384815542,-3.742373770433422,1.4481955301052882,-5.09423911213092,0.16057652523470994,1.4241864264800594,-2.673858680218885,-1.2414003384817245,5.243905419509653,0.14936331095780303,-0.6904814484684165,-0.44958472036466945,0.34459608389126223,-1.6413594475961244,0.8427541736294559,-3.7423737704325974,0.14936331095753183,-1.752440951834065,0.13702250541942818,-1.4866857903977748,0.18628147746655777,-1.491839836177988,0.5131891346730257,1.44819553010544,-0.6904814484681782,0.13702250541927669,10.486402795446425,1.9013290129494733,1.8122574608835869,-0.35642983068916023,-1.221675485978292,-5.0942391121309605,-0.4495847203647008,-1.4866857903979276,1.9013290129494989,0.36104489619406493,-1.0081158738617482,0.6972552739140034,-1.0198616475675972,0.16057652523436974,0.34459608389135277,0.18628147746623136,1.8122574608835813,-1.008115873862214,5.079084132637694
out_h_1692,-0.02891619090069418,0.021093212859587863,-0.3246651570418686,10.395452558928447,0.07511622987800291,-0.09187949151995363,0.12942438208502546,-0.0868190964002088,-0.21967685349448782,-1.1325807985223701,-2.96650890553686,-1.2324263666587987,0.7606820459563943,-6.80598816416645,-0.20363697951393053,-0.015821658593284948,-4.0370628184292,-2.9665089055366063,-0.9539826358503362,-0.9367804751526154,1.4936440672812814,-1.0587030739426957,-1.245743906493181,-4.192639085022344,-0.9036756691787372,-1.2324263666587096,-0.9367804751528634,-6.283104994445817,0.42830739062362966,-2.1731912006134757,-1.3622081960947043,1.6179223783993337,1.3626736957858159,0.7606820459560663,1.4936440672811333,0.4283073906232845,2.006724083536067,-0.30140899593548454,-0.3387339388250169,-2.434903212299705,-1.573344783382357,-6.805988164166256,-1.0587030739429737,-2.173191200613169,-0.30140899593538334,-1.9649378886235638,2.243410048765313,-0.9332000507135831,-0.2886153611730049,-0.20363697951366827,-1.245743906493112,-1.3622081960944934,-0.3387339388250169,2.2434100487650914,1.4976925072646252,-2.3611390824052636,-1.2664606123948328,-0.015821658593429665,-4.192639085022531,1.6179223783994645,-2.4349032122996728,-0.9332000507137168,-2.361139082406151,7.189630161032548,-0.10173999896536724,-4.037062818429088,-0.9036756691777128,1.362673695785653,-1.5733447833824614,-0.2886153611728073,-1.2664606123946838,-0.10173999896538806,-6.935049841757358
out_h_1693,-0.001914251182570186,-0.016232671362016872,0.0752891990596991,0.07697950304591558,10.12961575053282,-0.0393720992238342,-0.02156145611850308,-0.07524120657749707,-0.170574697119045,-1.951746531227025,-1.435963173797046,3.05391330520844,1.364768103823482,2.7720149575571655,-3.7384229226385988,0.49112601194736794,-0.6763494557795802,-1.435963173797001,3.2313725476112856,-0.6077179828856633,-1.4625660743705526,-1.1430413818136436,0.9781388566050265,-0.14335728515736393,-5.388437030863654,3.053913305208336,-0.6077179828856464,-2.6094319244839026,-0.2425323481614804,-1.2836995184060265,0.24862522170199047,-0.5835451180921261,0.0723007451724706,1.3647681038233044,-1.4625660743707332,-0.2425323481615839,0.6596447892104649,0.1772736159062334,0.7470678752076352,-0.6725882370824825,0.9557270257094451,2.772014957557038,-1.143041381813555,-1.283699518405656,0.1772736159060069,-2.605514883199638,-2.666603305212147,1.1664336139651041,-0.374494653889513,-3.7384229226384886,0.9781388566051145,0.24862522170211404,0.7470678752074217,-2.666603305212161,-9.53568087770371,0.4355702896366214,1.296126447509917,0.491126011947201,-0.1433572851572331,-0.5835451180923676,-0.6725882370822515,1.1664336139649605,0.4355702896366419,7.065887894269491,-1.6025369704598071,-0.6763494557798361,-5.3884370308637894,0.07230074517225796,0.9557270257092719,-0.3744946538895853,1.2961264475099195,-1.6025369704596408,2.669243035951976
out_J_1688_1692,0.0015239812082112575,0.11980097333438769,0.00139297234701157,-0.010456086603799366,-0.02075346007383362,11.076452735831932,0.012361884392946868,0.017300383706678562,0.008856252212699046,-0.8164475320697069,1.0107610378404788,-0.8193231960839812,0.3695671548117677,0.38617575489461586,-0.6496723183749601,-0.3930741568977252,-0.704766474559112,1.0107610378404819,-0.9510467030405924,-0.024580966290404686,0.3037159365185631,-0.3031831291862613,-0.17191494420244946,0.4075015500547192,0.13513454502132352,-0.8193231960838985,-0.02458096629041198,-0.8774780505579273,-0.28981566133414943,-0.5396107054994672,-1.0821563095481053,0.9231605410610375,0.42425718713074095,0.3695671548118626,0.30371593651855533,-0.28981566133418607,1.526539461610697,0.4829570653224638,0.5443591509266198,-0.061791667394686264,-1.1125426933898341,0.38617575489457695,-0.30318312918621976,-0.5396107054994879,0.4829570653224449,3.9825196153061984,-0.015088612390757103,0.20292206175853686,-0.23610577510920566,-0.6496723183749414,-0.17191494420253772,-1.082156309548046,0.5443591509268202,-0.015088612390932935,-0.42694678454869084,-1.765871659452261,0.5891837193517601,-0.39307415689780334,0.4075015500547611,0.9231605410609559,-0.061791667394682004,0.20292206175851007,-1.7658716594522899,0.36652965717963754,0.04132232381195251,-0.7047664745590646,0.13513454502128816,0.4242571871307426,-1.1125426933898357,-0.23610577510915354,0.589183719351655,0.041322323811875866,-0.17744693579607082
out_J_1688_1693,0.0033735333181040645,-0.01259580281694584,-0.007008835997488165,0.03177756481201855,0.035099483351942795,-0.01661899405223306,10.696406056774244,-0.023192734582884237,0.0631993907966003,-0.7879595381297856,-0.012825140292656734,-0.07133093303027509,-0.7930680591108445,-0.016293530584041017,0.17210976886031193,0.5740847757119696,-0.9279712932235905,-0.012825140292650061,0.6613498493229303,1.1810015066218535,1.1738442876458388,0.3834928671017719,-0.31294198558427655,-0.07054795330521973,0.18967620318392808,-0.07133093303028214,1.181001506621827,-2.5215271306734244,-0.551659835677817,0.3710620607096009,0.2648436220280341,-0.28632093961383154,0.48476361192609285,-0.7930680591108997,1.1738442876458322,-0.5516598356778121,-0.07443885205825265,0.5311560050855676,0.35046260634245385,0.06808418264324854,-0.6393173487182986,-0.01629353058406676,0.38349286710174596,0.37106206070959874,0.5311560050855595,0.5391322150558234,-0.04576186297180839,1.0222657619196542,1.0170493869942028,0.17210976886033644,-0.3129419855843021,0.2648436220280848,0.3504626063424566,-0.045761862971786735,-0.6530609202381293,0.5525218997698668,0.04348547218404081,0.5740847757119598,-0.07054795330521998,-0.2863209396138371,0.06808418264327862,1.0222657619197026,0.5525218997696512,-1.3995227308313591,0.09952202020968952,-0.9279712932235968,0.18967620318398346,0.4847636119260517,-0.6393173487183482,1.017049386994229,0.04348547218403381,0.09952202020970426,1.6994034484431377
out_J_1689_1692,-0.015007152041985893,-0.04924540156852423,0.13621422106563186,0.016747323474551972,0.00367624020207689,-0.005404133986460811,-0.018878454608295115,11.15487578701733,0.05840160358637481,-0.746664011326807,0.6190923444844423,-0.12636371625512735,-0.28583965797839994,0.4440135488987622,0.8863533305101081,0.6063528368609413,-1.8140452297353211,0.6190923444844109,1.9048115422190182,-0.7543428161708787,0.08656805444224858,0.11361400877695861,-0.6192882263166319,0.006208380612368914,-0.10283907951716414,-0.12636371625516296,-0.7543428161709644,4.88855804920716,-0.9984534383238336,0.6681566360702211,-0.0555124988652659,-0.19790091649311148,-0.17073463789755122,-0.2858396579783515,0.08656805444229873,-0.9984534383238312,-0.10350440892712888,-0.36560770854802416,-0.6378908272020373,0.18019654006425226,-0.1254433126948744,0.444013548898672,0.11361400877680441,0.6681566360701963,-0.3656077085479574,-0.12516103954638305,-0.3084722780952731,0.5417784899579747,0.5197656070626018,0.886353330510107,-0.6192882263166657,-0.05551249886517189,-0.6378908272020067,-0.30847227809508493,-0.34635324265802314,-0.14636753692619917,0.1578996830590305,0.6063528368609435,0.006208380612386412,-0.19790091649326025,0.1801965400643611,0.5417784899580507,-0.14636753692591853,-0.05894703891749581,0.01905882611362135,-1.814045229735251,-0.10283907951720421,-0.1707346378975537,-0.12544331269496314,0.51976560706258,0.1578996830589452,0.019058826113767177,3.588645972506752
out_J_1689_1693,-0.03761734209474627,0.0024210846001827173,-0.02815765950111616,-0.011774181908139593,0.0025015256928960458,0.06290697464424885,-0.04076548775332009,-0.026271248279876487,10.84292722260667,0.6813584155172185,-0.19650982961829017,-0.3277070064223076,0.13285328548844264,-0.08917797667813475,-0.3348389415669125,0.31588359676331457,-0.19211790881905186,-0.19650982961836735,0.6500387410331117,0.4022566280270625,-0.6719111618111518,-0.06643610146885168,1.0256950165417764,-0.029103380059402953,-0.41341285803935834,-0.32770700642229983,0.4022566280270663,-0.4636555826242214,0.21142457548596674,-1.097141542707101,0.005419242528637469,-0.11291416575786803,0.604258904454548,0.1328532854884332,-0.6719111618110809,0.21142457548595092,-1.9826834260866806,-0.6298737184235566,0.26729552649806104,0.2211323292121858,0.4593766765070815,-0.08917797667814766,-0.06643610146876064,-1.0971415427070785,-0.6298737184235714,-3.107464476814614,0.8074264216700998,0.38340477795316696,-0.11168139084042936,-0.3348389415668858,1.0256950165417082,0.005419242528478457,0.26729552649802024,0.8074264216700637,1.121026063492919,-0.4751207472112918,-0.09028118340481578,0.3158835967631812,-0.029103380059225224,-0.11291416575797047,0.22113232921219653,0.3834047779531317,-0.4751207472113759,-0.9754306983044706,0.5919541990194338,-0.1921179088190453,-0.41341285803931566,0.6042589044545608,0.4593766765070898,-0.11168139084034749,-0.09028118340490562,0.5919541990195708,7.698991310292759
out_J_1688_1689,-0.00011875384383662366,-0.0031186619916258452,0.006197016232209594,0.0008046905842765324,-0.0028078108401431807,-0.0011107194541626394,0.0011216370411232662,0.0021279376462107168,-0.00036505794062740454,0.11300653172371826,-0.11766211718052763,0.1548323208820139,-0.07767203940782111,-0.004533989603953997,0.07986856586132113,0.01933945410589729,0.022449659821206048,-0.11766211718053142,0.024226851531276922,0.1125139408717384,0.042269384745207896,0.06157484633473609,0.1609314565749431,0.014663730142135083,-0.00028638110774871804,0.1548323208820216,0.11251394087173862,-0.11518461582090264,0.011985808250901387,-0.029162603800435144,0.07548122367337967,0.09158646276694327,-0.04252615431276617,-0.07767203940782001,0.04226938474520323,0.011985808250902862,0.05542992862992813,0.028339921422637145,-0.08932392076513017,-0.04121653169319924,0.07064702646614217,-0.004533989603953168,0.06157484633473148,-0.029162603800429503,0.028339921422638078,-0.1359853373220445,0.04919801929098678,-0.8498883509250685,0.1622748556473481,0.07986856586132166,0.160931456574943,0.07548122367338055,-0.08932392076512684,0.04919801929097998,-0.052183953098697854,0.0800573899667107,-0.8567339106699994,0.019339454105899167,0.014663730142137817,0.09158646276694513,-0.0412165316931942,-0.8498883509250711,0.08005738996670499,-0.06592414272649093,-0.040160720818757926,0.02244965982120423,-0.00028638110775282575,-0.04252615431276355,0.07064702646614456,0.1622748556473475,-0.856733910670003,-0.04016072081875518,0.19594488578605607
out_J_1692_1693,-0.0016883727267332632,0.007511081906447442,-0.0008119766720277474,-0.013955843827787197,0.0007013032276450535,-0.01203434652591148,-0.0040249984556269425,0.0015572544266110086,0.01727516890422232,-0.21619667294611364,0.08821552950637003,0.08458130345818576,-0.024181438039139084,-0.0975765538699418,0.12806292812245063,0.019226687537047326,-0.12895393787113868,0.08821552950637473,0.3252530006039985,-0.04110072499393026,0.13128226783857624,-0.04256408519286942,-0.10259161560136591,-0.13667821475268332,0.12348020365123494,0.08458130345818383,-0.04110072499393018,0.28735890283962456,-0.15930330443420695,-0.00883590057015378,-0.008089365837609327,0.018314939705973782,-0.021617928517972937,-0.024181438039140402,0.13128226783857738,-0.1593033044342167,0.31702013622251385,0.03742327456358694,-0.13125148686252433,-0.043153465491834554,0.1118282799183988,-0.0975765538699455,-0.04256408519286506,-0.008835900570153894,0.03742327456358704,-0.30069085568272014,-1.195199711423276,0.08817209837247318,0.12454426623140162,0.12806292812245623,-0.10259161560136273,-0.00808936583760939,-0.13125148686253,-1.1951997114232618,-0.15910170185592754,-0.05457456761144533,0.1726157136258709,0.019226687537046403,-0.13667821475268152,0.018314939705970996,-0.043153465491832646,0.08817209837248074,-0.05457456761143443,0.03750121244927915,-1.8845147230513193,-0.1289539378711339,0.12348020365123426,-0.021617928517973034,0.1118282799183966,0.12454426623140126,0.17261571362587314,-1.8845147230513148,0.41320038194962366


==> results/quad/quad_2k6/base_all_reg.csv <==
output,offset,in_h_1688,in_h_1689,in_h_1692,in_h_1693,in_J_1688_1692,in_J_1688_1693,in_J_1689_1692,in_J_1689_1693,in_h_1688*in_h_1688,in_h_1688*in_h_1689,in_h_1688*in_h_1692,in_h_1688*in_h_1693,in_h_1688*in_J_1688_1692,in_h_1688*in_J_1688_1693,in_h_1688*in_J_1689_1692,in_h_1688*in_J_1689_1693,in_h_1689*in_h_1688,in_h_1689*in_h_1689,in_h_1689*in_h_1692,in_h_1689*in_h_1693,in_h_1689*in_J_1688_1692,in_h_1689*in_J_1688_1693,in_h_1689*in_J_1689_1692,in_h_1689*in_J_1689_1693,in_h_1692*in_h_1688,in_h_1692*in_h_1689,in_h_1692*in_h_1692,in_h_1692*in_h_1693,in_h_1692*in_J_1688_1692,in_h_1692*in_J_1688_1693,in_h_1692*in_J_1689_1692,in_h_1692*in_J_1689_1693,in_h_1693*in_h_1688,in_h_1693*in_h_1689,in_h_1693*in_h_1692,in_h_1693*in_h_1693,in_h_1693*in_J_1688_1692,in_h_1693*in_J_1688_1693,in_h_1693*in_J_1689_1692,in_h_1693*in_J_1689_1693,in_J_1688_1692*in_h_1688,in_J_1688_1692*in_h_1689,in_J_1688_1692*in_h_1692,in_J_1688_1692*in_h_1693,in_J_1688_1692*in_J_1688_1692,in_J_1688_1692*in_J_1688_1693,in_J_1688_1692*in_J_1689_1692,in_J_1688_1692*in_J_1689_1693,in_J_1688_1693*in_h_1688,in_J_1688_1693*in_h_1689,in_J_1688_1693*in_h_1692,in_J_1688_1693*in_h_1693,in_J_1688_1693*in_J_1688_1692,in_J_1688_1693*in_J_1688_1693,in_J_1688_1693*in_J_1689_1692,in_J_1688_1693*in_J_1689_1693,in_J_1689_1692*in_h_1688,in_J_1689_1692*in_h_1689,in_J_1689_1692*in_h_1692,in_J_1689_1692*in_h_1693,in_J_1689_1692*in_J_1688_1692,in_J_1689_1692*in_J_1688_1693,in_J_1689_1692*in_J_1689_1692,in_J_1689_1692*in_J_1689_1693,in_J_1689_1693*in_h_1688,in_J_1689_1693*in_h_1689,in_J_1689_1693*in_h_1692,in_J_1689_1693*in_h_1693,in_J_1689_1693*in_J_1688_1692,in_J_1689_1693*in_J_1688_1693,in_J_1689_1693*in_J_1689_1692,in_J_1689_1693*in_J_1689_1693
out_h_1688,0.002785749456561691,10.424171824588027,0.1406274818623209,0.22694553906822038,-0.3057269471984237,0.01005605782294711,-0.22641322899697452,0.07205431749622483,0.0007384853193474827,-4.799424310589521,-3.8321549083507573,0.4753625137109683,0.9484227394308147,2.293504312389213,2.2048722977685173,-0.634213968633405,-1.818580008002777,-3.8321549083502435,-7.353165812802186,-0.21335969046374995,0.20710314081986708,2.393433006422807,-0.7566251754872535,0.36649599736452415,1.5466080144961165,0.4753625137106414,-0.21335969046361955,-3.2717945066762644,0.19859310477134734,-2.593719601828341,1.1404462286476458,1.5470282594614435,-0.8551163922756347,0.9484227394309753,0.2071031408195453,0.19859310477153444,6.31157088905183,-0.8704866402268118,-2.0850802205139853,-2.292038051067131,-0.825297053935523,2.29350431238944,2.3934330064224656,-2.5937196018284627,-0.8704866402265868,-1.9487143412122891,0.4734487351810351,1.1471386981867258,-0.3650394704600398,2.204872297768741,-0.7566251754872231,1.1404462286474308,-2.0850802205142767,0.47344873518013075,0.14515341231461779,0.9531449895112071,-0.859778740378979,-0.6342139686335766,0.3664959973644742,1.5470282594613418,-2.292038051067511,1.1471386981865495,0.9531449895118879,-2.727595330272154,0.27498356933152307,-1.8185800080030494,1.5466080144959842,-0.8551163922754412,-0.8252970539354956,-0.36503947045941026,-0.8597787403786346,0.2749835693315222,3.9251961532261266
out_h_1689,0.31946685838835975,-0.15474626555234308,10.771258038478344,-0.15109997229019562,0.12114946652974458,0.016348302705148036,0.02859222001826714,-0.12123711883860008,0.05425440522441966,3.5087291453591853,0.0098263799725789,1.179332718976977,-0.1201904658536391,1.64273606076516,0.7418007447007474,-0.6792540844489866,-0.2475621745741525,0.00982637997261689,-6.886822930461563,-1.465381407404689,-0.015013195743827283,0.6009198153186425,-1.3681895011639096,-1.3597260799315132,0.3568921611383815,1.1793327189770086,-1.4653814074048166,1.142820199500805,-0.8307762426444983,-0.00680472914243926,-0.3659121098292576,-3.8556713389666357,-1.1456055833992445,-0.12019046585367024,-0.015013195743782251,-0.8307762426444277,3.1095838518227956,0.6419272565323852,0.08360680097624343,1.470152350004272,-5.789163857401975,1.642736060765261,0.6009198153185873,-0.006804729142339869,0.6419272565322748,-2.3289591385063746,-0.05466523516156796,-1.252589534214826,-0.7970452128034392,0.7418007447007604,-1.3681895011638119,-0.36591210982920713,0.08360680097610584,-0.05466523516173794,-6.370352098260987,-0.9298535848245196,-0.9868509943858493,-0.679254084448924,-1.3597260799315363,-3.855671338966674,1.4701523500044564,-1.2525895342148612,-0.9298535848244519,1.1445353255407196,0.2665051622678847,-0.24756217457418936,0.35689216113832795,-1.1456055833992211,-5.789163857402214,-0.7970452128034289,-0.9868509943858425,0.2665051622679433,-5.242579635010305
out_h_1692,0.11948969390516742,0.10159654830818732,0.15946148409663027,10.273132325348676,-0.05431047127029731,-0.08803656944973857,0.09901411431612006,-0.36662081356110293,-0.04616785899254627,-4.972346923837192,1.0410232988129127,-0.4822055947527995,-1.1683642425672265,-5.604099934487161,0.8925097217552987,-0.20473349698265636,0.8655632249047966,1.0410232988131396,-10.352284279511913,-0.9528265966270121,0.43681111326562366,1.1212151947404758,-0.5961120942173778,-3.3302058532364676,-0.6305864413895012,-0.4822055947528254,-0.9528265966270194,-11.956818831478547,-0.6743404731986554,0.2893549402210286,2.7139177029567128,-0.607465368079087,-1.0095332272560935,-1.1683642425671574,0.43681111326558086,-0.6743404731985968,-1.1608576645091313,-0.34639432306097634,0.08840698836904826,0.6303317267714411,0.5645027806984212,-5.604099934487484,1.1212151947409899,0.28935494022088326,-0.3463943230607827,-0.7440731193980703,-0.41668205124370744,-0.10482054793287753,0.16203255273154918,0.8925097217551192,-0.5961120942172393,2.713917702956486,0.0884069883688575,-0.4166820512435825,-3.7278682316247584,1.6171524135321287,0.4805391368119672,-0.20473349698238005,-3.33020585323646,-0.6074653680790049,0.6303317267713049,-0.1048205479331646,1.6171524135318571,-1.6750823649859996,-0.30008062105269134,0.8655632249050793,-0.6305864413896227,-1.0095332272558237,0.5645027806984241,0.16203255273163,0.4805391368119784,-0.30008062105283495,-2.226947676175268
out_h_1693,-0.0004068024157221973,0.03882533938854751,0.02959526979328743,-0.0019494608488844645,10.152699954557292,0.00027790215282977147,0.18874358712112538,0.06168557984614449,-0.2481233491077386,0.2237826950335233,1.409924269762996,-0.04360189016030833,-0.45681606159324495,-0.24404915114411757,-3.9993643850219383,-0.11743658716240146,1.2744820815011126,1.4099242697629653,-4.141838904553878,-0.04091728700102824,0.05736577429407558,-0.993667255447476,-1.087437779421699,1.0697658002094406,-4.445210084954968,-0.04360189016025137,-0.04091728700096288,2.201769242720217,-1.7310792799100412,-0.4312227258879025,1.1303297596054802,-0.18653015590236663,-0.8571083925764388,-0.4568160615931235,0.057365774294073975,-1.7310792799098345,-1.897176338576923,0.5136712190517735,-0.30617324014819103,-0.8952852304171564,0.23854035172484458,-0.24404915114402376,-0.9936672554472128,-0.43122272588782967,0.5136712190516659,1.380368069971821,-1.632714759419443,0.24531551689495654,-0.22806074952217323,-3.9993643850218485,-1.0874377794217431,1.1303297596054442,-0.30617324014811964,-1.6327147594193145,-5.739735191035427,-0.6489821670519469,0.056120552493149706,-0.11743658716242458,1.069765800209684,-0.18653015590237723,-0.8952852304170943,0.24531551689491143,-0.6489821670520393,0.03969558530445982,-0.007754261502148321,1.274482081500886,-4.445210084954993,-0.8571083925765812,0.23854035172499033,-0.228060749522225,0.05612055249312853,-0.007754261502226826,-0.1927038158766406
out_J_1688_1692,0.003468960210758151,0.06926578950349445,0.014977164331267714,0.011691759601186246,0.00811359197376665,11.070827940284316,0.0476247562029808,-0.016590259682366135,-0.021048319904582707,-4.022252667042222,-0.009992016250028993,-0.47597579766936154,-0.05173141702882286,1.1750358234633875,-0.047001134529747995,-0.3738074359705061,-0.44296586359380274,-0.009992016250213318,-0.38760332023549443,0.3489167026654681,-0.3397634782628899,0.2692502638095682,-0.30486315194279184,0.6253952290835867,-0.21125506454369503,-0.4759757976694869,0.34891670266538166,0.7240385228872721,-0.49740705013412373,-1.2032613815379027,-0.14639835762477982,-0.7133899651543973,0.5342900479726576,-0.05173141702892359,-0.33976347826281605,-0.4974070501341178,0.41341976746094544,-0.06404576911304319,-0.40803536596972634,-0.3372614461134231,-0.6579667279304028,1.1750358234633071,0.2692502638095406,-1.203261381537893,-0.0640457691131505,-7.999403853688025,0.2989199074440399,-0.5399315410138094,-0.18368812410013005,-0.04700113452978626,-0.3048631519428683,-0.1463983576247128,-0.4080353659696576,0.2989199074440932,0.06424966871741092,-0.09069196638649031,-0.5450437685664696,-0.37380743597060706,0.6253952290836444,-0.7133899651544076,-0.3372614461134458,-0.539931541013918,-0.09069196638654613,-0.5727747329672362,-0.024175626710193555,-0.4429658635938086,-0.21125506454367976,0.5342900479726661,-0.6579667279304163,-0.18368812410018565,-0.5450437685664402,-0.02417562671019261,0.30045758483244
out_J_1688_1693,0.011245889445678952,0.006950231124725744,0.003505709356909688,-0.00415456004341939,0.029317967106555657,0.06869667514091113,10.889977613222408,0.028824600814818052,-0.006111534886903446,-0.4230361445784699,-0.7485161093289596,0.7260071018850629,-1.313201491535452,-0.18015307594055818,0.46011208494142575,-0.5610136591838394,-0.2556522666715185,-0.7485161093289873,0.7356174742278606,1.034582810522532,-0.1804964468043483,0.18342939686541107,0.1946562535492904,-0.55187812412306,0.2567081393661382,0.7260071018851135,1.0345828105223696,-0.4039912580716613,0.5867760658262223,0.3957811408236603,-0.6372927276038294,0.09702942834209573,0.7736479824093143,-1.3132014915354189,-0.18049644680427845,0.5867760658259675,0.14185578695152595,-0.6459709424896325,0.2726907263757835,-0.5929927773915056,-0.015308642501374379,-0.1801530759404439,0.18342939686550275,0.39578114082370486,-0.6459709424896002,-0.3115998412909686,0.8050094022835033,-0.1682989366062556,0.3245760416624488,0.460112084941423,0.1946562535490672,-0.6372927276037736,0.2726907263759573,0.805009402283569,-5.9475695302246105,0.1439362831723537,-0.2542212482224706,-0.5610136591838731,-0.5518781241230145,0.09702942834209763,-0.5929927773914315,-0.16829893660615025,0.14393628317236065,1.329356171265688,-0.21975008548658254,-0.2556522666714639,0.25670813936603115,0.7736479824093059,-0.015308642501447669,0.3245760416623715,-0.25422124822250036,-0.21975008548655534,-0.9397109692242739
out_J_1689_1692,0.017268039252315518,-0.05280674191626376,0.05203291584695754,-0.01257991795128563,0.037001087608834526,0.023159276240542762,0.032986200570981956,11.063026543039387,-0.05531714688967862,3.1250681142832817,-0.4304147320216088,0.08555780485864548,-0.36400963298789296,-0.19877077854857034,0.011324890039758086,0.5906620961666385,0.6532392412170199,-0.43041473202150277,-3.184388736412637,-0.19612088847685197,0.4128063003309464,0.08158301503308066,0.6285651295794443,-1.1419285669752464,-0.2676171518157471,0.08555780485863876,-0.19612088847677195,-0.7099834608414608,-0.3920721240594044,0.15779572188700414,1.1171737775064168,-0.9351532417680695,-1.0120337023399757,-0.3640096329878684,0.4128063003308747,-0.39207212405930986,-0.3613675312412186,-0.060832237167209785,-0.33830365510472593,0.09100155794788833,-0.065742270438354,-0.19877077854850003,0.0815830150327567,0.1577957218870687,-0.06083223716699828,-0.1735428687358213,-0.024883415353443985,-0.11028099877824742,0.1893848619227945,0.011324890039845615,0.6285651295794535,1.1171737775062507,-0.33830365510456833,-0.024883415353426454,0.26724250191445154,0.09462683496569332,-0.2578008546508034,0.5906620961665991,-1.1419285669754509,-0.9351532417680195,0.09100155794786624,-0.11028099877821791,0.09462683496562066,-10.18367072892047,-0.17315625980176919,0.6532392412170568,-0.26761715181571505,-1.0120337023399875,-0.06574227043833232,0.18938486192276358,-0.25780085465080405,-0.1731562598017648,-1.520369592221932
out_J_1689_1693,0.019998355618519995,0.0011606146606671333,0.023259296954200412,-0.0025625777310476273,-0.016065749793623213,0.01086802024404249,0.009880125855059242,-0.016730517058573372,11.349224925308786,-0.14934587642433628,-0.002172600503240644,0.36695700435328676,-0.26045717500576787,-0.49899568686932205,0.08989350720487434,-0.09738549795608395,0.3703933522800487,-0.0021726005033299695,-2.0734463407914254,0.10407034907811345,-0.051895991336351706,0.048706186746562755,-0.18540455654255825,0.24493360003388331,-1.6755403474921657,0.366957004353224,0.10407034907813947,-0.10955810975095952,-0.020833123495429116,-0.3572293094076057,0.1788206399958916,-0.2727247584945057,0.1409672932973042,-0.2604571750056918,-0.051895991336328356,-0.020833123495383618,-1.1394472327362843,-0.3028816073351635,0.08193237435530995,-0.2213281106543846,-1.2485815547708756,-0.49899568686936857,0.048706186746571976,-0.35722930940777864,-0.30288160733515773,-1.047745077280044,-0.6739054972091787,-0.21013972162484923,0.07320536391792039,0.08989350720496912,-0.18540455654254062,0.178820639995925,0.08193237435533662,-0.6739054972091526,0.5068343912625344,0.1373180782960204,0.447740820165597,-0.09738549795611975,0.24493360003384007,-0.2727247584944558,-0.22132811065438912,-0.21013972162485736,0.13731807829590637,0.5779681732968022,-0.10416886785684638,0.3703933522799226,-1.6755403474921389,0.14096729329736232,-1.2485815547709684,0.07320536391784697,0.4477408201656463,-0.10416886785669564,-2.062259528045697
out_J_1688_1689,-0.0014855740571089872,-0.00614519961541316,-9.003262301535326e-5,0.0011030198885520514,-0.005974227123529466,-0.005880086027076982,-0.002977702499046331,0.0016974438702298084,0.001297528734295432,0.0193796334072355,-0.10449235893766301,0.08134158040269257,-0.026908545785870486,-0.00831911793690584,-0.03966668621252225,-0.05812861493954918,-0.06995450036590008,-0.10449235893766286,0.009118526325888585,-0.0142075911010054,-0.09170807264967652,-0.057801273643440385,-0.10131403153975939,0.03879702631570553,0.036922969560080045,0.08134158040269023,-0.014207591101008886,-0.010353454988388607,0.0023852481286191305,-0.13405806126203026,0.015202210417061598,0.08121455656762001,0.08810348924335173,-0.026908545785872286,-0.09170807264967132,0.0023852481286266635,0.17311481158121683,0.007462341068373069,0.011753389359874597,-0.0350849053783589,0.10391718903110467,-0.008319117936910602,-0.057801273643440974,-0.13405806126203854,0.00746234106837728,-0.13999560604811936,-0.006802130032944242,-0.922085662403976,-0.028527408594365023,-0.03966668621251754,-0.10131403153975752,0.015202210417062661,0.011753389359881695,-0.006802130032949056,-0.034964550690594134,-0.010343583860953472,-0.7216683930947155,-0.05812861493955159,0.038797026315708194,0.08121455656762111,-0.035084905378360606,-0.9220856624039742,-0.010343583860951992,0.07934476678032461,0.07956969168698104,-0.06995450036589558,0.036922969560074154,0.08810348924335296,0.103917189031102,-0.028527408594365974,-0.7216683930947165,0.079569691686977,-0.06462568034825965
out_J_1692_1693,0.0011907165039973797,-0.005104455910401684,-0.0007379415345242042,-0.0012810497669784116,0.002415834699523542,-0.001628948063850381,-0.002415600847993717,-0.011235954943412615,-0.014213023438746208,0.04981612242829403,-0.023307022757843632,0.0432273949821546,0.057195101576279446,-0.011612242454775037,-0.0007487940937105059,0.022461966059490045,0.08424214333455521,-0.02330702275784339,-0.16652624261043764,0.056585185862981335,-0.10346762087651246,-0.01678567437691357,-0.08931062722304584,-0.08710811401322015,-0.2658354803306101,0.04322739498215884,0.05658518586298142,-0.40705155204053484,-0.04223547580806179,0.10263306598389722,0.10248098151544997,-0.09772004525022603,-0.0071696175533680255,0.05719510157627463,-0.10346762087651204,-0.042235475808058705,0.24057049153936627,-0.04924610007886599,0.12282581346746793,-0.08014270206521984,-0.01226895088804972,-0.011612242454765843,-0.01678567437691321,0.10263306598389553,-0.04924610007885769,0.10713020375743094,-1.2384922406957601,-0.11501559647212777,0.05910560531654631,-0.0007487940937143193,-0.08931062722305146,0.10248098151546015,0.12282581346746944,-1.2384922406957664,0.01435022898786019,0.04082579163312781,-0.07184164577645134,0.022461966059490288,-0.08710811401321338,-0.09772004525022204,-0.08014270206522696,-0.11501559647212618,0.04082579163312906,-0.062881294859292,-1.9862311967304187,0.0842421433345562,-0.2658354803306154,-0.007169617553375791,-0.012268950888053748,0.05910560531654222,-0.07184164577645312,-1.986231196730428,-0.3858116473227321


==> results/quad/quad_2x/base_all_reg.csv <==
output,offset,in_h_880,in_h_881,in_h_884,in_h_885,in_J_880_884,in_J_880_885,in_J_881_884,in_J_881_885,in_h_880*in_h_880,in_h_880*in_h_881,in_h_880*in_h_884,in_h_880*in_h_885,in_h_880*in_J_880_884,in_h_880*in_J_880_885,in_h_880*in_J_881_884,in_h_880*in_J_881_885,in_h_881*in_h_880,in_h_881*in_h_881,in_h_881*in_h_884,in_h_881*in_h_885,in_h_881*in_J_880_884,in_h_881*in_J_880_885,in_h_881*in_J_881_884,in_h_881*in_J_881_885,in_h_884*in_h_880,in_h_884*in_h_881,in_h_884*in_h_884,in_h_884*in_h_885,in_h_884*in_J_880_884,in_h_884*in_J_880_885,in_h_884*in_J_881_884,in_h_884*in_J_881_885,in_h_885*in_h_880,in_h_885*in_h_881,in_h_885*in_h_884,in_h_885*in_h_885,in_h_885*in_J_880_884,in_h_885*in_J_880_885,in_h_885*in_J_881_884,in_h_885*in_J_881_885,in_J_880_884*in_h_880,in_J_880_884*in_h_881,in_J_880_884*in_h_884,in_J_880_884*in_h_885,in_J_880_884*in_J_880_884,in_J_880_884*in_J_880_885,in_J_880_884*in_J_881_884,in_J_880_884*in_J_881_885,in_J_880_885*in_h_880,in_J_880_885*in_h_881,in_J_880_885*in_h_884,in_J_880_885*in_h_885,in_J_880_885*in_J_880_884,in_J_880_885*in_J_880_885,in_J_880_885*in_J_881_884,in_J_880_885*in_J_881_885,in_J_881_884*in_h_880,in_J_881_884*in_h_881,in_J_881_884*in_h_884,in_J_881_884*in_h_885,in_J_881_884*in_J_880_884,in_J_881_884*in_J_880_885,in_J_881_884*in_J_881_884,in_J_881_884*in_J_881_885,in_J_881_885*in_h_880,in_J_881_885*in_h_881,in_J_881_885*in_h_884,in_J_881_885*in_h_885,in_J_881_885*in_J_880_884,in_J_881_885*in_J_880_885,in_J_881_885*in_J_881_884,in_J_881_885*in_J_881_885
out_h_880,-0.09342200351732963,15.282614395235322,0.060488574703352185,-0.19345136187315123,-0.02668501659176285,0.08818818619026489,-0.3478046772924982,-0.5453215518345388,-0.701274379474658,-0.23745303715424765,-4.2622608389586025,5.86951205729808,-5.935110247343853,4.832236094152288,3.046692629000773,-1.0714047184836728,-2.5072816805613733,-4.262260838958852,12.480910875719774,0.6947636379408209,3.860401035266804,-3.534372131140434,-0.8374577369546417,-0.2538188325000172,-1.8635797763888662,5.869512057297407,0.6947636379405154,-13.939090547441396,-8.463722297283645,-21.406471448565306,2.6528774745131507,2.1955562813520753,-4.0235913034218616,-5.935110247343199,3.860401035266541,-8.463722297282718,-4.454659119449818,5.382721646476984,-14.846555106765798,-3.4551439665422783,-4.978307480823151,4.832236094152108,-3.5343721311403535,-21.406471448565213,5.382721646477147,-7.289685342207126,-2.8016907154180695,-3.4618166761132576,0.9810474485794622,3.046692629000553,-0.8374577369548825,2.65287747451392,-14.846555106765296,-2.801690715417378,-3.152890077612603,0.38951937703734596,-0.5629443797020429,-1.07140471848418,-0.25381883250011306,2.1955562813513607,-3.4551439665426287,-3.4618166761131794,0.3895193770376163,15.068615313991375,5.901758719700821,-2.507281680561374,-1.863579776389231,-4.023591303421687,-4.97830748082299,0.981047448579288,-0.5629443797024252,5.901758719700332,11.05822630869433
out_h_881,0.035847406913027215,-0.1289562060416222,14.56399233515483,-0.20874270921312646,0.10868938128084894,0.1691075159789763,-0.20761127480808592,-0.17927143019548913,0.30573594732611553,-6.220599239087,4.67850744487095,-4.580546785470647,3.280019691219783,-7.602837630338236,-0.7177563844125383,2.127720244836655,-0.3107082620735357,4.678507444870564,-7.482093084443445,0.995617814440962,-6.221973791165222,-3.4969125143052895,0.2653092759412479,-0.16805076595762017,-5.610128630578372,-4.580546785471013,0.9956178144412331,-11.053661331653043,0.8333721521131866,-3.6026783032319556,-2.7481901307083514,-15.507291683949951,-3.0013561698698528,3.28001969121961,-6.221973791165098,0.8333721521135471,-5.698768014071334,-1.1912444395886503,-1.429365995618761,-4.070325918023426,-20.736095773209055,-7.602837630338175,-3.496912514304741,-3.6026783032315692,-1.191244439588774,-13.982026267482018,2.5965990237389347,3.173286406200813,0.1398567041312059,-0.7177563844127599,0.26530927594117176,-2.7481901307078727,-1.4293659956190916,2.5965990237383942,-29.96366859668139,-3.14222120176693,-2.8077238071173896,2.1277202448370343,-0.16805076595718435,-15.507291683949699,-4.070325918023355,3.1732864062005786,-3.1422212017661035,-0.17047291256957953,-0.5854231531963787,-0.31070826207386115,-5.610128630578382,-3.001356169869807,-20.736095773208817,0.13985670413138493,-2.8077238071172155,-0.5854231531964782,2.00453011397752
out_h_884,-0.03730155078158068,0.2902122992879417,-0.08751328927305815,14.492897574095524,0.031802981159812324,-0.2187418632132194,0.06372265238820239,-0.47474403664721054,-0.9661102824445609,-0.025391549107727916,4.453391419449546,-0.6773629956272504,-0.6853431383325612,-19.80073183548117,6.303655708670207,-2.677412085079301,3.0669174977969984,4.453391419449393,-5.6808266222008506,0.1637165307916312,3.7504618074146743,11.383267415216269,-2.522468138344628,-25.132658429659106,3.457293587254842,-0.6773629956274089,0.1637165307918666,-6.94903966138089,1.940576452480504,-1.1690842932598828,-3.134045635365078,-1.9010924284470163,0.6437553664483245,-0.6853431383327581,3.7504618074142884,1.9405764524803637,-0.1418199651568489,-1.821264114539636,-4.230651703317414,7.742817683319241,4.76792451585162,-19.800731835481386,11.383267415216125,-1.1690842932598215,-1.8212641145399635,-9.734449811017164,-1.3889720277975717,2.2859008174009507,1.1903256359739487,6.303655708670861,-2.5224681383444834,-3.1340456353652946,-4.230651703317127,-1.3889720277979214,2.163694020166109,1.203683119032061,-1.9588946430122707,-2.6774120850789576,-25.13265842965835,-1.9010924284477053,7.742817683319437,2.28590081740099,1.2036831190315316,-13.047146798714476,1.5703990075469185,3.0669174977969575,3.457293587254895,0.6437553664483369,4.767924515851421,1.1903256359744168,-1.95889464301271,1.57039900754724,0.5967033632286367
out_h_885,0.0386847217834402,-0.4953490669582894,-0.39556128347235764,0.08595256763384737,13.729068697883635,0.24661475506484354,-0.3268296791514635,0.7128857066531975,-0.2785575854434493,0.8495035700633217,4.061957871245605,0.5455601983125371,1.3740894803116526,4.40924003412584,-19.090122317842326,-1.3121326282155201,5.132131512461917,4.061957871245722,-10.033588916923273,2.3600388543964947,-3.610636707978509,0.2957284464298082,-0.009511850134566981,-3.283846489918464,-20.624190778507398,0.5455601983127054,2.3600388543961195,0.808687615775916,1.445457406671315,-5.293605865429787,1.1198703284511886,3.521265850549706,0.03008558869369438,1.3740894803123593,-3.610636707978569,1.4454574066708923,-13.79572268646162,3.5723830013594773,-5.851686593497265,-2.771592721077937,-1.8176277698394105,4.40924003412544,0.29572844642974266,-5.293605865429905,3.5723830013596185,10.577748576462206,-2.682121623144676,-1.9932816147956622,5.720252996785145,-19.090122317842045,-0.009511850134413434,1.1198703284501652,-5.8516865934976385,-2.6821216231442304,2.7950362108475693,-0.06361193503626544,-3.8284956282879987,-1.3121326282162964,-3.2838464899185134,3.5212658505499244,-2.7715927210778717,-1.9932816147955945,-0.06361193503621164,2.010297114470297,2.59139294735504,5.132131512461839,-20.624190778507216,0.030085588693004695,-1.8176277698395322,5.720252996784153,-3.8284956282884206,2.591392947355967,3.5754996428558026
out_J_880_884,0.03460208548903396,-0.08480837520324465,-0.026145004037732726,0.0032635889366295773,0.01593649212182466,17.359464254697752,0.05934992022012747,0.04781186030806281,0.027050640184822568,-1.4863748116806692,0.6716429839855949,0.42038121423199704,0.05623501254015053,1.8922350539122363,2.330894748990613,-0.5103889294915128,-0.6838556863949722,0.6716429839854755,-1.1771434379456012,0.35316945614853107,-0.7419887431191912,0.17326295623137794,-0.5664916876398219,0.009142315094326807,-0.7262706486776879,0.4203812142320102,0.35316945614856365,0.524048523122619,-0.14547646720118373,-1.8639358443879883,-0.5454012745432709,-0.2642166014253471,-0.028144249669581775,0.0562350125402785,-0.741988743119085,-0.1454764672010847,2.7422756530668773,0.19000098607955998,-0.32840427441631587,-0.5442171126593881,1.1818648410595334,1.8922350539122972,0.17326295623151608,-1.8639358443881135,0.19000098607960192,-2.049692863304737,-1.1166575503154237,-0.5535396549546152,-1.279197445444688,2.3308947489906258,-0.5664916876398177,-0.5454012745432688,-0.3284042744164037,-1.1166575503152105,-1.6269399838891787,-0.8822160848887873,0.9067065358072699,-0.5103889294916729,0.009142315094356633,-0.26421660142535114,-0.5442171126593609,-0.5535396549545434,-0.8822160848887838,3.9869546176355004,-0.1987853974883715,-0.6838556863949433,-0.7262706486777439,-0.02814424966954911,1.181864841059456,-1.2791974454444717,0.9067065358073914,-0.19878539748842444,1.7434606346161874
out_J_880_885,0.04611861736814278,0.021154640177565957,0.009616717143649508,0.06864394640771852,0.01884817999613551,0.007133899981771824,17.138713348220865,0.015982980606655137,0.08587072415211242,3.9173594618121883,0.5403608890371251,-0.5248236461698081,0.6533273595648262,-0.7899319443283181,-1.634635276005061,-0.7211519925494908,0.7925934165929179,0.5403608890373143,-1.0730639856888349,0.3695775933031398,0.1571783490121585,0.6343376812396366,-0.4666709886393881,-0.5567036423327928,-1.0200522637267302,-0.524823646169745,0.36957759330307893,-4.308449616799323,-0.3660438603705327,-0.20647601923583034,-1.3450521409270453,-0.9225350348764162,-0.5434078144337239,0.6533273595649374,0.15717834901219987,-0.36604386037049136,1.0520491735862627,0.28000424290076487,0.6149349049410442,0.7891166852057084,0.05995381221109516,-0.7899319443284085,0.6343376812396103,-0.2064760192358339,0.2800042429006491,-1.1461345180521811,-0.013696993732642718,-0.07034100632084024,-0.12674727514445971,-1.634635276005088,-0.4666709886392103,-1.3450521409273162,0.6149349049409695,-0.013696993732607141,-9.726442910843756,0.0915162402031044,0.1776146759599256,-0.721151992549345,-0.5567036423327687,-0.9225350348763732,0.7891166852058299,-0.07034100632106756,0.09151624020300252,-1.4124057998850355,0.9241016397093149,0.7925934165929184,-1.020052263726617,-0.5434078144337946,0.05995381221106933,-0.1267472751445418,0.17761467595989477,0.9241016397091689,0.32960969278105934
out_J_881_884,0.02595139357218222,0.0038520692572474435,-0.03496331711189702,0.007644781093913712,0.03843158514798444,-0.030434333489046485,0.0018979544625450757,17.19827829989245,0.009683576497901351,-0.633831600687177,0.23187344654877068,0.06490765462214622,-0.3096986392133653,-0.6558477329949106,-0.36652631364418,-0.790540418314832,-0.4395643376052347,0.23187344654875985,-0.6556974862907684,0.28473632274190597,-0.24295677389792242,-0.21300065044659885,-0.531077895780995,0.7709676332929369,0.12799060081099245,0.06490765462207511,0.2847363227418996,-1.0955251297913362,0.5572137104824136,0.35781407591592296,-0.6172869934474321,-0.856431985489279,0.3366158395212746,-0.30969863921341406,-0.2429567738976116,0.5572137104824307,-0.3509959342197052,-0.7561721645409496,0.6358472301360655,0.8830746071411597,-1.0051406172555235,-0.6558477329950678,-0.21300065044663324,0.35781407591596665,-0.7561721645409824,-0.22313162296653258,-0.09359203420066191,-0.48549810714815955,-0.28377093743701526,-0.36652631364427324,-0.5310778957810312,-0.6172869934473948,0.6358472301360226,-0.09359203420061939,-0.13903623682769703,-0.15235091999212225,0.5627724192864395,-0.7905404183148703,0.7709676332929173,-0.8564319854892717,0.8830746071411614,-0.48549810714813757,-0.1523509199921865,9.009700106723166,0.42128975627161264,-0.43956433760523106,0.12799060081097655,0.33661583952123186,-1.005140617255511,-0.2837709374368506,0.5627724192863643,0.42128975627169707,-2.2844130565681047
out_J_881_885,0.004082438771621319,-0.05600022985387557,0.036982829398129385,-0.0856888984440964,0.06622980776346682,0.07401511675694099,0.13613827700672282,0.022462353227098476,17.36662866301974,0.026572634873049818,0.8455623836827147,0.3716133499417007,-0.8766882302399461,-0.02746591322655733,-0.9506927917017945,0.1392886978687342,-0.7531109081637212,0.8455623836826266,-1.9210061100577718,0.074908346966117,-1.0278304375813192,0.9651444848312037,-1.6349750171286455,1.141474881109958,0.5966997790492635,0.37161334994195466,0.07490834696604495,2.9752381438056057,1.947736780482414,-0.08075249792259737,-0.1122826318658588,-0.00020807390697910133,-1.7353869842470337,-0.8766882302400535,-1.0278304375811858,1.947736780482172,1.9726052528887597,-0.39043494038413357,0.712499733859062,1.0786426203883723,0.5097943610904392,-0.0274659132264883,0.9651444848309436,-0.08075249792239705,-0.3904349403841916,2.5072823976894876,0.8672596138165264,-1.0388396783489506,0.6289655013367876,-0.9506927917019319,-1.6349750171285546,-0.11228263186593633,0.712499733859059,0.8672596138164387,-0.02276524551763753,0.3164074553496823,0.13148419538836653,0.1392886978687892,1.1414748811099766,-0.00020807390698208042,1.078642620388301,-1.0388396783488414,0.31640745534963177,-3.652700803958911,-2.804523364972307,-0.7531109081637608,0.5966997790492808,-1.7353869842469205,0.5097943610904491,0.6289655013367111,0.1314841953884844,-2.8045233649721872,4.033457699167374
out_J_880_881,-0.031001159600325904,-0.002519164990011646,-0.008200902520030896,-0.01027037106291478,0.010178536904347557,-0.04516857043433797,-0.009480122294292528,-0.035047769975978,-0.042315577752070746,-0.6927998748766473,0.3707516482830854,-0.14125912152712122,0.171456742298887,-0.32954489735997494,-0.2334542418984602,0.24362270781071282,0.1582960438781403,0.37075164828311397,-0.009936324609334864,0.19458169718117313,-0.17787098694893697,-0.26570812123088716,0.43483472486977937,-0.14405973610521844,-0.10917521131531134,-0.1412591215270133,0.1945816971811584,0.050826506906672154,0.3093013632963317,-0.1654743140493557,-0.1742005430145537,-0.40378664163767464,-0.2484368714912355,0.17145674229887597,-0.1778709869489304,0.3093013632963684,0.1955223949241569,0.22654360577276644,-0.0934676384998226,0.11777986837085097,-0.02228138170793763,-0.32954489735992976,-0.26570812123087467,-0.16547431404923352,0.22654360577277832,-0.20982321163482143,0.3369240545488278,-8.581702646587397,0.22100380958867644,-0.23345424189845898,0.43483472486978575,-0.17420054301457247,-0.09346763849981359,0.33692405454880375,-0.42871643817933236,0.14226319594439996,-8.435039202203301,0.24362270781071577,-0.14405973610518913,-0.40378664163771416,0.11777986837087705,-8.581702646587447,0.1422631959443829,-0.25150549773559944,0.09124296623229826,0.15829604387813412,-0.10917521131532039,-0.24843687149123894,-0.022281381707907673,0.22100380958867583,-8.435039202203232,0.09124296623228749,-0.196082493763645
out_J_884_885,-0.03313172143829026,-0.0020299590689551042,-0.02595594184723393,-0.0012726686567681629,-0.011082504906538842,-0.029748760947170952,-0.044971000679928735,-0.019764614328568093,-0.019342301630079724,-1.9122776454747377,-0.4284782896760116,0.22993580318445486,0.24064808209709407,0.0020164226794109293,-0.4815342479902197,0.23937618201367902,0.2727038065198082,-0.4284782896759987,-0.020268069436753116,0.015280633355742115,-0.3180721449710029,-0.23193945464866292,-0.07450454684247454,0.012474737066237123,0.028752440473504087,0.22993580318444903,0.01528063335574392,-0.872076431138805,0.4326495639310078,-0.2690058026695283,-0.6122043310499653,-0.36205124252828597,-0.16374932851954865,0.24064808209709324,-0.31807214497100217,0.43264956393102044,-0.2756458123236182,-0.2468409662636441,0.7408648682837858,0.0630777959084952,0.07982332299209255,0.0020164226794188306,-0.23193945464867338,-0.26900580266954055,-0.24684096626365712,-0.9379421266922539,-10.251444875545175,0.23116535482403816,0.5071723203540608,-0.48153424799021655,-0.07450454684246968,-0.6122043310499469,0.7408648682837554,-10.251444875545154,-0.6134669860153431,-0.136430698796497,-0.09734268712371337,0.23937618201367183,0.012474737066264638,-0.36205124252827514,0.06307779590849158,0.23116535482403983,-0.13643069879650938,-0.6519065719997293,-10.469078555800102,0.27270380651988047,0.028752440473510176,-0.16374932851952922,0.07982332299212501,0.5071723203540667,-0.09734268712371391,-10.46907855580007,0.22052747567424483


==> results/quad/quad_l2k/base_all_reg.csv <==
output,offset,in_h_304,in_h_305,in_h_308,in_h_309,in_J_304_308,in_J_304_309,in_J_305_308,in_J_305_309,in_h_304*in_h_304,in_h_304*in_h_305,in_h_304*in_h_308,in_h_304*in_h_309,in_h_304*in_J_304_308,in_h_304*in_J_304_309,in_h_304*in_J_305_308,in_h_304*in_J_305_309,in_h_305*in_h_304,in_h_305*in_h_305,in_h_305*in_h_308,in_h_305*in_h_309,in_h_305*in_J_304_308,in_h_305*in_J_304_309,in_h_305*in_J_305_308,in_h_305*in_J_305_309,in_h_308*in_h_304,in_h_308*in_h_305,in_h_308*in_h_308,in_h_308*in_h_309,in_h_308*in_J_304_308,in_h_308*in_J_304_309,in_h_308*in_J_305_308,in_h_308*in_J_305_309,in_h_309*in_h_304,in_h_309*in_h_305,in_h_309*in_h_308,in_h_309*in_h_309,in_h_309*in_J_304_308,in_h_309*in_J_304_309,in_h_309*in_J_305_308,in_h_309*in_J_305_309,in_J_304_308*in_h_304,in_J_304_308*in_h_305,in_J_304_308*in_h_308,in_J_304_308*in_h_309,in_J_304_308*in_J_304_308,in_J_304_308*in_J_304_309,in_J_304_308*in_J_305_308,in_J_304_308*in_J_305_309,in_J_304_309*in_h_304,in_J_304_309*in_h_305,in_J_304_309*in_h_308,in_J_304_309*in_h_309,in_J_304_309*in_J_304_308,in_J_304_309*in_J_304_309,in_J_304_309*in_J_305_308,in_J_304_309*in_J_305_309,in_J_305_308*in_h_304,in_J_305_308*in_h_305,in_J_305_308*in_h_308,in_J_305_308*in_h_309,in_J_305_308*in_J_304_308,in_J_305_308*in_J_304_309,in_J_305_308*in_J_305_308,in_J_305_308*in_J_305_309,in_J_305_309*in_h_304,in_J_305_309*in_h_305,in_J_305_309*in_h_308,in_J_305_309*in_h_309,in_J_305_309*in_J_304_308,in_J_305_309*in_J_304_309,in_J_305_309*in_J_305_308,in_J_305_309*in_J_305_309
out_h_304,-0.21240027097495115,10.466128324703345,-0.012557474760570914,-0.25415606331334234,-0.057304255452438745,-0.24335096190916555,0.1210291175455943,-0.08165964220641458,-0.20533665671809365,-1.2457488076990832,0.5469199576989171,0.3256788997597719,-0.5551563129587551,-2.6730822726976955,-0.14512648391119085,-2.662283340565279,1.7015664556823449,0.5469199576986942,-2.917441182685451,-2.435306678654635,1.5793597325313655,-0.23485756067170604,1.2495899382849769,-2.2074089007148636,-0.9541849704590959,0.3256788997597524,-2.4353066786549955,2.542645196730927,0.9788065362224488,-10.519542726376264,-1.6637386359963424,-3.2394509141856056,-0.5438356389605766,-0.5551563129589291,1.57935973253081,0.9788065362224315,7.757169685028735,-3.111732586214966,-7.370451938412763,0.016077360417908554,1.4289949715421006,-2.6730822726978967,-0.2348575606720593,-10.51954272637628,-3.111732586214668,0.9098034508187425,1.078715187970469,-0.08860012322156027,-2.4628572118102614,-0.14512648391128735,1.2495899382853557,-1.6637386359963326,-7.37045193841275,1.078715187970604,-2.8869426155164786,-1.4329902321523946,0.6546501942448676,-2.6622833405651427,-2.207408900715001,-3.2394509141855132,0.016077360417949993,-0.08860012322159976,-1.43299023215252,1.5064735469671364,0.6326095524232324,1.7015664556825711,-0.9541849704589863,-0.5438356389603594,1.4289949715424197,-2.462857211810752,0.6546501942449927,0.6326095524233221,-3.719576136081526
out_h_305,-0.040622346596967826,-0.013852622165303622,10.117177331849842,-0.22708296183361934,-0.29295339365288425,0.09187967764917054,-0.3246494499177041,-0.0522580069502233,0.19107038599842904,6.9738889390161765,1.0386386256721654,0.8836856494926376,-1.6115952565812168,-0.14017443898211482,2.6356846157181057,-0.13622134205084005,-0.32869340478610487,1.0386386256721074,2.576363114053834,-0.5261990441490139,0.0789208111524578,0.7435341262328545,1.1157244597539988,0.5078699414291363,-1.728464567074227,0.8836856494926788,-0.5261990441487345,-2.3137242366669555,-3.0436713035777405,-0.8142486575579422,-0.8726584711861064,-9.221812681642694,-1.7369896298823242,-1.6115952565813063,0.07892081115212284,-3.0436713035777276,4.485156836046067,0.25167869149699623,3.3581108475696695,-1.422325366688191,-11.599124342625023,-0.1401744389821277,0.7435341262327122,-0.8142486575580489,0.25167869149688754,-3.547859708044696,1.0376299022410695,-1.977372352998904,-0.8998562669253174,2.635684615718144,1.1157244597540914,-0.8726584711858006,3.3581108475696184,1.037629902241217,5.662581611360417,-0.8267746275104292,2.0292388971823683,-0.13622134205095537,0.5078699414290251,-9.221812681642316,-1.4223253666885498,-1.977372352998965,-0.8267746275109187,-6.921784836805078,0.13198784599933713,-0.3286934047859568,-1.7284645670739454,-1.7369896298824457,-11.599124342625165,-0.8998562669255167,2.0292388971821795,0.13198784599901459,-4.753811109315521
out_h_308,0.10494013627228212,-0.1805088911544857,-0.1262837103529612,10.202388751789945,0.21412098859549247,0.615202094607418,0.16528670073880317,0.016871290388430403,0.06170697558291173,3.382622743201873,0.8382503933709176,-1.2179397107995302,0.017081861756118918,-12.581325742259926,0.48745649821872133,0.5868105511202726,0.9444200933479233,0.838250393371053,-1.1544030477201168,0.03885536319024388,0.14200778375848147,-0.44605464396684064,0.17081062251738158,-11.094235923526305,-1.0009012823013894,-1.2179397107995362,0.03885536319046477,-10.136817402133229,0.8881915183184405,1.2604251433343423,0.05114622378757272,0.2383381888280823,-0.9454735199482962,0.01708186175613106,0.14200778375844272,0.8881915183184682,-2.941022749877986,0.30371731664934015,-2.2842081537364636,-2.0455450443233985,-1.5576752387084107,-12.581325742259926,-0.44605464396687716,1.2604251433343896,0.3037173166494287,-4.315277031509603,-0.21639585547304171,0.3427139366632448,-0.3891514377986503,0.48745649821854087,0.17081062251735002,0.051146223787455924,-2.284208153736308,-0.2163958554729564,-3.2965933663898,-0.08867415427963853,-1.386374616489068,0.586810551120354,-11.094235923526375,0.2383381888280799,-2.045545044323416,0.34271393666324357,-0.08867415427941744,-4.076410202602751,-0.6432617240093548,0.9444200933477518,-1.0009012823012793,-0.9454735199484214,-1.5576752387084976,-0.3891514377985301,-1.3863746164889093,-0.6432617240090662,-6.644526553452867
out_h_309,-0.04960294287465131,-0.03449352353616516,-0.05646392056529012,0.08976620510404101,9.445470731277108,-0.02378083210702334,0.4946916993467936,-0.03266386147703022,-0.1059788779322058,0.23515118011219766,-0.7721256859743266,-0.4980825215274422,-1.1304599940179434,-0.3080188148188146,-10.970229409488928,-0.7254880185842901,0.10595933863376018,-0.7721256859746952,1.1881060036842408,-0.6224010616924115,0.7139481659383489,-0.07689764132145772,-0.6177502553907397,-0.683449309497743,-11.935848520856947,-0.49808252152740257,-0.6224010616922294,0.9969199326401225,0.3287816151302263,-0.44227793523125,0.284116781492826,-0.22901112048719033,-0.09570548712944621,-1.130459994017785,0.7139481659384493,0.3287816151304432,6.113598809782288,-1.2904685905311333,1.5514652288082194,0.022857445803651365,1.0343525599187637,-0.308018814818846,-0.076897641321422,-0.44227793523120307,-1.2904685905307849,1.0069200503585116,-1.8118919232320052,0.5817702190919388,-0.7422778560654258,-10.970229409488875,-0.6177502553909082,0.2841167814926702,1.5514652288083022,-1.8118919232321378,-3.862218748532263,0.6617441565978084,0.8752784915335758,-0.7254880185841925,-0.6834493094977182,-0.22901112048719877,0.022857445803879047,0.5817702190920191,0.6617441565977543,6.183999629299623,-1.6275774685284288,0.10595933863391417,-11.935848520856942,-0.09570548712945245,1.0343525599187067,-0.742277856065756,0.8752784915336631,-1.6275774685283277,3.531245252745021
out_J_304_308,0.03439599665445537,-0.013164728398503292,-0.029154759323589036,0.026320678175335534,0.07324613102702633,11.972050723831348,-0.06874351062582053,-0.020736806589273207,0.02106485006506003,0.24421864981422126,-0.38267789902900046,-0.3077067970882401,-0.7636770160925608,-1.2725506257254895,0.48530070798680414,0.09601923324036361,-1.0299599078876298,-0.3826778990289135,0.22511327479625523,-0.08782531457247136,-0.995785948497147,0.3335312172885448,-0.08442702724924322,-0.11367422069822765,0.9197724710162928,-0.30770679708816545,-0.08782531457254136,-1.4477508885799475,-0.105141299875583,1.0762254542911025,-0.5286754156465885,0.07532184655083245,-0.500340141267943,-0.7636770160926476,-0.9957859484970679,-0.10514129987551858,0.578406089375196,-1.1046762658051517,-0.05132641561830091,0.24217486755105921,0.027188957033135022,-1.2725506257254002,0.3335312172884877,1.0762254542909842,-1.1046762658051081,-4.66877261344304,0.9544050856056703,-0.5721133533258037,0.12064338498907581,0.4853007079868524,-0.08442702724912017,-0.5286754156466128,-0.051326415618313824,0.954405085605724,-0.18829643847237026,-0.23398806700365807,0.5179646710771209,0.09601923324045494,-0.11367422069811653,0.07532184655055636,0.24217486755121667,-0.5721133533258477,-0.23398806700369443,1.3804934532892044,0.43297370133868224,-1.0299599078874986,0.9197724710162682,-0.5003401412680212,0.027188957033184052,0.12064338498896171,0.5179646710771868,0.43297370133861185,0.7356972753664682
out_J_304_309,-0.002528796161878017,-0.030848895188231324,0.011152682003576407,0.022651435960829476,-0.013708760704032916,-0.05836285407117369,11.898242956152206,-0.04058228959038397,0.013532097707973624,0.41612069503758975,0.6476257390608872,-0.2911562108978749,0.6329043133241249,0.08145396595722977,-0.8057417585624294,-0.5467086123199317,1.2124265327734731,0.6476257390609166,0.5106791297828338,-0.22928581521311436,0.6238977340866325,-0.7550247239431808,-0.5607054750115343,0.45806527076905945,-0.15784572891223178,-0.2911562108978614,-0.22928581521312827,0.28539565680454565,0.04722913855791537,-0.3711489793099534,-0.10750660572914915,-0.7085633604943281,-1.5376405856571096,0.6329043133241335,0.6238977340866185,0.047229138557917286,-0.25916468572873835,0.2470898105793957,-0.46869318678123095,0.21963885019455365,0.6545293425088142,0.08145396595717737,-0.7550247239432278,-0.3711489793099559,0.24708981057939058,3.381469503185574,-0.6406478816545338,0.555674787890558,-0.31830815051433564,-0.8057417585623969,-0.5607054750115607,-0.10750660572908176,-0.46869318678122596,-0.6406478816545166,0.0611650316124968,0.08746124326783991,-0.11438984286110163,-0.5467086123199099,0.45806527076907994,-0.708563360494357,0.21963885019451965,0.5556747878905808,0.08746124326783493,0.36119702972398104,-0.20410257507045085,1.2124265327734753,-0.157845728912253,-1.537640585657178,0.6545293425088621,-0.3183081505142767,-0.11438984286102866,-0.20410257507041116,0.33674125123923715
out_J_305_308,0.046912587758301726,0.002512350516670538,-0.07926006899875317,0.04181062923024739,0.007882634200689163,0.006070161826062173,-0.032092611366909586,12.21638586040805,0.02100358211615788,1.6188990998440829,0.20723770342525127,0.014398068029199039,0.13008269343744064,0.4944403681432678,0.0783272499153456,-0.37749514408697943,-0.5337851698238049,0.20723770342527864,-0.004603610653051384,0.24173781412039733,-0.9607545113851843,0.32170757779691694,0.442636833956529,-0.28701184749442654,-0.4209698657230503,0.014398068029090688,0.24173781412068515,1.2397857019681107,0.31371192388319874,0.4515325997684359,-0.015238357755109176,0.0760781701515346,0.3332858096668263,0.13008269343735976,-0.9607545113851914,0.31371192388317026,-0.39016985978190805,-0.5692222669671705,-0.2638135178611209,0.149094253955373,-0.05101740958321212,0.4944403681433162,0.3217075777969687,0.45153259976857696,-0.5692222669671474,0.14956429243404917,-0.6777569809949812,0.5742264680921563,-0.48985147174234617,0.07832724991546575,0.4426368339566386,-0.015238357755081845,-0.263813517861176,-0.6777569809948873,-0.08862248259611526,0.5092331381219825,-0.06579211144341596,-0.37749514408702056,-0.28701184749442576,0.07607817015148231,0.1490942539552622,0.5742264680922576,0.509233138122018,-3.512091388450688,-0.9039670421406549,-0.5337851698236336,-0.4209698657230254,0.3332858096666981,-0.051017409583183466,-0.48985147174242205,-0.06579211144336528,-0.9039670421406496,0.17294274052848282
out_J_305_309,0.014118188546151858,0.0008079525651943174,-0.014570663593803657,0.043404162636957344,-0.029629204442032712,-0.015617977629921415,0.023877873023212835,-0.04644755482975651,12.025148434748024,-1.6546654107139553,-0.20913720547677242,-0.19509088786095752,-0.3317812102841267,0.15108217407393087,0.487778921280743,-0.4348939114850311,-1.1502932088129019,-0.209137205476584,-1.0740924315998839,0.7663043255479123,-0.39555056390180027,-0.24328927928979288,-0.4722052467409792,0.27857611465336035,0.42513294676675417,-0.19509088786095807,0.7663043255479768,1.8824221535555485,-0.6529424160282098,-0.13735195519416438,0.4369545102458355,0.23383321983124328,0.7233879113357161,-0.33178121028413826,-0.3955505639018092,-0.6529424160282641,-2.2778500430739537,-0.35664451185093976,0.5981643474038477,0.10277116948040001,0.4641736545839505,0.15108217407388122,-0.2432892792896754,-0.13735195519416132,-0.3566445118508962,2.404299086439904,-0.2508401972205836,0.9706812355867549,-0.15947535989375153,0.4877789212807366,-0.4722052467408947,0.43695451024585025,0.5981643474038519,-0.25084019722069173,1.7465090612623588,0.32354737475342044,-0.4882308854133163,-0.4348939114850431,0.2785761146532489,0.23383321983120023,0.1027711694803007,0.970681235586745,0.32354737475345635,2.8013271410324716,-0.09825658615106359,-1.1502932088129059,0.42513294676668556,0.723387911335672,0.46417365458402715,-0.15947535989363434,-0.48823088541322734,-0.09825658615116586,6.385108247384735
out_J_304_305,-0.005683103235921081,0.00046137516888961836,-1.1640850227352827e-6,-0.00457849464031108,-0.006148124455233926,-0.04508024117111364,-0.021022747082523337,-0.021484012000799975,0.00021263957387335594,-0.23041759798211459,-0.08023727991305264,0.09105240711091964,0.044680504866682826,0.08331676491086648,0.030710673292439133,0.04634007983759788,0.07106320018812703,-0.08023727991304509,0.007719642762766152,0.06467576776566095,-0.024703782302310646,0.10101730258306779,-0.04245959738248966,-0.04941879804212105,-0.0014260046612475763,0.09105240711091768,0.06467576776566618,-0.06701266599582777,-0.004600377775763649,-0.0352044154817615,-0.07331652379291372,-0.04229419569231292,0.06425199993225575,0.04468050486668259,-0.024703782302316075,-0.004600377775762015,0.31138141912306483,0.012685417624707335,-0.04182955851335835,-0.037044567787601054,0.029394002759990545,0.0833167649108644,0.10101730258306427,-0.035204415481764305,0.012685417624698997,-0.14352299866921794,0.0034024118390808935,-4.1176128758685495,0.04570679052305463,0.030710673292446547,-0.04245959738249176,-0.07331652379291641,-0.041829558513359934,0.0034024118390851748,-0.005541891879885399,0.08321705987894364,-4.059042661888696,0.04634007983759656,-0.04941879804211883,-0.04229419569232103,-0.03704456778760704,-4.117612875868564,0.08321705987894563,0.14076749303161917,-0.010649065641481676,0.07106320018812491,-0.0014260046612476211,0.06425199993225651,0.029394002759989397,0.04570679052306119,-4.0590426618886815,-0.010649065641485055,0.14633122994199096
out_J_308_309,-0.004745105347919658,0.009783516061329973,-0.003363443176739834,-0.005388394676549997,0.001876686157491511,-0.009528769296516394,-0.04871998605505738,-0.03387487629755308,-0.053662003514612415,-0.2677417663626276,0.10092701070103817,0.1490163713898023,0.028816123099756653,0.1754854277230513,0.07045208078359325,-0.06273758001880697,0.0921784177751109,0.10092701070103215,-0.3011394686603184,0.025105873324543223,0.03184857038874306,-0.09084336697522737,-0.10343361506025996,0.019375782258381755,-0.13113276045537264,0.1490163713897919,0.025105873324541714,-0.3757756799209833,-0.005917015545388701,-0.03704395455722046,0.008645280064749317,-0.11150438260499154,0.019125075342106848,0.028816123099760983,0.03184857038874604,-0.005917015545387969,0.1881308447474707,0.08040277852120231,0.0008307591256674284,-0.09983464285054575,-0.04470111783841482,0.17548542772305256,-0.09084336697522913,-0.03704395455722517,0.08040277852119768,-0.08413646584294333,-5.740366069048014,0.018752407073181078,-0.0494308551604637,0.07045208078359423,-0.10343361506026834,0.008645280064745327,0.0008307591256755571,-5.7403660690480125,0.04884550308913221,-0.11603270655622767,-0.06369555650240052,-0.06273758001880408,0.01937578225837616,-0.1115043826049899,-0.09983464285054966,0.018752407073174413,-0.1160327065562329,0.04443542350614472,-6.7926206382779,0.09217841777511268,-0.13113276045538547,0.019125075342107868,-0.04470111783840785,-0.049430855160462195,-0.06369555650239461,-6.7926206382779,-0.23580792489794064


==> results/quad/quad_l2k/srt_all_reg.csv <==
output,offset,in_h_304,in_h_305,in_h_308,in_h_309,in_J_304_308,in_J_304_309,in_J_305_308,in_J_305_309,in_h_304*in_h_304,in_h_304*in_h_305,in_h_304*in_h_308,in_h_304*in_h_309,in_h_304*in_J_304_308,in_h_304*in_J_304_309,in_h_304*in_J_305_308,in_h_304*in_J_305_309,in_h_305*in_h_304,in_h_305*in_h_305,in_h_305*in_h_308,in_h_305*in_h_309,in_h_305*in_J_304_308,in_h_305*in_J_304_309,in_h_305*in_J_305_308,in_h_305*in_J_305_309,in_h_308*in_h_304,in_h_308*in_h_305,in_h_308*in_h_308,in_h_308*in_h_309,in_h_308*in_J_304_308,in_h_308*in_J_304_309,in_h_308*in_J_305_308,in_h_308*in_J_305_309,in_h_309*in_h_304,in_h_309*in_h_305,in_h_309*in_h_308,in_h_309*in_h_309,in_h_309*in_J_304_308,in_h_309*in_J_304_309,in_h_309*in_J_305_308,in_h_309*in_J_305_309,in_J_304_308*in_h_304,in_J_304_308*in_h_305,in_J_304_308*in_h_308,in_J_304_308*in_h_309,in_J_304_308*in_J_304_308,in_J_304_308*in_J_304_309,in_J_304_308*in_J_305_308,in_J_304_308*in_J_305_309,in_J_304_309*in_h_304,in_J_304_309*in_h_305,in_J_304_309*in_h_308,in_J_304_309*in_h_309,in_J_304_309*in_J_304_308,in_J_304_309*in_J_304_309,in_J_304_309*in_J_305_308,in_J_304_309*in_J_305_309,in_J_305_308*in_h_304,in_J_305_308*in_h_305,in_J_305_308*in_h_308,in_J_305_308*in_h_309,in_J_305_308*in_J_304_308,in_J_305_308*in_J_304_309,in_J_305_308*in_J_305_308,in_J_305_308*in_J_305_309,in_J_305_309*in_h_304,in_J_305_309*in_h_305,in_J_305_309*in_h_308,in_J_305_309*in_h_309,in_J_305_309*in_J_304_308,in_J_305_309*in_J_304_309,in_J_305_309*in_J_305_308,in_J_305_309*in_J_305_309
out_h_304,0.0004795984013121945,9.755349732517601,-0.019421979360873726,0.026072258428971606,-0.024299904184295697,0.0007628284538259919,0.022770174874431795,-0.01621375278269777,-0.07788253726988524,-1.5216314368490125,-0.14179693538535232,-0.3489399649061908,-0.42005377438439334,-0.6239964714616495,0.35199156828243694,-0.5510695469338897,-0.029865704436892546,-0.14179693538537602,2.3455577254304316,-1.1716793070165166,0.38155126900643166,-0.2144223097432442,0.25554387501476544,-0.43566916819020834,-0.10717900872635618,-0.3489399649061884,-1.1716793070164433,0.9208691169388985,0.647540051652922,-10.660449139807616,0.2857523559845467,-0.9989818802280171,0.22598833166774945,-0.4200537743843828,0.3815512690065436,0.6475400516528533,0.4497228473276188,0.3003380874679003,-6.562122794289757,0.3043771839362306,0.5910366034584944,-0.6239964714615837,-0.21442230974341492,-10.660449139807236,0.30033808746779006,1.134368420428857,0.2639571789629089,-0.20100139084777915,0.51785012379367,0.3519915682825353,0.25554387501466197,0.2857523559845653,-6.562122794289817,0.26395717896295656,-0.6270146757656684,-0.8519252883447846,-0.48052557106846194,-0.5510695469338898,-0.43566916819002954,-0.9989818802279913,0.3043771839360167,-0.20100139084772375,-0.8519252883446122,-1.753425079555909,-0.11932713657097337,-0.02986570443687812,-0.10717900872629124,0.22598833166789134,0.5910366034585357,0.5178501237936229,-0.4805255710684776,-0.11932713657099737,-0.19462786390191264
out_h_305,0.002633645393152848,0.04766319154121228,9.895796743986846,0.01604787906360447,0.005755835713512166,-0.003423739569725544,-0.015512212796246583,0.0027184126936447544,-0.028148191721047572,-0.6089841699554629,-0.0901210336830605,0.30066993700178063,-0.06892927655704896,0.07380186461552853,0.04778923659717882,0.39841697240385515,-0.21351973141251165,-0.09012103368294228,-0.1717810136240805,0.1422856080382833,0.4495207829120965,0.07900665799826806,0.5570044365408677,-0.27504093156732584,-0.3871984677168451,0.30066993700170563,0.14228560803824675,-0.4446071829159896,-0.1571823789380444,-0.6998565029498786,-0.06863980768332426,-8.20489440990954,-0.7107448907682785,-0.06892927655701851,0.4495207829120956,-0.1571823789381004,0.005692153364848423,-0.7147724851769663,0.6514458602478629,-0.45852719146123133,-7.904265613910543,0.0738018646154271,0.07900665799825207,-0.6998565029498311,-0.7147724851768416,-1.3885337429374245,-0.3974528900687336,-0.7228884347066562,0.29794241666516524,0.0477892365973451,0.5570044365407668,-0.06863980768340984,0.6514458602478563,-0.3974528900687198,0.46436436121449004,0.14390417796144744,0.1887661004869364,0.39841697240391455,-0.2750409315673776,-8.204894409909574,-0.4585271914612073,-0.7228884347066689,0.1439041779615148,0.5813752578971502,0.048499634065446426,-0.2135197314124686,-0.38719846771694205,-0.71074489076839,-7.904265613910561,0.29794241666512494,0.18876610048693074,0.04849963406561815,-1.0477418978323332
out_h_308,-0.003593877885357391,0.011041036333877886,-0.010939480242441759,9.847387426341923,0.009204135268501907,0.021574173637212733,0.0022707326808821026,-0.013644108262836616,-0.023939772339075165,1.358426619640443,-0.14406842981973658,-0.4602568512133517,0.2957773663952557,-9.792425296642183,0.1560341355533522,-0.0785584229916218,0.12086639895101504,-0.14406842981970983,-0.39902181559449723,0.5116932843172902,-0.15990312941385104,-0.016264131479327492,0.017057319081746344,-11.4590876188182,0.49666552271596454,-0.46025685121338533,0.5116932843173305,1.5490153626741918,-0.41282506295884136,0.11074847989329863,0.03337236246536036,-0.16632484564168695,-0.5203451802674679,0.29577736639528307,-0.1599031294139222,-0.41282506295891924,0.5597544768119663,0.032341693112158176,-0.05509832223847467,-0.29442977549996957,-0.07350597433060047,-9.792425296642215,-0.016264131479432346,0.1107484798932835,0.03234169311203464,0.8516210703965837,0.0012564864787386455,0.025939738655375823,0.28251432925650405,0.1560341355533522,0.017057319081581646,0.033372362465442666,-0.05509832223862218,0.0012564864786217505,1.5075829929579214,-0.2567993885548859,0.1454247421762019,-0.07855842299161678,-11.459087618818138,-0.16632484564170302,-0.2944297755000698,0.025939738655332254,-0.2567993885549184,-1.2158260367962646,-0.20761640108826324,0.12086639895098165,0.49666552271604175,-0.5203451802674158,-0.0735059743306208,0.2825143292563743,0.14542474217621648,-0.2076164010880888,-1.2406319400035932
out_h_309,0.0007691457502221788,-0.018564386295258053,-0.007738614570999732,-0.004197849420880998,9.156516332943957,-0.0022962346409649854,0.0013519536685924665,0.003399131704849967,-0.05424086004688221,0.6271606088001512,-0.08684190774690656,-0.24123525267440263,-0.4166865237193468,-0.01872821827910786,-10.313808183715885,0.47426978585909485,-0.30930025312554243,-0.08684190774683016,0.5816052033425081,0.014182477236217959,0.08993569034490802,-0.444296109315205,0.07412163894126227,-0.2905407801774889,-11.264149834923176,-0.24123525267436013,0.01418247723616704,-0.20845097104521784,0.20372823560123984,0.30973520986959335,0.11635102005279194,0.4739555527511767,-0.025874484914648208,-0.4166865237194011,0.08993569034501088,0.20372823560129538,0.17485358715807192,0.41334494482663,0.5514156013644281,-0.30229899459214554,-0.26170991706899044,-0.018728218278958167,-0.4442961093151684,0.30973520986947584,0.41334494482669776,0.029375376169168892,-0.4818483969441039,-0.08718541636022,-0.1260243786294605,-10.313808183715944,0.07412163894132123,0.11635102005275381,0.5514156013643815,-0.4818483969441254,-0.017504518679507544,0.16321258647809242,-0.0874032868961724,0.47426978585909496,-0.29054078017748286,0.47395555275124235,-0.3022989945921679,-0.08718541636018266,0.16321258647806802,-0.8904547752038735,-0.22237481988782012,-0.3093002531255419,-11.264149834923114,-0.025874484914582434,-0.26170991706894786,-0.1260243786295906,-0.08740328689617952,-0.22237481988785762,-0.016443526624995163
out_J_304_308,0.0015340581932316384,-0.02294985560378134,-0.017109427465152396,-0.01851038210552668,0.04927863621952409,11.483672772539656,-0.026548671374980563,-0.0006890160900826528,0.022498032337238277,-0.021193507139930356,-0.05600929363860457,0.13833184455179007,-0.04012834817653431,-0.36193972365455246,0.1702398730285227,0.05823161678807465,-0.6036728466090433,-0.05600929363866065,0.20816331449498543,-0.6890439862320952,-0.3682611312466563,0.025012026388461023,-0.08431605943766984,-0.012672303580700053,0.3671398611065305,0.13833184455176806,-0.6890439862321476,-0.8871163267878824,0.19478500607770588,0.903182158448054,-0.3524033299357579,0.029267978022009353,-0.23351724539699376,-0.04012834817653926,-0.36826113124665066,0.1947850060777112,0.30985077187230786,-0.8075076745212716,-0.16322475899959826,0.24276419318654685,0.15751153393467465,-0.3619397236545818,0.025012026388435953,0.9031821584480133,-0.8075076745212857,0.17760497320999064,0.3891126942292735,-0.5963486817165703,0.060171718772940634,0.1702398730284972,-0.08431605943764732,-0.3524033299357747,-0.16322475899958874,0.38911269422930356,-0.8196195783743333,-0.25110697717774527,0.3511240165117714,0.058231616788058244,-0.012672303580724206,0.029267978022032532,0.24276419318656361,-0.5963486817165807,-0.2511069771777299,1.0109638783034498,0.5907745676452651,-0.6036728466090716,0.367139861106547,-0.23351724539699395,0.15751153393467782,0.060171718772852656,0.3511240165116849,0.5907745676452345,-0.2430397982897813
out_J_304_309,-0.0013018841777133817,-0.03457167901194061,0.01252057419275848,0.016229978399653802,-0.04416993354219387,-0.023554314291461768,11.356286941923038,0.006737837324130942,-0.008506258551861434,0.529783119976636,0.7946267170810327,-0.5391168210160161,0.2147173573340563,-0.17692793141513116,0.14623680118683435,-0.12180337424214019,0.41007037367265137,0.7946267170810027,-0.2602530751166512,0.35415308722738015,0.42156936885288593,-0.28458598106040145,-0.6445325506619314,-0.2470835619521257,0.1541770987378903,-0.539116821016018,0.35415308722726685,0.5033296941452875,-0.16734887225864456,0.29117681833224074,0.21103341186992736,-0.34315047218261957,-0.5330677108760477,0.21471735733408773,0.4215693688528871,-0.1673488722586537,0.021896158270254363,0.3809010448474215,-0.05655295848817997,0.3999357679378582,0.2559819722496504,-0.1769279314151234,-0.2845859810603901,0.29117681833222386,0.38090104484741627,1.0313956144503076,-0.10276652938408753,-0.30919475257312257,0.14413492989171334,0.14623680118682594,-0.6445325506618675,0.2110334118698821,-0.05655295848817322,-0.10276652938409576,0.07598269100432058,-0.23608265480181695,-0.15397232086866489,-0.12180337424217699,-0.24708356195210573,-0.3431504721825759,0.3999357679378742,-0.3091947525731223,-0.2360826548018411,0.3072148608653235,0.09879226668982193,0.4100703736726141,0.1541770987378698,-0.5330677108760717,0.2559819722496565,0.1441349298917025,-0.15397232086863563,0.09879226668984002,-0.7779316113167063
out_J_305_308,-0.001953866524098889,0.007441094069267555,-0.008941665319295453,0.009802574182697706,-0.012472456694361816,0.015782977985279386,-0.018060727804551535,11.797062663247468,0.00022770763983759218,0.17923648410276383,-0.3281700610885004,-0.34498662461765295,-0.12743022313637098,0.6881097727499229,0.17571227317557864,-0.016847818024601984,-0.2556657169923225,-0.3281700610885032,0.43838022891523265,0.4343710226051171,-0.36858022176674565,0.21661689590751257,0.3335666254984964,-0.24494259917224867,0.2956080368932028,-0.34498662461765434,0.43437102260510924,-0.7617609703930137,0.37510621805069655,0.5194908760133884,-0.07292419434242751,0.2517963642725482,0.08747288075971828,-0.12743022313636304,-0.3685802217666907,0.3751062180507185,0.9083404081563919,0.14586569659376686,0.2829409870429041,-0.07905565795714946,-0.01844385043809602,0.688109772749918,0.21661689590749567,0.5194908760133369,0.14586569659378618,0.665862494883915,-0.5951793615449764,0.28847598823498066,-0.09841985113017862,0.17571227317558177,0.333566625498482,-0.07292419434235246,0.282940987042892,-0.5951793615449767,0.352611946233579,0.23803750949688918,-0.054367916976585204,-0.01684781802458346,-0.2449425991722958,0.25179636427250024,-0.07905565795715383,0.2884759882349658,0.23803750949681823,-0.417888252223016,-0.3543491987879093,-0.2556657169923423,0.29560803689311804,0.08747288075974943,-0.01844385043811468,-0.09841985113014473,-0.054367916976634185,-0.3543491987879024,-0.49750833151644575
out_J_305_309,-0.0005877506633655787,0.014462727161831116,-0.03597990782514114,0.018398775715960904,-0.017152242003511262,0.014190982006194426,0.013901915113719961,0.020388660114882683,11.599739563249981,-1.088023719702108,-0.30531696490236565,-0.32048265909744306,-0.07991440273705105,-0.2800631489988495,0.12957021813440836,-0.5720751029750023,-0.13261979641930902,-0.3053169649023915,0.08656320452116555,0.7920272192949506,0.0024374806398812037,-0.509376200288977,-0.3720548339885881,-0.07218266045476862,0.6257344162697313,-0.3204826590974201,0.7920272192949238,0.04803276827449335,-0.004659057739324625,-0.13550055103677466,0.07067687806657935,-0.2942431611538203,0.21796291717228747,-0.07991440273703983,0.0024374806398597742,-0.0046590577393029586,-1.3132113550904616,-0.2991940088296004,0.580799962105191,-0.39665302409718206,-0.07517638103274592,-0.2800631489988773,-0.5093762002890233,-0.13550055103677214,-0.29919400882960057,1.0763158330979503,-0.23897501321639722,0.676437589017803,-0.6294318292234466,0.1295702181344259,-0.37205483398857997,0.07067687806649647,0.5807999621051984,-0.2389750132164383,0.5877851648955681,0.16247121315437119,-0.493940141585101,-0.5720751029750668,-0.07218266045474216,-0.2942431611538263,-0.3966530240971718,0.6764375890177499,0.16247121315435784,0.7439201650768157,-0.21188255175436072,-0.1326197964193257,0.6257344162697782,0.2179629171723125,-0.07517638103272992,-0.6294318292234137,-0.49394014158508315,-0.21188255175434154,0.5118226161984638
out_J_304_305,-0.00037369776184754727,-0.0031025694646388937,-0.005615884487238853,-0.0030444130232425547,-0.00581131065409599,0.0009080530427315863,0.0009118284098835797,0.006133412393411766,0.0003604325553908725,-0.04894068149244182,-0.10923015593930514,-0.00685838418344528,0.10176995357408125,0.04806849120169338,-0.013568103062277683,0.07180085983775868,0.008209742468069282,-0.10923015593931071,0.05836323818783952,-0.029912395377194787,-0.03560766733869685,0.022167265758272204,0.009616438299106687,0.01869682990126184,0.0771483152065406,-0.006858384183446663,-0.029912395377193337,-0.05358708105358623,-0.03422345998556661,-0.04733854370994801,-0.08111650781643599,-0.005092151347487137,0.033895794580921464,0.1017699535740794,-0.035607667338690425,-0.034223459985571456,0.31887423788374814,0.04795791682793593,-0.022700818773544094,0.024158053893729558,-0.020606969340683044,0.04806849120169859,0.022167265758281523,-0.04733854370994598,0.04795791682793701,-0.12121355391238935,0.017037047019141216,-3.7614314003180938,-0.10372656851158103,-0.013568103062278158,0.009616438299102885,-0.0811165078164311,-0.02270081877354356,0.017037047019145546,0.09202559239833459,-0.08512734976103599,-3.5644171881194464,0.07180085983776038,0.018696829901258996,-0.005092151347490625,0.0241580538937344,-3.761431400318065,-0.08512734976103613,0.1045513825208428,-0.03263731113468429,0.008209742468069407,0.07714831520654275,0.03389579458091948,-0.020606969340683973,-0.10372656851158753,-3.564417188119453,-0.03263731113468501,0.0060199599517103295
out_J_308_309,0.00065602019045538,0.004174295594051911,-0.0007724850553236217,-0.0010117538355859394,0.0032750122169360775,-0.002685695734022449,-0.005575863401216095,-0.0006978373343864389,0.00392169207860257,-0.10963457393607173,0.11013521762744187,0.05656941437090402,0.08567339479754067,0.2201177476011053,0.12653619532797558,-0.04234685944953364,0.04522442642812788,0.1101352176274381,-0.22108554633800925,-0.03163560240006805,-0.019175584463681495,-0.02820049588863453,-0.08356437247598023,-0.03721533762426694,-0.20993656815561745,0.05656941437090192,-0.031635602400064036,-0.22405853966056005,-0.0015000000914339776,-0.1092716386095909,-0.08123481840124432,-0.12995780454189584,0.0571820014380941,0.08567339479754318,-0.019175584463680773,-0.0015000000914280713,0.07673534849317608,0.045895192634239065,-0.03576376934853518,-0.09862273468496077,-0.027190782776404642,0.22011774760110236,-0.028200495888637142,-0.10927163860959052,0.045895192634235076,0.09191801850718839,-5.292081711527115,-0.023318985350802467,-0.03976676965419701,0.12653619532797297,-0.08356437247597058,-0.08123481840124121,-0.03576376934853677,-5.2920817115271195,-0.06460631693336549,-0.08696177943301027,0.014019582878481249,-0.04234685944952978,-0.037215337624267035,-0.12995780454189423,-0.0986227346849598,-0.02331898535079795,-0.08696177943300823,-0.01018804835117218,-6.32838710730364,0.045224426428126206,-0.20993656815561895,0.05718200143810185,-0.027190782776405905,-0.039766769654201034,0.014019582878489093,-6.328387107303676,-0.3615525416352379


==> results/quad/quad_n2k/base_all_reg.csv <==
output,offset,in_h_1800,in_h_1801,in_h_1804,in_h_1805,in_J_1800_1804,in_J_1800_1805,in_J_1801_1804,in_J_1801_1805,in_h_1800*in_h_1800,in_h_1800*in_h_1801,in_h_1800*in_h_1804,in_h_1800*in_h_1805,in_h_1800*in_J_1800_1804,in_h_1800*in_J_1800_1805,in_h_1800*in_J_1801_1804,in_h_1800*in_J_1801_1805,in_h_1801*in_h_1800,in_h_1801*in_h_1801,in_h_1801*in_h_1804,in_h_1801*in_h_1805,in_h_1801*in_J_1800_1804,in_h_1801*in_J_1800_1805,in_h_1801*in_J_1801_1804,in_h_1801*in_J_1801_1805,in_h_1804*in_h_1800,in_h_1804*in_h_1801,in_h_1804*in_h_1804,in_h_1804*in_h_1805,in_h_1804*in_J_1800_1804,in_h_1804*in_J_1800_1805,in_h_1804*in_J_1801_1804,in_h_1804*in_J_1801_1805,in_h_1805*in_h_1800,in_h_1805*in_h_1801,in_h_1805*in_h_1804,in_h_1805*in_h_1805,in_h_1805*in_J_1800_1804,in_h_1805*in_J_1800_1805,in_h_1805*in_J_1801_1804,in_h_1805*in_J_1801_1805,in_J_1800_1804*in_h_1800,in_J_1800_1804*in_h_1801,in_J_1800_1804*in_h_1804,in_J_1800_1804*in_h_1805,in_J_1800_1804*in_J_1800_1804,in_J_1800_1804*in_J_1800_1805,in_J_1800_1804*in_J_1801_1804,in_J_1800_1804*in_J_1801_1805,in_J_1800_1805*in_h_1800,in_J_1800_1805*in_h_1801,in_J_1800_1805*in_h_1804,in_J_1800_1805*in_h_1805,in_J_1800_1805*in_J_1800_1804,in_J_1800_1805*in_J_1800_1805,in_J_1800_1805*in_J_1801_1804,in_J_1800_1805*in_J_1801_1805,in_J_1801_1804*in_h_1800,in_J_1801_1804*in_h_1801,in_J_1801_1804*in_h_1804,in_J_1801_1804*in_h_1805,in_J_1801_1804*in_J_1800_1804,in_J_1801_1804*in_J_1800_1805,in_J_1801_1804*in_J_1801_1804,in_J_1801_1804*in_J_1801_1805,in_J_1801_1805*in_h_1800,in_J_1801_1805*in_h_1801,in_J_1801_1805*in_h_1804,in_J_1801_1805*in_h_1805,in_J_1801_1805*in_J_1800_1804,in_J_1801_1805*in_J_1800_1805,in_J_1801_1805*in_J_1801_1804,in_J_1801_1805*in_J_1801_1805
out_h_1800,-0.02615742396065388,9.734314902710079,0.13996257012248703,-0.22958903682050066,0.16003558987476063,0.20333578385839698,-0.10716803261675834,0.22062751652529902,-0.06894982350001969,3.243989707945911,-1.436885381422057,1.1981958605886638,2.0819387078644898,1.0932255895872793,1.7757212933090494,-2.230917918611343,0.16205965061635436,-1.4368853814221572,-6.481639781122074,-1.6212744034917979,0.8456321048135484,2.7441903175960403,1.569969429595911,2.539420298515268,1.7350324572732796,1.1981958605885248,-1.6212744034915805,1.85532747761227,-0.5644063854722611,-16.24237678940528,3.6091635730938885,-2.140714380674977,2.6348330995358062,2.0819387078646265,0.8456321048136642,-0.5644063854723043,0.6426320307433853,-1.1827180039363947,-15.482836605387096,-2.752759916188161,-1.3754432419752072,1.0932255895872185,2.74419031759642,-16.24237678940513,-1.1827180039364587,1.6323046606742364,0.7741798039443728,1.109095656188392,4.038406476495654,1.7757212933089739,1.5699694295958408,3.6091635730938325,-15.482836605386973,0.7741798039446316,2.78375245487461,1.1655529765713897,0.7509030731677706,-2.2309179186115493,2.5394202985152967,-2.1407143806751407,-2.7527599161881358,1.109095656188435,1.1655529765714179,-1.5483278623691457,-0.442335164247768,0.1620596506163112,1.7350324572734102,2.6348330995360287,-1.3754432419753244,4.038406476495647,0.7509030731677765,-0.4423351642477975,4.584603721492608
out_h_1801,-0.023025246981178644,0.018552669879342506,9.976892591510925,-0.16098702061813053,-0.17381835306403534,-0.1142311538404213,0.2520049042427857,-0.043700728505307,0.05229659409865885,-0.5290961522025599,-1.8953901233418142,-1.005441270446689,3.8190803969491736,0.4283678033742868,-1.2030947961617553,-1.568048561859276,-0.6167201068168447,-1.8953901233419543,8.089734013503763,-1.2101617957141935,1.7031089274537874,0.346356691649564,-1.7308289709038291,1.6784724987746054,2.1414406917540134,-1.0054412704464895,-1.2101617957142758,10.171249183545891,0.6090928575824687,-0.8687466204343751,-0.6667211746942819,-19.152516454687174,2.68218998337818,3.819080396949232,1.7031089274538436,0.6090928575823109,-1.4124577221299999,1.7699492369921976,1.8858751930193944,-2.7874018599382793,-18.330466125640616,0.42836780337421326,0.3463566916494222,-0.8687466204347007,1.7699492369924643,-0.6160492594029281,-2.04653723897075,-0.1930922496260464,2.3443604002449803,-1.2030947961617422,-1.7308289709039595,-0.6667211746941369,1.8858751930195385,-2.0465372389707945,-3.4811175013687987,-1.5961848390788829,3.584862536486056,-1.5680485618594873,1.6784724987747122,-19.15251645468711,-2.78740185993813,-0.19309224962570748,-1.59618483907893,-1.7944977990902615,-1.0372983824140032,-0.6167201068169422,2.141440691753791,2.682189983377949,-18.330466125640548,2.344360400245008,3.5848625364859688,-1.0372983824137205,3.2841669367709025
out_h_1804,-0.0002401588976847434,-0.24808250500359935,-0.16373094894206555,11.140387876054227,0.07843553898023393,-0.0350918363869503,0.07350546655310938,-0.04122029377144466,-0.05146966959753379,3.7173927394456214,0.393652009409273,0.5084151627734851,1.1900244996253826,-4.163735164887892,-0.9867323219730239,0.9076161886317361,-0.8234753521713761,0.39365200940888884,3.6563683691121684,-1.053152887285892,1.1538962880214452,-0.39603520436861106,0.5795957782564429,-8.736043641092634,0.6657111461869573,0.5084151627735889,-1.0531528872857976,-0.45400990153430687,2.387019013527039,1.5361550304773888,-1.2303471955415615,-0.8421445358304418,0.6163246547682073,1.1900244996256693,1.153896288021589,2.387019013526973,-3.4791775992200824,0.5339088198879787,2.07118245097771,-3.7604075901965057,-2.276512469180156,-4.163735164887669,-0.39603520436872713,1.5361550304776765,0.5339088198876393,-2.7842266161120386,0.23757927419382371,-0.398830533321085,1.7766948249849892,-0.9867323219729642,0.579595778256739,-1.2303471955418828,2.0711824509777084,0.23757927419369432,-7.452181380251236,1.886014067507473,3.5242718771048143,0.9076161886315148,-8.736043641092554,-0.8421445358303863,-3.760407590196452,-0.3988305333209569,1.8860140675072012,1.5419800692962935,-1.0125435128167932,-0.8234753521710854,0.665711146186755,0.6163246547683308,-2.276512469180028,1.7766948249850705,3.5242718771051136,-1.0125435128168037,-3.4685202431276387
out_h_1805,-0.021474263456952414,-0.06889101360098096,0.05651321791237346,-0.09370286763856618,10.579883866887648,0.47529082413828005,-0.08482561672428547,0.2278618896581951,0.18266125275370937,2.0466094674219075,0.3275756892682489,-1.127249519972459,-0.5042579064577503,0.18890586325098446,-6.069022739708369,-0.9648141688474804,1.6022667331363558,0.3275756892682626,-2.7723996671491107,-0.08361079254980479,-1.7985339399693898,0.572399320917043,1.237324467092475,-0.35623104817390455,-8.214334496826083,-1.1272495199724708,-0.08361079254940766,2.014579400906737,1.7754384975563782,0.5077803845158186,-1.195681847144176,-2.9503218652897747,0.04562162035037308,-0.504257906457712,-1.798533939969419,1.7754384975566184,-8.7188395506942,0.6582430939755416,1.4593168594880712,-0.5649800529957805,-0.7936874490535171,0.18890586325053121,0.572399320917081,0.5077803845158235,0.6582430939755306,3.7164348804267506,1.1432038119528365,-2.055282085059948,0.18448954990818456,-6.069022739708322,1.2373244670925458,-1.1956818471443853,1.4593168594884391,1.143203811952837,-0.31253149988878903,0.23419675122312147,0.40505384987153087,-0.9648141688475405,-0.35623104817364,-2.950321865289966,-0.5649800529957366,-2.0552820850600986,0.23419675122321795,0.051291481084195865,2.4470636910342423,1.6022667331365414,-8.214334496825996,0.04562162035043571,-0.7936874490536823,0.18448954990790134,0.40505384987129295,2.4470636910342884,0.8325201558250178
out_J_1800_1804,-0.00704096265418599,0.0860737024746727,0.023214581290429047,0.04916544764060937,0.02716929232031517,12.764186102427402,0.04985153525813656,-0.0006491978052069864,-0.02691553408949056,-7.0872257138604935,-0.6166876393923495,0.7655445299461966,0.08785485187313258,0.643740061161462,-0.7557777492710419,0.12880113537100799,-0.2837118154286352,-0.6166876393921371,1.7136397901010276,0.2253243469518858,-0.7724842260201678,0.7384379228968607,-0.6243256708685478,-0.5050899700080651,-0.3358115909322756,0.7655445299460476,0.22532434695182008,2.3457724931534476,-0.033142213450454566,-0.007293113501778553,-0.7315809845342007,-0.1337170953277268,-0.753235145865329,0.08785485187305626,-0.7724842260200812,-0.03314221345054512,-0.7006358923728369,-0.13042925865572147,0.5355112775820261,0.18855959904883351,0.033539501679758985,0.6437400611615159,0.7384379228970315,-0.0072931135016908975,-0.13042925865559926,-3.103727321793216,-0.7846708159289301,-0.0587098551733549,0.09651658708413723,-0.755777749271072,-0.6243256708685734,-0.7315809845343331,0.5355112775820744,-0.784670815928774,0.08432033764834126,1.1249249087999142,0.6321504685732926,0.12880113537111568,-0.5050899700081944,-0.13371709532765416,0.1885595990489472,-0.058709855173441336,1.124924908799891,-0.492487332071398,-0.474170805182166,-0.28371181542853435,-0.33581159093237406,-0.7532351458654043,0.03353950167970965,0.09651658708415116,0.63215046857328,-0.4741708051822237,1.5403436921511142
out_J_1800_1805,0.0022460415465333414,0.0665048324908266,0.06028263929118133,0.002104641935244444,-0.03106291169931003,0.2689496898999265,12.181574977843084,0.026929542429583266,-0.03781353765906871,-1.5112192872070267,-0.1752681991909163,0.29050972435756844,0.7471659886708587,-0.011636617350905435,-0.30062117246904874,-0.2963409914011221,0.8684968435019614,-0.1752681991909724,-2.5370269488043853,-0.8087635475840401,0.9772393038797019,-0.2591936436912311,0.18975140647022645,-0.6889831322357823,0.5770866775919586,0.29050972435750655,-0.8087635475841815,0.5683590357864287,0.43239798157069653,0.6363876042490992,0.3246869150740586,0.18996988193930903,-0.3920622777200824,0.7471659886708698,0.9772393038797018,0.43239798157069587,-0.18835201331170304,1.006127887074747,0.2855617063200873,-0.3478309593567556,0.14769146171096323,-0.011636617350916617,-0.2591936436912386,0.6363876042491997,1.0061278870747552,1.0566194854093516,0.4240248597464225,0.01991904482022229,0.11880433906841552,-0.30062117246895326,0.189751406470292,0.3246869150738067,0.2855617063200626,0.424024859746332,3.6926818656216263,0.10005585024056382,-0.36801861678247716,-0.29634099140115505,-0.6889831322356609,0.1899698819393637,-0.34783095935677166,0.01991904482013445,0.10005585024054106,-0.7182191356457442,0.08776202235548655,0.8684968435020581,0.5770866775918113,-0.3920622777200861,0.14769146171090938,0.11880433906839005,-0.36801861678251246,0.08776202235550276,-2.0506380809969316
out_J_1801_1804,0.0261397303115909,-0.03010322399784561,0.05678348017492865,-0.013863512996191466,0.05633420752803131,-0.08542976768581026,0.03913051085778083,12.668147448264966,0.029476400291816217,-0.18892090444401155,-0.6967417426823247,-0.32608278344731323,0.4217339368405371,0.8121140555907888,-0.7452088151744615,-1.4787499561506379,1.0830628699915281,-0.6967417426821167,-4.615615166780523,1.0276796282073457,1.1740663921981385,0.23511955922151268,0.7798815016465181,0.023034831722612174,-0.21863574196920968,-0.3260827834472724,1.0276796282072453,-2.2421410340482004,0.2407121792504349,0.2790201855705664,0.5545393240585438,0.09199632288780951,-0.36200854827120865,0.4217339368405345,1.1740663921981163,0.24071217925047833,3.786253350348165,0.4963876159712936,1.0608750362764616,0.3959547453984816,-0.4509021527258067,0.8121140555907528,0.23511955922157285,0.2790201855707089,0.4963876159712521,-0.4320168957929105,0.8272043239688772,-0.5572984803426412,-0.1397146555656526,-0.7452088151743377,0.779881501646514,0.5545393240585572,1.060875036276438,0.8272043239688888,0.6924388684124757,-0.6396686512903839,-0.06440436952444521,-1.4787499561506836,0.023034831722643385,0.09199632288783689,0.3959547453983654,-0.5572984803426597,-0.6396686512904641,1.1886108249938612,0.22016590719925666,1.0830628699915172,-0.2186357419691539,-0.36200854827118756,-0.4509021527256693,-0.13971465556571144,-0.0644043695245554,0.2201659071990207,-0.5168013715466077
out_J_1801_1805,0.0009931795500737746,-0.004251494901474005,-0.004446045830289854,-0.06829004541583941,-0.0633112583878094,-0.03918855403469595,0.005754479306285074,-0.03581934323912077,12.410417875887365,-0.22004996706849334,0.6565290490650717,-0.49515597845714676,-0.11050664148739331,-2.1844965430175516,0.12227850460966178,0.37386175572316627,0.4501199647809686,0.6565290490650916,-0.20546936596292525,-0.4175563625345265,0.39312033784783973,-0.1391551950048985,0.19115337832469817,-0.2870585068704081,-0.42984991567424724,-0.4951559784571523,-0.41755636253457884,0.8735663336482291,0.2635505178050319,-0.7509947099860805,-0.15233657601494957,0.03491630145908938,-0.4587882703345524,-0.11050664148741882,0.39312033784786365,0.26355051780504163,-1.1995088461437062,0.042094872667703176,-0.8009551045516068,-0.20412379634857272,-0.8646370189612826,-2.184496543017568,-0.13915519500486923,-0.7509947099861208,0.04209487266768459,-0.25989570630016373,-0.5210540978259365,-0.10015580029899628,-0.9058212056977162,0.1222785046096557,0.19115337832466278,-0.1523365760149476,-0.80095510455167,-0.5210540978259204,-1.705524515815288,-0.557441515759451,0.26819101011148294,0.3738617557231434,-0.2870585068704593,0.03491630145906274,-0.20412379634852157,-0.10015580029898236,-0.5574415157594383,-0.9092311498398431,-0.8906322495833613,0.4501199647809395,-0.4298499156743087,-0.4587882703344737,-0.8646370189613425,-0.9058212056977263,0.268191010111531,-0.8906322495834064,1.920820275420077
out_J_1800_1801,-0.006137976563218057,7422849142219986e-20,0.0023090882218809107,0.0039264054012923865,-0.012749171449535659,-0.06014609674595254,0.008791056549129334,0.03321145173156019,-0.009986688631040531,-0.5608818241412946,-0.09126888431971014,-0.19610536484715915,0.34216724279346455,0.09425440879741606,-0.4048818297620587,0.01832793911650921,0.208826258887084,-0.09126888431970841,-0.09801340138199628,0.08779541527634739,0.3241736139203392,-0.001254645544778472,0.22785710860130948,-0.16643628800073032,0.08839999887883644,-0.19610536484716382,0.08779541527634,-0.3973398923567325,0.07634649636832543,-0.2577572739935572,-0.08653183243631604,-0.5169901651965051,-0.13097433979208725,0.3421672427934685,0.3241736139203424,0.0763464963683314,0.47824503686798353,-0.03622885854149509,0.04215759860422171,-0.009651315578704744,-0.03476874235164362,0.09425440879740772,-0.0012546455447663952,-0.25775727399355397,-0.036228858541495754,0.22451192604381356,0.02762402200693703,-11.996973574942915,-0.23859366707392168,-0.4048818297620498,0.22785710860132097,-0.08653183243632032,0.04215759860421143,0.027624022006924855,-0.26633198174061146,-0.00802531306404604,-10.052020733943648,0.018327939116504925,-0.16643628800073457,-0.5169901651965023,-0.00965131557870377,-11.996973574942906,-0.008025313064017336,0.006598097776536261,0.029841065056461565,0.2088262588870793,0.08839999887884727,-0.13097433979207918,-0.034768742351644906,-0.2385936670739112,-10.05202073394364,0.029841065056465166,0.47853201641076515
out_J_1804_1805,-0.008536879092568605,0.001482674908977616,-0.0012272920866854635,0.001896059681810469,-0.003326678965176939,-0.0007250608244829507,-0.0087149927768933,-0.004097923219306356,-0.01184872681098347,-0.06581251746530815,-0.012562167493016939,0.059793731409302234,0.016968449956026168,-0.0007305661182220494,-0.07336497515906136,0.02564943989697173,0.00996099945317813,-0.012562167493014451,-0.04907206947748197,0.04268904153375615,-0.0339007795569113,-0.034491669215591554,0.0062524463163877685,0.007443084845288328,-0.01712912168996263,0.059793731409297765,0.042689041533758326,-0.03787310706883114,0.02844440383279148,0.07370311646417292,-0.049011434609660925,-0.027168568658312103,-0.0021974503106534046,0.01696844995602426,-0.03390077955690862,0.028444403832791745,0.008997428529577925,-0.040134241661566525,0.027035397730776897,0.045985772103325565,0.03779329490832665,-0.0007305661182221665,-0.03449166921559119,0.07370311646417115,-0.040134241661567156,-0.17816863808315994,-2.106317086367664,0.008742301322890549,0.07663159676803942,-0.07336497515906362,0.006252446316388733,-0.04901143460966337,0.027035397730772005,-2.1063170863676666,-0.024621009546717757,-0.008111500147153223,-0.04277822642666009,0.02564943989696695,0.007443084845289781,-0.027168568658311326,0.04598577210332447,0.008742301322890824,-0.008111500147150596,-0.050869767467915536,-2.42359094066283,0.009960999453177908,-0.01712912168996268,-0.0021974503106540386,0.03779329490832804,0.07663159676803978,-0.042778226426663936,-2.423590940662841,0.1424961686588853


==> results/recalibration/zero_l2k/time_series.csv <==
time,h_0,h_1,h_2,h_3,J_0-1,J_0-2,J_0-3,J_1-2,J_1-3,J_2-3
2020-06-06 16:38:26,-0.24320496755897178,-0.07545284272977326,0.162178861242681,-0.0337592635599825,-0.00569384751240541,0.019839175637545427,-0.008578046370508952,0.033566964771021446,-0.0010352683654335341,-0.008114023826341993
2020-06-06 16:27:56,-0.2755146645856204,-0.055129679847975406,0.13527485643815468,-0.07600652541585366,-0.0031897823234432183,0.02402387660099531,3.2673082773323166e-05,0.03412784837746955,-0.0010129895610284925,-0.009611721769767535
2020-06-06 15:29:24,-0.247832242197868,-0.06282609778380834,0.1506419374048079,-0.06753731259242168,-0.00908919571950715,0.023239731205308752,-0.004580266744111668,0.036447310303597824,0.0024813546136254676,-0.006083099441134869
2020-06-06 16:30:56,-0.24405989640751768,-0.1244746410403069,0.13953141241121425,-0.013087699186286592,-0.00021826472637509107,0.026284956846006673,-0.004005036559440489,0.03914956834901775,-0.0035265534693270308,-0.005986207365018164
2020-06-06 15:42:54,-0.2230827219966827,-0.04575013521724746,0.14792621993947971,-0.027307200929849312,-0.0070012635783682905,0.02230048630896339,-0.00695600026978181,0.03948613909865204,-0.005524501964394805,-0.004659349413811907
2020-06-06 16:59:27,-0.22199418783988317,-0.07512830644528785,0.14639608863057654,-0.018345074302626913,-0.013317906450251073,0.02507996829907648,-0.012734016362201242,0.03384921055262258,-0.0016913709408740802,-0.004380516571236679
2020-06-06 16:12:55,-0.24257524314338033,-0.08233124917194323,0.17149357401210502,-0.01617263992914145,-0.006565135993475869,0.02041863223245731,-0.011651784221001032,0.03652144738708242,-0.003015562903412849,-0.0062442513318843144
2020-06-06 17:14:27,-0.23980125818237316,-0.02252178042571933,0.07206995710762358,-0.0847980939233877,-0.007953918425965906,0.018242629871368946,-0.008624606837116414,0.03645504855680792,-0.002111814594282317,-0.007484588176677423
2020-06-06 15:39:54,-0.215195373697636,-0.017187440861842287,0.14497024679465023,-0.06381095015518945,-0.009020136558045552,0.021942100016866535,-0.00474566999722833,0.03762285451426103,-0.0039339149371650575,-0.005513860210749344
2020-06-06 16:24:56,-0.2255633900642894,-0.0555427179445728,0.1375754635381965,-0.04021786648557714,-0.004287253067707119,0.020262034533451365,-0.005137122930349163,0.03795482616994407,0.004588321452852212,-0.004238906022163144
2020-06-06 15:27:54,-0.24059079133004255,-0.08367896781728192,0.14275616628313764,-0.061166526123003905,-0.007431554563538299,0.022901693732062224,-0.007813742356426241,0.0387750088738509,0.0010429858636560538,-0.0061767891134766086
2020-06-06 16:47:26,-0.22398367752552525,-0.06562762813109156,0.11474229940739403,-0.05263969087679093,-0.000995933325285591,0.02224559416974821,-0.012278544828189268,0.033173029182916106,-0.002860060341496424,-0.00694825644582596
2020-06-06 15:59:25,-0.26992755686681413,-0.07516666633912995,0.09630358356685761,-0.03950433570265994,-0.0020411118932836154,0.020065964138161488,-0.010221811111614732,0.03672899847837993,-0.0026303266017166193,-0.008546157602173983
2020-06-06 15:56:25,-0.28810189808943515,-0.04219001179066971,0.13548410434422803,-0.0391505070770922,-0.011136748826641948,0.02340391669743759,-0.00653017942383121,0.032855089058052844,0.0034244440503571963,-0.0024742363627912253
2020-06-06 15:45:54,-0.22635449259235585,-0.08591617678188787,0.1264327680716188,-0.015667995292091046,-0.00604332397879883,0.021244762408489486,-0.009672493440128386,0.03621509682050794,0.0008146982157128154,-0.005132408267019139
2020-06-06 15:26:24,-0.23801686991819754,-0.05032689133229039,0.13259251997046465,-0.01616740211729811,-0.0024421929190957233,0.021296540271110373,-0.01267483626847379,0.03467579388637065,-0.005312111732225972,-0.0020069358977255402
2020-06-06 16:17:25,-0.2491455083540858,-0.03944263019721073,0.11785002102259864,-0.044811038454442884,-0.006053959011278736,0.022308153865535814,-0.010847127702456747,0.03683435456399459,-0.0022043313508454438,-0.0033314898794780394
2020-06-06 17:15:57,-0.23540322990627496,-0.05725427910418977,0.1096674299762645,-0.036616194623384175,-0.0038493346969114507,0.01921588563122159,-0.006851131266260186,0.03490113096603034,0.0038906965436213883,-0.002558878652468955
2020-06-06 16:36:56,-0.23593992510275832,-0.0753442231786468,0.11863379659583234,0.03401716741320759,-0.0057643195544531695,0.021679757561006416,-0.005827211779148184,0.031951604620983565,-0.0008729258120265728,-0.006836295726646995
2020-06-06 15:53:25,-0.2611519678325335,-0.07909042647178373,0.1115096762290172,-0.024051755371012846,-0.005393377106738949,0.02066435215764379,-0.009840862012103832,0.03395599959389464,0.002616308475680645,-0.01004362028682609
2020-06-06 17:06:57,-0.2816045898941998,-0.049943294757535714,0.11438719094297004,-0.0517468933243795,-0.003938709200151119,0.021020117514914404,-0.007957467764762416,0.037285495687541366,0.0036345476856835058,-0.005305867095527302
2020-06-06 15:35:24,-0.22389156876177935,-0.06361139804564547,0.11451380629690468,-0.04045451036560203,-0.0040610502884341655,0.022601133261714503,-0.005256333140530442,0.038639428786169,0.00038514059198345766,-0.0020696568732461156
2020-06-06 15:17:23,-0.2695240457439364,-0.06770354892756332,0.10661579786607203,-0.04165663320299634,-0.0021187006770063653,0.02357505182475712,-0.0023453169007210447,0.03561873092140232,0.00039939534594299407,-0.005170217912450375
2020-06-06 16:39:56,-0.2552797343629584,-0.048167197638108,0.1254992065841816,-0.030841292939861095,-0.004404658560046875,0.021300869313070923,-0.006243064250326783,0.032118700952384116,0.0008250136387360862,-0.004671669164966804
2020-06-06 15:33:54,-0.231348825134972,-0.060169837362789226,0.1287032969801909,-0.03311255345160244,-0.00505590333763107,0.021818434335100792,-0.00908267220642948,0.037615644433604795,0.00017496313595734498,-0.008183027808016857
2020-06-06 16:21:56,-0.2663889785520848,-0.06410731099201591,0.13531210777730937,-0.027071263767749664,-0.006849819379496499,0.02213030194644901,-0.003349327602806348,0.03531620804726959,0.0016065563258071864,-0.006577707118215789
2020-06-06 16:18:55,-0.26061010940395657,-0.05776444227190108,0.12676466242450254,-0.03381429695891327,-0.007834296205101388,0.020525446175543957,-0.005251332150201951,0.03997753025203267,-0.002023382887791986,-0.005177230784188778
2020-06-06 15:30:54,-0.19191728132224703,-0.051216034688874874,0.09761426801730828,-0.04040539663206711,-0.0031926951257529182,0.01994900954368039,-0.008772865054596329,0.0404127575243996,0.004559182170877042,-0.002042725654344519
2020-06-06 15:38:24,-0.22502716203247128,-0.0739991045026103,0.09898619206064942,-0.006960989204346931,-0.0015783831392207478,0.017154996124677746,-0.011569847909365324,0.03763896623150464,-0.0029734925266999817,-0.00833612031919726
2020-06-06 16:26:26,-0.25323165358871436,-0.04806169528174444,0.15575837499909057,-0.05099388549820427,-0.00596684876279615,0.019497367026567458,-0.008678399041128592,0.03313865034722972,0.00017577791178954969,-0.0030675392010553514
2020-06-06 16:23:26,-0.21256054372620148,-0.10251385214713542,0.12960480906452812,-0.06075804671277606,-0.0016705545182465857,0.017065045617846435,-0.0055829081980533855,0.033418489044931964,0.0018432453171008218,-0.0035345252012540527
2020-06-06 17:05:27,-0.2406504524892248,-0.06561327654751058,0.11098169985882893,-0.04386553918314994,-0.006359637228326018,0.018387401566875277,-0.006658715666264341,0.03198310441008062,-0.0006035906883660191,-0.005500120704613555
2020-06-06 16:05:25,-0.22470697997567993,-0.03038145598160384,0.08745485223826469,-0.021423974429431968,0.0002068316230409436,0.0227909768722556,-0.0058467068348402665,0.035093012543535654,-0.0009387818870621708,-0.007075424337568955
2020-06-06 16:09:55,-0.2713347532927843,-0.07342489719861821,0.056710658932022505,0.004765287487927599,-0.0052380918180488035,0.023051097722642917,-0.010969122383825228,0.03619892991819493,-0.0055247528375465555,-0.008321416643653863
2020-06-06 15:47:24,-0.28146514559674723,-0.09930921387387845,0.16373901569948715,-0.03727037927677028,-0.005629755986238938,0.02640417699228194,-0.005189887737227178,0.04277440047393674,0.0011557056063648608,-0.0037499844362568133
2020-06-06 16:06:55,-0.18454109779227368,-0.059474146572863956,0.13765237324616117,-0.04603276218410831,-0.012490272575225073,0.019157567697968877,-0.00825728642490613,0.036137667405143965,0.0009798976284280084,-0.00026598727016797553
2020-06-06 15:18:54,-0.23156698330444606,-0.06257044221154844,0.06797097865878295,-0.04459220473078,-0.004273603687804547,0.019755229862932554,-0.010967247030902577,0.036875905158464825,0.0032134695709725375,-0.0106707038056098
2020-06-06 16:48:57,-0.2369383967361942,-0.06406959739223428,0.11132703181464605,-0.07479791567690808,-0.0025714910062721473,0.0248184620254585,-0.010148324370475827,0.036300214294074526,0.00031564835569819927,-0.0031611262902702057
2020-06-06 16:56:27,-0.2154510283391055,-0.07218435939373424,0.11701155522517857,-0.026332341041031868,-0.0014157223573513964,0.021688500533936284,-0.004475358086602233,0.040858672210729884,0.0014025720390615456,-0.0015355851551864508
2020-06-06 17:12:57,-0.2701134521345098,-0.05695734308322654,0.14658467155006635,-0.052045021540372695,-0.006565257863581264,0.019125917752332244,-0.003919274783779951,0.03654088100749774,-0.002192426004924093,-0.007387092629791323
2020-06-06 15:51:55,-0.23837267769648757,-0.08132914428317557,0.15404597102130116,-0.015023048921963019,-0.004435357869052144,0.02139989540363286,-0.008229689607872858,0.03689899119895497,-0.0024439343092184426,-0.007146405710015149
2020-06-06 16:50:27,-0.20382371719473025,-0.06170070148290748,0.06968087521011414,-0.042810577625384295,-0.009449438865979359,0.023445677549812076,-0.009863834004839662,0.035904306997116116,0.0031504324573907827,-0.0048756427361369235
2020-06-06 15:23:24,-0.2348065447661628,-0.09699447253540106,0.11389719430580027,-0.007839514790204807,-0.006457633349126771,0.024187314230868777,-0.00736645427783999,0.03770549732538077,0.0014539632298774838,-0.007033144842310346
2020-06-06 16:29:26,-0.26382986360904387,-0.07771680509509872,0.16596832567245132,-0.02775050519100372,-0.00611036775763758,0.022572709952971125,-0.008725599730611438,0.03554788618108491,0.001175204944501422,-0.00845139887458983
2020-06-06 16:11:25,-0.240360313514206,-0.04647877357699158,0.08959293045842488,0.04013421567159361,-0.0074558717790079,0.02667708484040097,0.0013061942042051152,0.03532460474997039,-0.002022804640063048,-0.009113416549075434
2020-06-06 15:57:55,-0.2691928381764226,-0.06176758028314729,0.12844229242886415,-0.0540656939838281,-0.002639231083837049,0.02150356710453491,-0.008520968364856125,0.03270134129382001,0.00034464271530780456,-0.007600493261029318
2020-06-06 17:08:27,-0.25772875427163433,0.0014184512011474726,0.1173604945197133,-0.03823091441717775,-0.002916240321246186,0.01849527685744653,-0.01078008559994147,0.02985651455635986,0.002824982140037466,-0.005098421782580496
2020-06-06 16:20:26,-0.2543317917944944,-0.014999503485511144,0.1383919396365033,-0.027005287497384664,-0.006041093875475284,0.01965282882551872,-0.004496444669716282,0.03498367111915972,-0.0019709067213604333,-0.006387912169403092
2020-06-06 16:35:26,-0.20925927347315482,-0.06773965718751665,0.14482494845603344,-0.06709442013809165,-0.0017268929787155915,0.023177287427940018,-0.009484636715298176,0.04012462847904538,-0.0028487014704580834,-0.00581729273892944
2020-06-06 16:14:25,-0.2633932113650985,-0.06963461689888402,0.11394210706052475,-0.030826468089292396,-0.006743324974831068,0.01811959373593934,-0.0118826424170307,0.03196277828275517,-0.002952010751026265,-0.004323265774897219
2020-06-06 15:44:24,-0.24404383659470757,-0.0277711850957461,0.10456245689880021,-0.06018151504758443,-0.0036754023620378298,0.019895715005788087,-0.00744171659368101,0.03819901824641325,-0.0008881374602581674,-0.007364856877714461
2020-06-06 15:21:54,-0.23905392471330278,-0.06486820432863638,0.0615240419808838,-0.04475900110821657,-0.0031959309827284104,0.024237950489269612,-0.00963431961213257,0.036207385969055816,-0.00033391172561201616,-0.0007875291272918202
2020-06-06 15:36:54,-0.25492696387744523,-0.034930991256922936,0.11700160312531004,-0.06410575087728687,-0.0031202423200073623,0.01795847479569343,-0.006045147666218629,0.03685795933377764,0.0003342481809692607,-0.006271314034926599
2020-06-06 16:08:25,-0.23268342632252825,-0.08861418958243979,0.10857630151232815,0.008758139140281932,-0.0029280158148750086,0.024086218694664905,-0.00913038209844623,0.031166667548923922,0.00027702800352100376,-0.007902982257571873
2020-06-06 15:50:25,-0.2703823534056921,-0.06429948989895017,0.09909058058469485,-0.037581709481882226,-0.0024616017408306476,0.01998126753580335,-0.010447900301720957,0.03839538415105652,-0.0026337043542933084,-0.004484011439660717
2020-06-06 16:42:56,-0.19823644821789535,-0.037817298480087226,0.1290888722233787,-0.009652128104842015,-0.006053254634238942,0.02346568244340342,-0.007626027468344814,0.035411671616868076,-0.0014893304965466064,-0.006247507056655286
2020-06-06 17:03:57,-0.2998078414570168,-0.03416346832385427,0.13779168783464282,-0.04216314272914603,-0.004886003649357415,0.019842559626842074,-0.0084957970097761,0.032543276551972325,0.003754106620501922,-0.009506177538956787
2020-06-06 16:00:55,-0.2446241174583534,-0.08301050834962466,0.09787439169006931,-0.024804504818109228,0.00017813158745681946,0.0221931529542952,-0.00960016736340259,0.032028933506560886,-0.005946851512123511,-0.00446528463469436
2020-06-06 16:41:26,-0.22434002438473605,-0.046019360505523604,0.1203044790406344,0.02597646857256975,0.00015377385090905492,0.022010343495267794,-0.010640619658707672,0.03360271765281853,0.000986431476086198,-0.007949026538570329
2020-06-06 15:54:55,-0.2077390059854248,-0.026360300861080176,0.11234159478056518,-0.06406903862607108,-0.004255084623106625,0.024011275452328194,-0.006813520666591771,0.034037890952069855,-0.0031680349704968757,-0.0032872904390548845
2020-06-06 15:48:54,-0.2276436987568763,-0.04925555502242927,0.11980484742024204,-0.05417029849145295,3.867142011694317e-06,0.017800056083243546,-0.00632235245152225,0.03454929776047286,0.0017672470925285569,-0.005225022475267346
2020-06-06 16:44:26,-0.20638917912256313,-0.0401752723306816,0.12415405431677223,-0.05420322332419625,-0.007356709025964976,0.021344940092488236,-0.005244073787193005,0.03490407297587657,0.0009156060318879391,-0.007394244399405735
2020-06-06 16:45:56,-0.22389004980680519,-0.025018102848304916,0.10120166444353554,-0.015199235736923961,-0.00898295403373728,0.022940108025398406,-0.006947631764073015,0.03153478140716636,-0.004621930871108508,-0.0016505759566217333
2020-06-06 16:15:55,-0.25785648526198673,-0.06170131615885271,0.12231965195701985,-0.028257944202390962,-0.009642984929394345,0.020137678801903387,-0.0077112215228743106,0.034793200958726164,-3.860172578613928e-05,-0.007023226826177955
2020-06-06 16:57:57,-0.21213116076275088,-0.0467207123360233,0.12971735836202597,-0.007147743047677927,-0.004700238935312324,0.02600668571648577,-0.005463137300356303,0.03362453105158118,-0.0032491976973454285,-0.006519871480056992
2020-06-06 17:11:27,-0.30231269310113323,-0.05087999676374836,0.12101710205073066,-0.03098851212428864,-0.0026325637295961553,0.017823332869086706,-0.00724733048103738,0.034044093131110426,-0.002171872908045023,-0.004326318179899712
2020-06-06 16:54:57,-0.19405372106431565,-0.05447149018279919,0.11716688925922689,0.017333141094083782,-0.006066700001363201,0.023399141502111268,-0.0073434887741741315,0.03317215659233262,-0.0019075116412690194,-0.004626252248524169
2020-06-06 17:02:27,-0.26317629582773755,-0.0337168328747093,0.16804126355708895,-0.020441232796818178,-0.004932035432353346,0.021484011995348988,-0.008439808076378933,0.03552045220926797,-0.003511497043853404,-0.005599958276528567
2020-06-06 16:02:25,-0.25626195073398716,-0.09435882834267557,0.1172231927680215,-0.059835245611290645,-0.002870721879907975,0.015272121651751666,-0.012594675989916648,0.03095952348980302,0.0015744193424260108,-0.0032918016124963553
2020-06-06 17:09:57,-0.24094921989477963,-0.05456015706675839,0.10105772087797155,-0.03691375395892396,-0.00813846115623591,0.022393338012639742,-0.008420829019581254,0.03693930385190618,-0.0006954954783772477,-0.00591568931712836
2020-06-06 16:51:57,-0.2609710521401543,-0.06831281768054744,0.0727041289423321,-0.019438262158685726,-0.007734768764108836,0.02411748221776327,-0.005274207598765948,0.038152488803392025,-0.0009754794359453259,-0.0067381813550429085
2020-06-06 15:24:54,-0.22895679713254924,-0.033858620294881604,0.14642913262094207,0.01828933647576041,-0.006077126643982838,0.019403571907718624,-0.006557455167878255,0.03812162750256792,0.0017823651817647662,-0.0030392001210553157
2020-06-06 15:41:24,-0.19930905475220803,-0.08029845197885638,0.1655384489282132,-0.009184455104894925,-0.0007514976566684497,0.022833021510953344,-0.006653708040714133,0.03590501119176063,0.0019052927017721144,-0.005748597511813301
2020-06-06 16:03:55,-0.21500503407575774,-0.0970267816780985,0.14051183269590778,-0.01514191293751822,-0.007424802957792452,0.021945547943634198,-0.008088606777970332,0.03887935418214974,-0.0009087545509546204,-0.0056709877169668355
2020-06-06 16:53:27,-0.24230792022179815,-0.07519784336058448,0.07041510536394031,-0.07837978203944906,-0.004947754351042058,0.019035447108886033,-0.008549222675827192,0.035131037536872196,0.0010778799968416911,-0.007923251635605384
2020-06-06 15:20:24,-0.2887737993308451,-0.1093814182328024,0.10133095403211628,-0.015243014163048848,-0.001487987932728166,0.0219233555395216,-0.0036155331865819528,0.033959464583686136,-0.001207627331485347,-0.006940455881743159
2020-06-06 17:00:57,-0.2541294250251411,-0.05896152261898661,0.13948862453604333,-0.0020799881504912055,-0.003908913138280703,0.015848602711040695,-0.011630066382535328,0.030546698373379456,-0.004121935324699406,-0.0071446672347892995
2020-06-06 15:32:24,-0.2403506334678572,0.015056135399892994,0.14072302988267044,-0.025474446116576614,-0.005670780446349306,0.022558025272788072,-0.00872881660348674,0.03941246355142573,-0.0043865039494172114,-0.009560507256178779
2020-06-06 16:32:26,-0.23534545788958194,-0.07351900081557507,0.12628633779054493,-0.05393575715136834,0.00024571510023936664,0.024581132294937996,-0.0065442719205506756,0.03722206269136214,0.0018014249464236049,-0.002237351192175491
2020-06-06 16:33:56,-0.2196291722649829,-0.06949351722701327,0.12061795503156549,-0.043855114156318646,-0.001566524027177228,0.02053551301524452,-0.004901218503453222,0.04049973478437775,-0.0027606844163807955,-0.0060132663686593224


==> results/recalibration/zero_long_l2k/time_series.csv <==
time,h_0,h_1,h_2,h_3,J_0-1,J_0-2,J_0-3,J_1-2,J_1-3,J_2-3
2020-06-08 05:49:50,-0.283270727332168,-0.05199142866418877,0.1147943560350667,-0.07527488870747012,0.000376164614619249,0.021206157892511453,-0.005946068618547508,0.03449086049134591,0.005007698708283,-0.0077639000420839585
2020-06-08 21:29:58,-0.2350766052073287,-0.06543088487456036,0.07642509789841301,-0.026676045276555746,-0.002908493619930703,0.024262614938208096,-0.010262050183173563,0.036280517682382135,-0.003235004112682134,-0.0012932525796950155
2020-06-09 07:30:03,-0.2390965906922859,-0.021218385415012888,0.08351058103007711,-0.06870628478697009,-0.0073084943110687155,0.022897703264877195,-0.0029166543894841076,0.03837970260436813,0.000968726638687829,-0.008128560413353412
2020-06-08 04:49:49,-0.23284625516903082,-0.021020903668117853,0.11322898025902035,-0.020653157522884626,-0.0044853178191120065,0.02392146570197446,-0.0074921130794932365,0.032671152528021205,-0.002374006459534779,-0.005102110779281044
2020-06-07 16:19:42,-0.244226685325481,-0.05279269598305593,0.09993931058269995,-0.060864184175784694,-0.0034530104121717276,0.02458173589334555,-0.0011544706054351268,0.038251660739847426,-0.002303008502080861,-0.004675908650019668
2020-06-09 09:40:05,-0.19001130831515647,-0.043132475851707375,0.11115592303713547,-0.07844530398735289,-0.0032588092229231336,0.027410546082760688,-0.010399103488512626,0.034861115082168645,0.000802506974731229,-0.008628105921661359
2020-06-09 04:40:02,-0.23247995668203386,-0.026040786143770728,0.1436377702642621,0.013461566277640558,-0.0013079736067596439,0.016375102443024345,-0.006599316423986248,0.03139739870595876,-0.0035770541950998725,-0.007526617469441742
2020-06-08 02:19:48,-0.25625282941865885,0.009201576892694128,0.16219784134447784,-0.054825226015641874,-0.0072759023637161795,0.018876399557407605,-0.00576597242546972,0.03690482146226784,0.0030182885239117287,-0.005725182370687861
2020-06-08 06:19:50,-0.27633499962631464,-0.028307772812465704,0.14900299813155482,-0.011412698834097443,-0.00022160807719786289,0.02152229591755639,-0.005792529105186574,0.03578649107477723,0.004039777622852573,-0.009043223222569386
2020-06-07 10:49:39,-0.23620852122113664,-0.02531828688725148,0.12435290328903027,-0.07154538347811512,-0.002489636301346591,0.01724483343218597,-0.009175431288306135,0.02959539124224648,-0.0043642959278335025,-0.006831715326983492
2020-06-08 05:09:49,-0.257557292657868,0.0011572122001314291,0.06342915745804327,-0.05488803730728802,-0.0035763803411391366,0.02173149756906458,-0.007144071236717864,0.0351637786042706,-0.002716216830196796,-0.009213592640471759
2020-06-08 17:39:56,-0.22223761032695624,-0.0451380657705511,0.1260183956918228,-0.05838034974923633,-0.004876130194111831,0.012450449175644043,-0.012759982452197413,0.027788277601038962,-0.007174935116210321,-0.005679884124274874
2020-06-08 23:29:59,-0.26944710818041256,-0.07867570718232657,0.12533607866247037,-0.01217315497300258,-0.005617308950163858,0.021463216210714748,-0.004212056848972375,0.039589035134245054,0.0018370152039844621,-0.006635746336982068
2020-06-09 01:00:00,-0.23625116184529643,-0.042641517166374626,0.1299631647889899,-0.05110737704506873,-0.0037020145840258407,0.017830375511674212,-0.010056065172775503,0.04097591982821976,-0.006008582747470879,-0.0030238838900567256
2020-06-08 10:29:52,-0.2346204815426438,-0.07648138868941014,0.1105526025804007,-0.03719049633874604,-0.0029649614218881827,0.0213480299821404,-0.008342095227413459,0.035980620391179274,0.0011371775517460395,-0.005526200305823509
2020-06-08 01:59:47,-0.22070318955500318,-0.021017703869300658,0.11913870700586535,-0.09680731987037419,-0.00397046480875868,0.02545308096418169,-0.002443861404212524,0.036947853581288256,-0.0037461056491930374,-0.004492127375207804
2020-06-08 16:19:55,-0.23478502236662208,-0.011356752412885744,0.0922618116601533,-0.046803617489573346,-0.0020698842130358053,0.024097940197287976,-0.009975917214899703,0.03186785710273392,-0.0019468017049211694,-0.007705158498607029
2020-06-08 18:39:57,-0.2761528664824073,-0.015515773335463622,0.12103857045986123,-0.005265609481245812,-0.0043432909624767976,0.021238905207252138,-0.008623146189059605,0.03348673687286994,0.00476191409385702,-0.0066852731966426954
2020-06-07 19:09:44,-0.22479777350493055,-0.025117680086686578,0.10647016280218777,-0.051040553936457816,0.0011581057314010539,0.02258528630998289,-0.006118955369580967,0.03840900085128197,0.0012264261120061171,-0.00785528102927384
2020-06-08 18:09:57,-0.22702736246634306,-0.0236173814394368,0.12610917097896637,-0.00012104758141590088,-0.006255303699373809,0.019947143786248227,-0.005361560264888985,0.033506488782036284,0.0030401653161744443,-0.008450149881251154
2020-06-08 03:29:48,-0.2402438884791919,0.0008844705229528792,0.14309190875550815,-0.06334568872927179,-0.0036503538153009017,0.022068256336939252,-0.003097080081894424,0.03342830842546133,0.003746525053841092,-0.009226037122865073
2020-06-07 19:29:44,-0.25982257024374855,0.015135516198579795,0.07145797843539224,-0.03860034013066592,-0.004443211475669463,0.02191671800444185,-0.002527791352555051,0.03997532234699926,-0.00033952673485784866,-0.008136360944604818
2020-06-09 06:50:03,-0.2861217901889935,-0.06680900766996833,0.1060494792807091,-0.02175452326099339,-0.0012339660723108166,0.02506072529599887,-0.011901226445549546,0.03770678547326738,3.672216132061417e-05,-0.0039984232023085806
2020-06-07 17:29:43,-0.21379740254380988,-0.06717359464299025,0.09639310622310197,-0.025720205389216214,-0.005998762371752005,0.019501379021705827,-0.005246357781427123,0.0386525272967603,0.0014315315526360175,-0.0013248867569541126
2020-06-07 13:49:41,-0.2977015536656453,-0.06234986102020505,0.14085365549888415,-0.040250290734066024,-0.004917252931045899,0.02637962246721358,-0.008242305486353123,0.03211245296661419,0.0027380814258519117,-0.006819357189919595
2020-06-07 17:09:43,-0.23795848490742194,-0.054954572918278134,0.13081841722982765,-0.08428011674181173,-0.00938930334757387,0.02132100602687021,-0.00405026451003767,0.03424414265994087,0.0004544050547236932,-0.005037511895004575
2020-06-08 10:59:53,-0.24488449737161447,-0.0388118285937828,0.12059090665484005,-0.030581196219323172,-0.005776526881630316,0.022900641675491377,-0.006469326268156472,0.039040093894856284,-0.002298587942123274,-0.008817417099779332
2020-06-08 01:49:47,-0.22334632023705508,-0.014842710959941342,0.1497596353406338,-0.04535588755071112,-0.0032045261748685277,0.02051753368053308,-0.0011634020025480057,0.04032061473099638,-0.0009947953672007378,-0.005067609510657285
2020-06-09 05:20:02,-0.23120113506087056,-0.056214016564196,0.104505596934153,-0.020426180377103923,-0.005484230299118812,0.02187008353855712,-0.00752512146099712,0.03929874719242317,0.00021502387629146344,-0.00396141176359481
2020-06-09 01:50:01,-0.26662864274738857,-0.05951121294470569,0.16297051945145172,0.011578094737378607,-0.004924812177033123,0.022455859901971596,-0.0094528974653833,0.033225671577708935,-0.0052428515096559275,-0.006205487765999276
2020-06-08 17:19:56,-0.19947049769354439,-0.05052207085589741,0.11696028450677978,-0.04737814974911054,-0.002811478419723888,0.007627594399468021,-0.016885755770490757,0.03125007015354132,-0.010047114239255698,-0.0030267047725113885
2020-06-08 20:49:58,-0.27673862102490965,-0.036930797073931806,0.11127645669083881,-0.03615591965139709,-0.00485771790549153,0.01730147465310395,-0.00546941665341191,0.03656396377849311,0.005615677679054859,-0.003004538842054718
2020-06-08 20:19:58,-0.25026934368048864,-0.060529050259784625,0.10605616093252465,-0.03996524296282833,-0.0065932289325121695,0.02545497694974363,-0.008164571675035688,0.0432203669936881,0.0015545958709636955,-0.005545084927452243
2020-06-07 11:59:40,-0.2541092226764118,-0.06547811977933296,0.1315499896439376,-0.03652268489791164,-0.009480937735262332,0.02389900320244038,-0.00655698839677727,0.03917964987107803,0.0030158416420567567,-0.004135274531775889
2020-06-09 03:50:02,-0.28089506923833024,-0.0016737083932583238,0.11012133227590176,-0.02785859149245757,-0.003810234733615469,0.018147023346282425,0.00036166473018927676,0.04140150451140546,0.0011562994188802304,-0.004644471822762713
2020-06-09 05:10:02,-0.22559767843031284,-0.05385879637459484,0.11868557313017697,-0.04970763659188357,-0.006368283160313765,0.02128477451269871,-0.004645714285663767,0.040218206763151895,-0.0024294383871647876,-0.00795980523339947
2020-06-07 17:59:43,-0.20755167446173278,0.0017976664159564605,0.11776457485076301,-0.04264010611186317,-0.0033681485238913293,0.02687259259991879,-0.00752325040920118,0.03528507027900238,-0.0024343835092221424,-0.00648940183074135
2020-06-08 04:19:49,-0.2316135107097982,-0.03810413643833742,0.10678752730086312,-0.013710808878329908,-0.008259395432459835,0.021711238503974314,-0.005751338949786805,0.04054442222804165,0.001199462794391171,-0.011372185675451089
2020-06-08 07:39:51,-0.21258969801153302,-0.03147928296153662,0.09124290931564745,-0.03178959756797753,-0.005995500702858454,0.024520332458638935,-0.003938981141782416,0.034574571067142845,-2.3145972429846454e-05,-0.0025586950728497216
2020-06-07 20:19:44,-0.25960648382094975,-0.06659313033879434,0.13810809450816058,-0.05923750277646676,-0.0008281671268086202,0.02188642717626579,-0.005131697743332457,0.035159297154805466,0.0010915306209804093,-0.004614469528896126
2020-06-08 12:39:54,-0.2044699635032368,-0.027221864609959918,0.09827670266766789,-0.026157020534525007,-0.0014251373910381952,0.021650732982924508,-0.01025216824092354,0.03516903706566822,-0.0037160851631283217,-0.0018531021044255263
2020-06-08 08:09:51,-0.21833241303227482,-0.047488668951496234,0.16978207937693557,-0.035717131159300204,-0.0044565263952706935,0.021386353649869485,-0.007524565773111048,0.03650054670142399,0.0032269630714829457,-0.003119854325830551
2020-06-09 01:40:00,-0.23583779663282403,-0.04735017927102734,0.16769085680758222,-0.028458947512777385,-0.0076461536528160574,0.01776409553700961,-0.007570336765897018,0.03473735874778578,-0.002403135751472593,-0.005687890309654931
2020-06-08 04:29:49,-0.2605103472863992,-0.02774913623389344,0.11950008158859032,-0.029438053081223232,-0.006285572184060687,0.0231936018590453,-0.002501212245458717,0.037491188635499266,0.00355935468623083,-0.007675284534174719
2020-06-07 13:39:41,-0.251910105470968,-0.032101964550218076,0.14600234334137094,-0.07032345951598087,-0.007202037622885314,0.023607877496404663,-0.009238643823646212,0.041024401506918495,-0.0010261577800095376,-0.006120278637344784
2020-06-09 07:00:03,-0.24483369483448864,-0.07630447529237294,0.11448375851881384,-0.0724064576841268,-0.00013756677057458194,0.016492299819679142,-0.008031590631463676,0.03401154642810844,-0.001283169746009448,-0.008863562476260193
2020-06-08 10:39:52,-0.21189437612128498,-0.02375974151868639,0.07730892377819332,-0.04593097199188088,-0.007140623774810543,0.02235907573751821,-0.0038657757080843105,0.03815115221079131,-0.0010107785151469966,-0.0047350999131135895
2020-06-08 08:49:51,-0.21094181250443683,-0.03125237214801996,0.15121920523596505,-0.0836408476354934,-0.004281997159101625,0.026701373545608663,-0.009173810313077107,0.03915302226333928,0.00273331619745788,-0.0069041342709476195
2020-06-07 16:29:42,-0.23676670665140537,-0.07990856787465664,0.106109929061181,-0.08699947789566913,-0.0009029123731546632,0.019430086642128565,-0.004887011424750302,0.03447435178433564,-3.952501241018427e-06,-0.005330397942104938
2020-06-07 13:29:41,-0.27657855577375773,-0.054220423132637884,0.14607089455505803,-0.025446588021771663,-0.004819212063427655,0.020476123143810792,-0.004249464513710548,0.03558358066259219,0.0033242553363588357,-0.0031687772415017646
2020-06-08 20:59:58,-0.22012622905147453,-0.08895998097042412,0.16654404498107817,-0.038265191654865714,-0.006075083178390001,0.02335391438799786,-0.009190207904026792,0.03482184624809976,-0.002296837148891679,-0.006253825327782246
2020-06-08 13:29:54,-0.2392081712517488,-0.07144327053100695,0.09549722904137646,-0.03730926865400967,-0.004025825544903012,0.017683755416612837,-0.013586841741102591,0.032325043353350874,-0.0028917913013096,-0.009135256057869662
2020-06-07 23:09:46,-0.26387967927102723,-0.07530658334765782,0.11743474552978359,-0.03918085883189495,-0.006132996618833701,0.018967266259787164,-0.009662694400123465,0.038997847255862014,-5.674305483551131e-05,-0.0063657875351261824
2020-06-08 13:19:54,-0.21187632762752623,-0.05522802074202523,0.1312516732409156,-0.058513923608987405,-0.0026030458637721025,0.018673117528294692,-0.008678653610171306,0.031465681194058334,-0.003392351926352415,-0.005131156683516928
2020-06-09 08:00:04,-0.2891409573116737,-0.06022429405797947,0.10602436569904221,-0.0063538764205452805,-0.010479218572897112,0.022229652361400884,-0.008395121879259063,0.035488137791040056,-0.002336891577796799,-0.000724755786276062
2020-06-07 11:09:40,-0.26625830221610564,-0.010862530115488874,0.148665743337251,-0.021742172649382357,-0.003332426636867289,0.0262746946691191,-0.003356585021061103,0.038716229396160776,0.002383866934781183,-0.006615042865139831
2020-06-08 12:49:54,-0.3214156737522546,-0.07050305152625437,0.13268470422876685,-0.04825999407878265,-0.004850335624389879,0.02538199935122789,-0.0028425602121487192,0.037500469090392244,0.002037201688075534,-0.004172547571354499
2020-06-07 22:59:46,-0.2439390291201434,-0.020704957812403255,0.13953509634512,-0.08677070918648935,-0.0047169365965035615,0.023629406671174295,-0.009917777228287633,0.03779626594208024,0.004689755132641606,-0.008607220325743445
2020-06-07 10:09:39,-0.2549772876174995,-0.044315029889602044,0.14929887400101388,-0.0859074102178852,-0.006274746393159411,0.02250434069184679,-0.007968281328903874,0.03857804506458961,-0.0036787804756766543,-0.004052208137752568
2020-06-09 02:00:01,-0.2537117059984824,-0.028728365200136472,0.12290483474237633,-0.08599852269566663,-0.006658907544632178,0.019836629749510448,-0.007381936775543616,0.03636193405435581,-0.00173898701352246,-0.0048102294886251
2020-06-07 12:29:40,-0.2518025895512923,-0.018285098978357412,0.14585268593031117,-0.049072876302182836,-0.005950381508478484,0.023749930699154424,-0.004202640555680463,0.033732449849694285,-0.0029976936475958208,0.002355870849090173
2020-06-08 13:49:54,-0.3095787119202111,-0.01956150887945463,0.1766751843017952,-0.039128452219577205,-0.0058446450602170595,0.023185650368386594,-0.006568379858063815,0.04192983970208029,0.001388490746631455,-0.0038288626493923786
2020-06-08 18:19:57,-0.26356894068412595,-0.04857097312405492,0.10202591467871065,-0.04550058062912521,-0.006580948906642493,0.02336336691843926,-0.006049431906017504,0.03653939049492667,-0.0011578030199904375,-0.0050226406450603845
2020-06-08 15:39:55,-0.2613956357100137,-0.034322347187639844,0.13569426250668332,-0.05268190286253886,-0.008752478473141322,0.023895532996718788,-0.009537214453960002,0.03204079195494125,-0.004878430975733727,-0.006815832105442954
2020-06-09 00:40:00,-0.2874165795907451,-0.0362289395584732,0.11478523576255452,-0.03943156394158469,-0.006068780317662227,0.019564622631485323,-0.0018244081990697568,0.0388582877413096,-0.0005649466308332274,-0.0040002503795717285
2020-06-08 03:59:49,-0.21821140830058092,-0.05056515646080089,0.12305447007221232,-0.04885684739401961,-0.004735046399519025,0.02361383293795582,-0.009640172706083831,0.03619821791955328,0.0038492000114634284,-0.0019711893587094423
2020-06-08 22:49:59,-0.23947007552095234,-0.002080650532059963,0.08543836031006463,-0.06434348980581875,-0.004765703388717839,0.02287921136017005,-0.005864730743387749,0.03948442805335398,0.0002856228309845744,-0.006343144818224972
2020-06-08 02:39:48,-0.23548965658672305,-0.03387164252993985,0.12762982937698258,-0.05443304166435068,-0.0018023772244155551,0.02148016379897886,-0.008340996770283413,0.03537287718514574,-0.0004985993963798933,-0.0069530015172490425
2020-06-08 00:49:47,-0.2686515792874573,0.021124462980201812,0.11051339297660456,-0.10753701389967305,0.00016280259920742367,0.025703252030006778,-0.008000986128564633,0.03986228306099746,0.0018887416908055007,-0.003155497059758483
2020-06-08 14:19:54,-0.27124245358169174,-0.0078077360844763175,0.12513592133045573,-0.08034176091266478,-0.005080144854468707,0.02059347153072212,-0.00528366669734395,0.032725796934300846,-0.00023857064538444902,-0.003626830643240568
2020-06-09 00:10:00,-0.25789635826217716,-0.07477777256074405,0.0937844615601404,-0.02588939651505095,-0.0029337108277319437,0.022212763621047064,-0.008526586489077798,0.03815883608661551,0.0038378736180593185,-0.004697485316388347
2020-06-08 09:09:52,-0.2547971502390091,-0.004495806282948591,0.15119825729066688,-0.07099101338722484,-0.004740553704958484,0.019886020713784675,-0.00761621724114062,0.036213351499411246,0.0007183444485094135,-0.0009495257463705775
2020-06-09 01:30:00,-0.23586982794725733,0.001801271622412353,0.14461641408414094,-0.04189110781560419,-0.008885462518390255,0.015650710819652452,-0.009842423577123519,0.038030953476701435,0.0019777867020571186,-0.005549055083888643
2020-06-07 14:09:41,-0.2643666088403239,-0.09238036644239678,0.1065049178341766,-0.07191346766457676,-0.004100240085162448,0.023360023032485064,-0.0027924427612288838,0.03536386703212824,0.007277654762910941,-0.005735014711856988
2020-06-08 23:09:59,-0.2624479143547249,-0.048467668903010346,0.11805280014317257,-0.0065036405556164025,-0.004965424683821115,0.021832852101454296,-0.004407795680384734,0.038464610926192855,-0.00247674337536692,-0.005834069716166871
2020-06-07 10:59:40,-0.24282145423860743,-0.07887589624816001,0.13461381087134566,-0.06623949735309023,-0.011054620016680963,0.019151141487737076,-0.008197690092301957,0.035165463242872584,-0.005828798504444241,-0.004747894087462045
2020-06-07 22:19:45,-0.23278330061625707,-0.061663928292594546,0.16839950637067272,-0.009810362610833028,-0.0037807270353765413,0.023424218165535672,-0.006388851287024827,0.033194700248263445,0.0028987584158617166,-0.004309108033854654
2020-06-07 11:49:40,-0.26497683217521734,-0.05357724924578137,0.13246783464888423,-0.08775150820377488,-0.00854516125883225,0.021821565735555583,-0.005125223047974938,0.03742771515879699,0.001590901425072823,-0.005106701368517484
2020-06-08 01:09:47,-0.21386546475715112,-0.0676874510540021,0.1356224212362297,-0.07755134771672353,-0.010636394963912495,0.025668954333711184,-0.005308825603647708,0.03611571542570721,0.0013595236322005142,-0.004057725941391503
2020-06-07 18:09:43,-0.24112464314476315,0.009830955121851725,0.07241896333983193,-0.046443702400117304,0.00030647538249755344,0.01743374853357575,-0.002601438954979933,0.03571029777017003,-0.0019877491784448757,-0.004165423818511588
2020-06-07 14:49:42,-0.24142205143430442,-0.043639926020125924,0.14854267172936933,0.00047426877472192666,-0.00795891815875252,0.019979737526665514,-0.0048731926956008115,0.037987230917030664,-0.0012986762633781944,-0.005308944025594085
2020-06-09 07:50:04,-0.27598259502309586,-0.00693787948473277,0.13803276319916,-0.04399678523450542,-0.0026168136374598618,0.028207093439544896,-0.005440018654491008,0.036097129728417186,0.003104126609827065,-0.005066610141791241
2020-06-08 15:29:55,-0.22170771355194513,-0.06121823961912168,0.14760778264999358,-0.03828825343895443,-0.005806153997668149,0.023947755645295353,-0.006299757467349159,0.03659270133598452,0.0017234222288627556,-0.0064559959699687095
2020-06-07 20:29:44,-0.23298153486159676,-0.026076700503647944,0.12109924891568051,-0.03630356409903691,-0.0022549092470257517,0.02577489467630112,-0.006420035712046935,0.03481349792757543,0.004817923418468119,-0.002431239636515748
2020-06-08 01:39:47,-0.2503910502416977,-0.007088442036851668,0.14179624003327382,-0.025437823879496283,-0.0029303173254016093,0.02170705718820675,-0.007932635530447468,0.03509693218553003,-0.0031004402451755946,-0.010931090791858101
2020-06-08 23:50:00,-0.250206715813301,-0.08988882899283322,0.09377989126175491,-0.050107735708354584,0.0006121063512809024,0.022936040725611624,-0.005652485637139307,0.03671770087776514,-0.002444975316032492,-0.007787916060713567
2020-06-07 12:39:40,-0.21471241996588278,-0.028381673965410293,0.09033469193507238,-0.06345748841060803,-0.005279451250767774,0.023721303650047043,-0.004416847146306898,0.03527149090150472,-0.0033263754126265886,-0.004845013861740818
2020-06-08 22:59:59,-0.2227451205376229,-0.02773337592077184,0.13992058497926393,-0.05049227140633555,-0.003060355526886515,0.021975129597503175,-0.008071863668637262,0.038932498832281254,-0.0004436598105913137,-0.0058859302780687375
2020-06-08 09:29:52,-0.22578481298011735,-0.041491186619171894,0.13701899949804933,-0.05212468191789563,-0.006984506215387102,0.01803152005791784,-0.012518171016488102,0.036003353844622325,-0.005094127720020998,0.0013559965878664733
2020-06-07 12:49:40,-0.2382871459559139,-0.011953512362978648,0.08830970150471865,-0.036422643888587555,-0.0012568177012782025,0.02364079955149182,-0.00951505337977271,0.04054166846695332,0.001778210298482137,-0.006211892388280596
2020-06-09 02:20:01,-0.21002652134120894,0.015236010688808053,0.11236664162278544,-0.06604643452279899,-0.0064344983618006,0.018699860156007407,-0.006250916228429588,0.036805220678465075,-0.0056096960947479,-0.006919594850532356
2020-06-08 14:49:55,-0.2385124842352213,-0.06273318519843796,0.08613131424033361,-0.025697256555208728,-0.004883644784846284,0.021280434856844745,-0.007546888223010997,0.033098584447704874,-0.0024540206189354514,-0.0037111415246395105
2020-06-08 11:59:53,-0.2941070828721112,-0.03647747910309275,0.1399662906002945,-0.06567454928905396,-0.002411225824198885,0.019507197614020495,-0.006846060464397485,0.035338888233022184,-0.005144421788143273,-9.59069386265766e-05
2020-06-07 23:39:46,-0.23109351109812537,-0.02120862774904123,0.13502213085592776,-0.04754552990261407,-0.007716169609638926,0.02384526254964741,-0.011941658540390719,0.0371792341798203,-0.004830271159062729,-0.007723000229969446
2020-06-09 00:00:00,-0.2271107283166338,-0.07509668917611925,0.10116647564132455,-0.0784163135302549,-0.0010120658067062616,0.025715771872749493,-0.007176860190673999,0.035844433821959364,-0.00013385344887147931,-0.005207377018932472
2020-06-08 17:09:56,-0.18808774308978005,-0.02129549071105294,0.10824955995729996,-0.04141444403093658,-0.006583012595544888,0.013106308114273237,-0.015941562562825834,0.025808492980730215,-0.012449851713691078,-0.0018056812088621142
2020-06-08 05:29:49,-0.20808610861439944,-0.05037630131531503,0.10438845941557451,-0.051509962385844106,-0.001648091794039588,0.02213312414904934,-0.00468826044228708,0.037739970640336004,0.000391257033202464,-0.008274120678352115
2020-06-08 06:49:50,-0.25877286843877956,-0.07491738151519417,0.13856670074116764,-0.0856573843808878,-0.006926184967785744,0.02249604241584567,-0.006009812154018539,0.03494447219092402,0.00293494357372588,-0.004683997253166828
2020-06-09 07:10:03,-0.29923640034317733,-0.03412682898881515,0.14822559763616536,-0.047043054964345805,-0.00895412635407309,0.019073119063609693,-0.004795273849052964,0.03894442823295108,-0.0025736744444754996,-0.004383966187304609
2020-06-08 19:39:57,-0.2451132282490995,-0.01746370878498291,0.12738765477538966,-0.017298613838820597,-0.004104999505116297,0.02428402084088141,-0.0070123174893776275,0.03737602979513406,-0.003966134480567775,-0.00715259875000753
2020-06-08 09:59:52,-0.23784657742114312,-0.020462569898739864,0.07511640649036189,-0.0884269296808983,-0.003529555989266091,0.018810862237116206,-0.013587290155896273,0.03602488712997344,0.001263883689277136,-0.00710527551364834
2020-06-07 13:59:41,-0.23365704481813018,0.008240350927085182,0.13877172176258676,0.0029330930132161607,-0.005766527014929114,0.02151910663625235,-0.005991594081147571,0.03440897353155371,0.00530925914184119,-0.00785972986580099
2020-06-08 21:39:58,-0.26127441350085157,-0.014767696955339731,0.09924422831504535,-0.03885124515443724,-0.0023152022176364546,0.022348082427187863,-0.005858340904130683,0.03317684334337465,0.0005401324837053774,-0.00922186483799856
2020-06-08 23:19:59,-0.28565881379062846,-0.016769179294137043,0.15471155969869815,-0.039452207652449514,-0.005918133426434031,0.018871195576783528,-0.00671564723955111,0.037181081270564936,-7.286814957486028e-05,-0.008366724164880782
2020-06-08 00:09:46,-0.2090862936532544,-0.04994510032001887,0.07682426230018678,-0.059114148652305874,-0.006334676170384414,0.023577102621741196,-0.004494790902800968,0.03801652626802461,0.0021986127096476345,-0.00802055259643202
2020-06-08 07:49:51,-0.24664683568887127,-0.040278429767068434,0.10043085222468565,-0.02242733742917592,-0.0019423468591717877,0.0224038794191137,-0.004681402542793177,0.0361135685020873,0.0018325899369512752,-0.005349368117284982
2020-06-08 16:29:56,-0.1914367495096795,-0.08310220950660133,0.12300106181409909,-0.05482720490948631,-0.0048338906773788635,0.018468218003407692,-0.011865205366529465,0.029913405376165568,0.001024807593704412,-0.0036744243690072466
2020-06-09 02:40:01,-0.24016068980484978,-6.859868310112248e-05,0.12251051697554191,-0.09149568739222502,-0.006488869038447573,0.022004929673715753,-0.005189354776382011,0.03688067578049551,0.005431301744361811,-0.009002767962660124
2020-06-08 14:29:55,-0.23720242833529614,-0.027731948108862467,0.09279322572720942,-0.07287050053476865,-0.006526646859060435,0.022023336738176934,-0.005961521253136323,0.03481807804040642,-0.0007177139353558214,-0.0064330300322133355
2020-06-07 21:09:45,-0.24179743902126827,-0.03174469299442593,0.11916848680833317,-0.06492500922539067,-0.0036576995108198625,0.022949990139050146,-0.009321076918569156,0.037974974167170814,0.0013630848012377986,-0.009380392463080412
2020-06-07 20:59:45,-0.20688365749707374,-0.0031135865687083697,0.10112308636107678,-0.0828517042405239,-0.005441059733917643,0.023374141260161418,-0.006927003147579111,0.03544535276873991,0.0018840381416671517,-0.0034442572773807387
2020-06-08 18:59:57,-0.2379250205197833,-0.015605800026238646,0.13161999498737725,-0.05305535718056352,-0.005792867122666196,0.020883689996527247,-0.0048530377621544794,0.03657403024649161,0.005675170821567895,-0.004305204446921833
2020-06-08 15:49:55,-0.2533935686639701,-0.06629498111023525,0.10545059906325797,-0.05506577315252264,-0.004477582091897854,0.018392325901098495,-0.008897455505853438,0.03281722362522989,-0.007058814344512001,-0.005780293772543001
2020-06-09 05:40:02,-0.2566965260418969,0.010478401418396007,0.1083093765462597,-0.026774472490883407,-0.005478871444939497,0.024465896979246775,-0.011103274572692504,0.04134418849884558,0.004065204847985224,-0.0110589438224987
2020-06-07 22:49:46,-0.26394198918792855,-0.049004724877679644,0.10205337138515441,-0.05785379901159231,-0.0058079651619508295,0.025515054914629097,-0.0019181851617630762,0.038563537138461196,-0.002356523788007397,-0.008638766322012307
2020-06-08 21:59:59,-0.2266860859460507,-0.06246271899980787,0.11883399628612222,-0.005324453581572363,-0.003475041309034173,0.02139845512716628,-0.005269502785524818,0.037716945280550446,-0.00011812344192459117,-0.005686790084407732
2020-06-08 21:09:58,-0.2621738486893285,-0.034862693150737895,0.1502108561755,-0.04667685520377527,-0.007642394314280045,0.021678397727815463,-0.0041001702742370465,0.03545256488883172,0.0016903749365727886,-0.006087157622727471
2020-06-07 23:29:46,-0.22108368151888044,-0.034809840064895965,0.09075998066576313,-0.03290941155084615,-0.0036871679705643063,0.023291271372501855,-0.008802869180905105,0.04103396814326267,-0.0023411235089958026,-0.006189144865285285
2020-06-08 14:39:55,-0.20364661659458339,-0.06765506249593246,0.16007429424889713,-0.019411126273909837,-0.003787612991866889,0.016341975792674136,-0.012483876964627286,0.030358033382072384,-0.00828791964254606,-0.008164672544800633
2020-06-09 06:20:03,-0.22134649193604405,-0.01369084337789332,0.08604359606061605,-0.06099018107183786,-0.005128515865374833,0.024986763231706312,-0.005194859310159936,0.04024673450539984,0.003163475458183591,-0.0044315910705044325
2020-06-08 22:09:59,-0.2168635769557604,-0.017617607354763077,0.09361534674750376,-0.055737602484921565,-0.004176226753929894,0.01928753760753634,-0.00425137108806891,0.03830898462022171,-0.0002137717948841717,-0.006244358006379246
2020-06-07 17:39:43,-0.28641554228478106,0.0013964599239755086,0.12465365739202573,-0.04534578311569024,-0.003225685899109653,0.028232490411060435,-0.006505525988795027,0.03977165031697162,0.0011711358958734013,-0.008822854822169901
2020-06-07 19:49:44,-0.2329421143633908,-0.02173320540716991,0.08188660155202146,-0.104044754195201,-0.004769419113556482,0.022444583679104624,-0.005583650565328498,0.03927098344168521,0.0028993815680493354,-0.0055102040368141
2020-06-08 06:39:50,-0.2694673974258642,-0.040522541822160814,0.14759635549787237,-0.05778498515679322,-0.004833736293849523,0.02133657480717773,-0.009933515716585527,0.04041257557997069,0.0004808533966214095,-0.00628092733820426
2020-06-08 05:39:50,-0.262286671626672,-0.041804655413930254,0.1375189878458965,-0.057969132891960956,-0.001355587549236907,0.022843625126816716,-0.0016695165079347186,0.03897018750818933,-0.0017696986922306444,-0.0012462029155247529
2020-06-08 08:39:51,-0.2484905196506328,-0.03597475219601766,0.10427455169340874,-0.057230516981478775,-0.004788210614857598,0.0230500030423232,-0.004902320352508254,0.03954443505054518,-0.0005730726595024704,-0.005159863017659437
2020-06-08 15:09:55,-0.266542189195073,-0.0470043183174406,0.09517531710159528,-0.0202066455930189,-0.0028889432533681144,0.02664902601267667,-0.007618557616799181,0.03690208863588208,0.0002800723208614839,-0.005989834377547477
2020-06-09 04:00:02,-0.216318897061638,-0.04722915038949613,0.10956124305512735,-0.025776394076074457,-0.008826675356369842,0.02119543050725794,-0.006944066203834979,0.03532988979832981,-0.004158446519817629,-0.0065521485362323734
2020-06-07 22:39:46,-0.2876704550639304,-0.01601506311104028,0.13848885147017403,-0.026211035627610967,-0.0031221986908799206,0.02305635748467006,-0.003474024292275126,0.0401901210884862,0.0041787676598864214,-0.001731599964588131
2020-06-07 12:19:40,-0.22937391137469493,-0.0035627944325497284,0.1352603476005281,-0.03609620196415916,-0.005384146942292309,0.023973542809739137,-0.0051805163859944,0.03834440817712077,0.003011465371203609,-0.00432075349065697
2020-06-07 10:39:39,-0.22469062891044234,-0.06307504412247403,0.12667382994049511,0.0004365182156889132,-0.009085804499426156,0.013588937836273653,-0.015185727288195307,0.02890887239516746,-0.006261639808688742,-0.00888906165124015
2020-06-09 02:50:01,-0.21692789352910224,-0.011033434533225047,0.11136473228038415,-0.05841559233080538,-0.0038859813888991322,0.023235172903905178,-0.012211492136132056,0.035868699360861164,0.0006885060470844652,-0.00755180711856253
2020-06-08 15:19:55,-0.1977616229553097,-0.045826949625231754,0.11047710700488389,-0.09158102983862797,-0.0011633040901442532,0.022770940238005008,-0.0066012283932600675,0.03578108924823702,-0.006686972515509327,-0.004587738414466941
2020-06-07 10:29:39,-0.19976840251373887,-0.0786649700079929,0.09416954130509507,-0.03298786481420164,-0.003898243642590086,0.018416868216727635,-0.011109107205601806,0.03528313954793928,-0.0040021183781515455,-0.005598021114761281
2020-06-08 09:19:52,-0.24816875506069863,-0.05394536623244349,0.10446708971709588,-0.03468487324519312,-0.006207305811371877,0.02262247562761323,-0.010761881676542642,0.03200850565341261,-0.00277093491958208,-0.006119587456750572
2020-06-08 20:09:57,-0.27370288957059247,-0.05215905310046065,0.12322688271385818,-0.10098157380673818,-0.005094510798736714,0.01550557915291111,-0.006213941105971637,0.039897310932715695,-0.002852535750756605,-0.0044684369145916725
2020-06-08 10:49:53,-0.2757722661868079,-0.08446465803164324,0.09974408167125155,-0.04673159892480502,-0.005894957586843967,0.020086012931011657,-0.006369559024903074,0.03703103009645687,-0.0012714914783279472,-0.003716476099952802
2020-06-07 15:59:42,-0.2076941974476931,-0.04279512273990814,0.14481771819303196,-0.050654206068807266,-0.0036347605332288676,0.019218751313906775,-0.006291633064613953,0.03783397390032062,0.0021990239983283788,-0.006926369174497964
2020-06-08 04:59:49,-0.24528095217319876,-0.007555237340638805,0.1270875087649874,-0.035125603908166755,-0.007833572610557782,0.02327002446587663,-0.004590968069873058,0.038442454717001966,0.0005875372087714482,-0.007549737476297407
2020-06-08 05:59:50,-0.23900540325228023,-0.06436411098454226,0.1582159159324059,-0.036439172770004316,-0.007878344487340656,0.025382942307236412,-0.008916014608033276,0.039343429230283423,0.0014215046111876635,-0.003714343460021116
2020-06-07 12:09:40,-0.25951869360847823,-0.039477158598251114,0.1346390277079886,-0.042615670068252495,-0.001704860944917909,0.019853584374596746,-0.00677799274041303,0.03877048282896643,0.00308638314713198,-0.006397934773132972
2020-06-07 14:29:41,-0.25047587822738526,-0.0714755247258954,0.11805523866156795,-0.04283086046177157,-0.0035579030423221218,0.023751921414868413,-0.004297843716971376,0.03783044277380779,-0.0005804146010903836,-0.002979668692895979
2020-06-09 09:50:05,-0.26341313805028066,-0.0711251069825605,0.19218229462956732,-0.07142052025882972,-0.0032892428616464776,0.024636362628187497,-0.004409706606007427,0.03474481232533263,-0.00250958876846638,-0.0069104292933658985
2020-06-08 04:09:49,-0.24296298927953777,-0.07284909517979969,0.1204378927601066,-0.047136915576439765,-0.003931828162660965,0.0224993548985801,-0.005125924167488151,0.03842804090568793,-0.0005220352364031834,-0.0037618120272268933
2020-06-08 17:29:56,-0.21799851304559287,-0.07313094663374789,0.08007082155414126,-0.0608018011094855,-0.007629848228623278,0.01190430513905993,-0.015355610139521839,0.024462686448568745,-0.006615228394898043,-0.007738473396525886
2020-06-09 08:40:04,-0.29402251701180304,-0.03180907383567083,0.14544476366661835,-0.06400815180089922,-0.005471077896889127,0.028699199847767275,-0.0034284460072912613,0.034259967753713996,0.0017357623094006488,-0.006361782253127221
2020-06-08 07:59:51,-0.25296271561893396,-0.03491438001751043,0.1396889323964855,-0.01658178447608182,-0.002182205554308114,0.019960495723972432,-0.008032020009879095,0.03701857509531704,-0.0007186383899778397,-0.005278275752024298
2020-06-08 13:09:54,-0.2358041478569049,-0.042825053594330934,0.10954099936469379,-0.07788892546727104,-0.002811641365414141,0.019606449831848755,-0.0072193450554699935,0.03567165963667569,0.0008737385138344153,-0.007436922907920143
2020-06-09 00:30:00,-0.2794658300630186,-0.07592025116682669,0.06895242713313528,-0.018680376929006925,-0.007280052558170179,0.022785619469497122,-0.0067119872376535175,0.03431739258373325,0.0003037973912238412,-0.0007151675440994181
2020-06-09 09:00:04,-0.1856604093032249,-0.018949497040208773,0.1038919482774039,-0.01406136775067955,-0.0012357032085598154,0.020955477112518953,-0.009008606883103953,0.039101237255601044,-0.003610135445483248,-0.005041868001222572
2020-06-08 10:19:52,-0.2311051183913166,-0.0460335250983181,0.10631706947861903,-0.039894517655313086,-0.0076659159050612765,0.017542302800012417,-0.004342380718315416,0.035106204990387566,-0.00016195305237178456,-0.007872377293752411
2020-06-08 11:19:53,-0.23092613592103342,-0.029380790441017608,0.11179296622547703,-0.06284217016488185,-0.005605313044024041,0.02419504452441487,-0.00757892153883658,0.040936980346930385,-0.003082721455522568,-0.002947595582673287
2020-06-09 06:40:03,-0.23259958294046304,-0.059646818271832235,0.06818090996975411,-0.04021102732434144,-0.0038590091992639682,0.020837708518699784,-0.011301952829701603,0.039767309851366686,0.004204495016452417,-0.0022331530575253828
2020-06-07 18:29:43,-0.2656000027435403,-0.07041590638882565,0.14231794429301395,-0.0031372896006174175,-0.006464567642161037,0.023905948861678787,-0.005615344477378298,0.03935079762187767,-0.0011076257886998694,-0.007334433479194942
2020-06-08 02:59:48,-0.26554091440757427,-0.07516718572151074,0.14264820528856267,-0.0318370589205166,-0.0026990268108318905,0.01683498107091893,-0.009080846834205823,0.04306197477733103,0.0005078092018095839,-0.005596159011917224
2020-06-09 09:10:04,-0.19291333866581017,-0.0008008620717766726,0.13179618104390567,-0.018586968533840016,-0.004928949208722648,0.024466451992999814,-0.005697528157258088,0.03298957918310175,0.003604115908131255,-0.007647613186494148
2020-06-08 07:09:50,-0.23702707537883155,-0.007934868406040886,0.16175857871862875,-0.050906526159284524,-0.006408901177670631,0.022796321395076664,0.0017350128976242705,0.03738035360913164,0.0011821292119180982,-0.004342527131624828
2020-06-08 00:39:47,-0.23873134916122393,-0.05491336309528534,0.08718813313103,-0.06424426605462809,-0.006806248319890184,0.020713211148742604,-0.0019204098048700648,0.03821734986698333,-0.005539026394169907,-0.0064407633485144365
2020-06-09 05:50:03,-0.259119769484499,-0.020657502300205903,0.09808948247292776,-0.0030117793478385032,-0.0012947696037910366,0.02023823229500783,-0.007717710034821653,0.04373415551837619,0.00012421510614611978,-0.0068366145479097605
2020-06-07 20:39:45,-0.25492636373217087,0.042445595724215544,0.08949534381386262,-0.06169943110080022,-0.008219058181694792,0.024278583270410235,-0.005041756430800975,0.03441876054655822,-0.001394394276837825,-0.004231791909699554
2020-06-07 15:39:42,-0.21632322345498503,-0.07443833854367264,0.087475247456299,-0.0707756267876947,-0.00014589432478142027,0.023646342640669255,-0.007319233207273826,0.04141300771518902,-0.0003379193254235613,-0.0036337237262176105
2020-06-08 11:39:53,-0.27784085772992057,-0.05954314852211383,0.1358077789638302,-0.01795504467989857,-0.004886078941528242,0.018827318475495635,-0.009276224817803744,0.03560868732355796,-0.005738661437298249,-0.00454932202971211
2020-06-09 01:20:00,-0.25824752610382634,-0.05516489586102006,0.12994822373190684,-0.03191809487680057,-0.007112900819622934,0.020715916738210563,-0.007390762573492199,0.03634319339182111,-0.0008207343090136498,-0.005784337986325862
2020-06-08 14:59:55,-0.2287671456221721,-0.02694420654984348,0.1217650153819222,-0.020142682910540003,-0.0027509239550590247,0.02480527462059768,-0.007430829789538023,0.03835213823110767,-0.002299448181208822,-0.005111696659972423
2020-06-08 06:29:50,-0.2253115793462631,-0.05974321740393053,0.11145713812987275,-0.0346113437106963,-0.005086678479904539,0.023593845897681574,-0.010198604750654525,0.03842931728998284,0.0031720731681263736,-0.004453682076060322
2020-06-07 17:49:43,-0.2262117237021036,-0.01828630731372455,0.07396688055014938,-0.07481937048374489,-0.005481753463555276,0.020468632685632163,-0.002058825656566344,0.0347270308494801,0.0018023743846026063,-0.005093660282260371
2020-06-09 07:20:03,-0.2538340774768504,-0.03404163262936219,0.11187553668528163,-0.04861189752177239,-0.0032119567854248946,0.02721429113507065,-0.009238087954102367,0.03811136079509113,-0.002572649195110954,-0.007021260653742209
2020-06-07 16:09:42,-0.21611371820333575,0.0030276364559701226,0.13530232388272734,-0.028908940999931933,-0.010000028419997316,0.020305855330296566,-0.004625740723549201,0.03556873464892561,-0.00016325879651042294,-0.0073865229125426105
2020-06-08 08:19:51,-0.26190718813843944,-0.04414260484021236,0.08910213176237847,-0.043359593889574215,-0.003511258389135281,0.019589889835034194,-0.006526183946629767,0.034810523878199995,-0.005073306641120726,-0.009480190818251594
2020-06-08 09:39:52,-0.2484407806225771,-0.0170641412515686,0.10899324797224468,-0.012548539632973227,-0.009363830875089255,0.017842767869570765,-0.009064239941697458,0.03595817280302435,-0.0019417088146238767,-0.005789048676045896
2020-06-07 11:39:40,-0.22677466729134135,-0.026602597843004408,0.1325616231147663,-0.031513549450274764,-0.007260964068774189,0.018661111475305137,-0.009223351237998403,0.03645284076989885,-7.361445339538843e-05,-0.004344087213307472
2020-06-07 10:19:39,-0.301560335247935,-0.04908594165131787,0.1434383925910008,-0.10849814297219451,-0.007520742658622527,0.0238901537185272,-0.0003923089362006768,0.03415368222570635,1.6696245311320957e-05,-0.004010125759713108
2020-06-09 03:30:01,-0.24145130390452957,0.016697633489155338,0.1152318984348394,-0.019707442822181266,-0.004152073351958465,0.020751278227858834,-0.00411535953073624,0.03881410002830224,-0.0015092634706801746,-0.003978723684553768
2020-06-08 01:19:47,-0.21860706689483764,-0.05684142578684975,0.10492807679023743,-0.10081871291895157,-0.002437086527987389,0.02528897716595568,-0.010850863780918443,0.03732071555165671,-0.0002955658418165424,-0.0015812732273071477
2020-06-08 16:39:56,-0.19667461394881322,-0.055118008852157334,0.1306066336348179,-0.04193953254583018,-0.0044295931580033455,0.017311560654375432,-0.009024955162934587,0.031321098029742256,0.0005388455090538917,-0.0050905129317914775
2020-06-09 01:10:00,-0.20290307916107647,-0.06483855693482304,0.14719966322573014,-0.07803422559288165,-0.008987670570749017,0.021442257701098692,-0.004001726313995025,0.03959808246183515,-0.0032940968649906918,-0.004356617133111966
2020-06-08 18:29:57,-0.24529430310917782,-0.005667007219969006,0.1261209986056783,-0.08951142188919592,-0.004854854648025476,0.01659615512194744,-0.005951570280182651,0.03677790292331665,-2.2927838111478396e-06,-0.00700260852868223
2020-06-08 04:39:49,-0.23531854261560428,-0.031019196005412003,0.12948229225405958,-0.044779400535755985,-0.0043119708577859656,0.02530322819042931,-0.0033154166467557426,0.03625446735497004,-0.0009302602384028502,-0.0017280192205348208
2020-06-08 13:59:54,-0.19329649492520082,-0.016748669871126557,0.13578404457391208,-0.04785194305229391,-0.006130497240175772,0.020530161909880097,-0.01155106473317528,0.03638669501766134,0.001503034385926348,-0.004892353635818324
2020-06-09 06:30:03,-0.21202252689727816,-0.06387205872639064,0.07947672969415279,0.02760901096590643,-0.0047256092787369,0.021132747335348652,-0.00487823859796937,0.03146809319884134,0.00371331967219991,-0.004450121893334961
2020-06-07 11:29:40,-0.19769138824142568,-0.012432529707148088,0.11190465412258037,-0.024146931593373704,-0.007198796226430177,0.019953857706610317,-0.005705625097338701,0.03663061729810416,-0.00047690890465847027,-0.004602578607064096
2020-06-08 12:09:53,-0.23856056184988597,-0.025484874354298345,0.10581159028717756,-0.03672013347803971,-0.00531432704598263,0.02870370366096698,-0.005278914299010258,0.0367266463657313,0.0016545179580739501,-0.004611930220822862
2020-06-09 03:10:01,-0.2597797232644439,-0.020731845132924483,0.06285227986496653,-0.04813284132551098,-0.006450642095044512,0.019123168664360708,-0.0009292246177390514,0.03675238311091686,0.0018899650012919262,-0.006945907609179419
2020-06-08 16:49:56,-0.2848256291275442,-0.08827137921485194,0.14901954797552291,-0.07743258467225625,-0.00809103049359689,0.019451138748054313,-0.008663141859334395,0.03560071789783176,0.0009860068638950373,-0.009318863888012344
2020-06-08 20:29:58,-0.2701915641792754,-0.03538956803609077,0.11691391273314562,-0.021946257206567055,-0.005515761006508557,0.019730937439970522,-0.007205783159890015,0.03836435744372724,-0.002906371515459758,-0.004710315458487947
2020-06-07 21:19:45,-0.2813498108316328,-0.04976872410560835,0.11988161239118149,-0.03706635141262436,-0.004913747503457565,0.024974192181836493,-0.006088879697237639,0.03718690234342542,0.0001716892977873288,-0.008226152800531732
2020-06-08 03:39:48,-0.20601402957262288,-0.028936353425405712,0.14467082576336746,-0.04477353872009289,-0.007217682093622489,0.020982702097540006,-0.0037416922682444774,0.04036068961462112,0.0028768886655956274,-0.005520293147318573
2020-06-08 19:29:57,-0.2715162147396542,0.02259001829580197,0.10580327645064037,-0.058711070390079216,-0.005997115316732034,0.022408467012884667,-0.00514286953483662,0.036794867218288466,0.0015264965795262456,-0.003734291868044263
2020-06-09 04:20:02,-0.243357887078127,-0.04948141096457997,0.1014257200645748,-0.02207260205421011,-0.008027324749124869,0.020484640559615623,-0.008973308993036128,0.03657296891221737,-0.00458525803625245,-0.004495714215062327
2020-06-07 21:49:45,-0.23146963522645742,-0.05305017382904476,0.1434772169727641,-0.02620477218616462,-0.00671705601353508,0.022987815492686747,-0.006207167191479478,0.03669945385604427,0.001260280446817448,-0.004978630078554791
2020-06-07 22:29:46,-0.26491636207074615,-0.03447732882151228,0.15354551809104575,-0.024051155656764855,-0.01095047579306245,0.019655039736612305,-0.006491405783172405,0.03633711667141442,0.0004187112747934007,-0.008613072640498806
2020-06-07 16:39:43,-0.2475021209363468,-0.04157073875059104,0.13999228767296304,-0.09878520547684572,-0.006468318011654371,0.021224539221813,-0.009565654385785799,0.04156336711548231,-0.0017541341393737075,-0.006618910967274655
2020-06-09 06:10:03,-0.23222443894240985,-0.07267346108456747,0.13077018228022105,0.016603402123839255,-0.009141996975651176,0.022587994222749694,-0.008257733494498494,0.03808925282517883,-0.0008303803726920093,-0.007480775892500714
2020-06-09 09:20:04,-0.2512589248460428,-0.030556118265200174,0.12284778006376389,-0.00731931583498905,-0.0047033867810441195,0.024384716079363718,-0.005179925961139874,0.03622464079691636,-0.0005065453459059952,-0.0040904375211760855
2020-06-08 20:39:58,-0.22507451228717149,-0.03652555119710311,0.12002613500156142,-0.035682556024674954,-0.007204142687896951,0.01955027578012905,-0.005672800297810544,0.03365498072820453,-0.000817586470144237,-0.004301121288253607
2020-06-08 19:49:57,-0.26029096281223557,-0.06975834812387588,0.11500915984501599,-0.06403078117618778,-0.008019240724855398,0.022780568120659504,-0.008206150960935502,0.03682960203353688,0.0006048767698763103,-0.007883244921802497
2020-06-09 08:30:04,-0.23236485962149472,-0.01788537267650509,0.08916650061835588,-0.00019555671663299535,-0.00660862824750089,0.022227397547626294,-0.006250536313730135,0.04146700100026528,0.0007792755679999897,-0.004684007658053817
2020-06-07 12:59:41,-0.24026569536176223,-0.023903229291210845,0.08621126835967854,-0.011611507363856877,-0.0013502195430304762,0.02278778611858778,-0.010725429732150188,0.038997679501694624,0.005437313606485309,-0.008071907294521327
2020-06-07 22:09:45,-0.24143930810709902,-0.04575864769444195,0.06536076503973125,-0.009050435488970228,-0.0035747893674981145,0.022930289079563397,-0.0035108804024535614,0.036981164509247114,0.0004933010159122416,-0.005952214036791603
2020-06-08 08:59:52,-0.25415297069888526,-0.0630115580479795,0.09134417855046792,-0.02985180133798552,-0.005977043454529758,0.020063014199853412,-0.007449859630058332,0.037487637253714255,-0.0006263198497656755,-0.00442562949061528
2020-06-08 21:19:58,-0.21685541645537468,-0.02929659456199082,0.09988638062361967,-0.023448590916152187,-0.003822598750356894,0.018120634203524888,-0.005536074064198274,0.03556707643912493,0.00199791542914149,-0.00715991060261891
2020-06-09 02:10:01,-0.24204013096236643,-0.040370336841517675,0.08694694155814493,-0.05832353759632868,-0.0061067895032316764,0.02168230701214032,-0.008024251803944057,0.03592574904640767,-0.0009768311537615045,-0.00038011950312087113
2020-06-07 23:19:46,-0.24220376681149297,0.005430609654130589,0.08400410270787141,-0.04162840389203207,-0.0022091134210699575,0.020016469563192398,-0.0066011794740926995,0.03758104272357912,0.003444391814924887,-0.005692130013376274
2020-06-08 02:09:47,-0.27282664308699067,-0.07698271829725463,0.13983382484935378,-0.027775814048364995,-0.0033732023801586876,0.027282855442469715,-0.0020969553658446273,0.03745735314677895,0.0011271854630345653,-0.0016859797858553363
2020-06-08 11:29:53,-0.24760692241336685,-0.007751058481003152,0.11952423480484628,-0.027006518759239987,-0.007933500485086422,0.023328341040868537,-0.006898474274388463,0.03842622632691174,0.0013055583760513592,-0.00714554011858356
2020-06-09 04:50:02,-0.17918952420122577,-0.006882627616816567,0.10857403570849751,-0.04267979797670532,-0.0061697927629620385,0.01814406923478966,-0.009323728492014629,0.032613567187315645,-0.004286899047828511,-0.008204034419712965
2020-06-09 04:10:02,-0.228441285294207,-0.02876588178728786,0.10829905043871829,-0.008747385558737433,-0.006131026920716692,0.020954552204941142,-0.010150083019279964,0.035150546927104925,-0.007306122881048377,-0.0034502095010943996
2020-06-08 05:19:49,-0.2617727753827122,-0.028363542285120863,0.19748866059147893,-0.02666077247475793,-0.004062062895897788,0.025235692504648893,-0.008084414240280141,0.03644643098547256,-0.0009982030576777936,-0.0057663737961675095
2020-06-07 18:19:43,-0.2522503665573239,-0.014965461963927678,0.13659531544529796,0.004740519042712942,-0.0006221652906414801,0.018613943866214375,-0.006354330963616668,0.03973087991833055,-0.003060877010445434,-0.004193370857445559
2020-06-07 21:39:45,-0.2789833053320281,-0.01348771378352075,0.10984301097378729,0.004735152165599227,-0.010688646575951186,0.023887357530949848,-0.007789965239045074,0.03744110388482317,-0.001264727187219086,-0.0066398885174919625
2020-06-08 22:19:59,-0.26947940313172464,-0.0532166995560393,0.13328915736277688,-0.06628649796104123,-0.007555791672769151,0.01554810231226997,-0.004702596280418941,0.03978170937577763,-0.004581631539079742,-0.005266493537415814
2020-06-08 08:29:51,-0.2874584951575635,-0.0479949821269784,0.10685211747356003,-0.05629191561309555,-0.005920389905157194,0.023297745809317448,-0.00641074641403844,0.03934550296385887,0.00236878045809733,-0.007222211485092356
2020-06-09 02:30:01,-0.2530419748612639,-0.083542760073267,0.1417554794877367,-0.07036956056429952,-0.0024903256068934424,0.02336731601728251,-0.015045213703369935,0.03399022145656026,-0.003944799724562095,-0.0046200067500968
2020-06-08 14:09:54,-0.291613222110449,-0.029797124936970773,0.08758496011960225,-0.032363726112195276,-0.007114490999391905,0.02318625614635243,-0.009075534640004365,0.037675356617746514,-1.955586164526041e-06,-0.0038988396856687994
2020-06-08 00:29:47,-0.25066174408588565,-0.048760820612769505,0.10139645006131744,-0.015888246859811536,-0.006431582970355764,0.022860918830214655,-0.007243839757332981,0.0414487056505576,0.001953538211834185,-0.005186350392269163
2020-06-09 00:50:00,-0.2343402682587196,-0.023805570806971894,0.14416114861742693,-0.03862057888368838,-0.0014235689834147277,0.02016501400725972,-0.0052193855616727205,0.03845479796977305,-0.00036473447598966155,-0.00506075797671069
2020-06-08 00:19:46,-0.3009618248949114,0.00969521903677848,0.09400229300019515,-0.04760983341626317,-0.008885422896812468,0.020620711792721888,-0.00913398964561248,0.04137010695694642,0.002500064770985821,-0.010460940828051313
2020-06-07 19:59:44,-0.2188607534552705,-0.04137318774800358,0.1188506175399886,0.018390215874578897,-0.005974106425423674,0.022467501833780643,-0.0073488534305905726,0.04046691066039291,0.0035256337192768328,-0.004258889228798407
2020-06-08 11:49:53,-0.2313314604926593,-0.07249858853082779,0.10202606713377332,0.003107461562422981,-0.007102224058694284,0.015174364448249364,-0.01249511946901959,0.034059501783706925,-0.009385520738279751,-0.0026802280491413063
2020-06-07 14:59:42,-0.23630424283298276,-0.0658123641967841,0.10085753681863299,-0.03216717843946335,-0.00437681353822931,0.023916919797491526,-0.004844399604172557,0.03729715438019368,0.0008767634250263763,-0.0055260814668502845
2020-06-07 18:59:44,-0.2229646698630802,-0.04029168878928112,0.11926514528555518,-0.061581216788004635,-0.003999777224576357,0.021199069294801913,-0.005739656161132364,0.03874711104788062,0.00029457403891999974,-0.008457764892408024
2020-06-09 08:20:04,-0.2665594687281468,-0.042760225806329426,0.11403739555697913,-0.03251274993882169,-0.0049620680930476295,0.0230711159839977,-0.004301172194197177,0.038404112367171436,0.001018647528173362,-0.002224363838200942
2020-06-09 04:30:02,-0.21250467429191874,-0.0799949601724094,0.09170071506414165,0.012241175869654243,-0.006146787007349113,0.019494139140284902,-0.0056670152587368116,0.03794032759251833,-0.0027419615665821495,-0.00795580507957985
2020-06-07 21:59:45,-0.3249385413124292,-0.057563958862817136,0.16333412786842913,-0.011627172157346734,-0.003664798040982217,0.022663314156240358,-0.008317275714402949,0.040899520554540644,0.0005829619230953342,-0.011452418241105421
2020-06-08 21:49:58,-0.21017076802352283,-0.045700287521964464,0.08063153670018221,-0.03426010989555043,-0.004440324934421394,0.02222550124654435,-0.0093661683421015,0.034704789111457426,0.003539283018944397,-0.007201239730261596
2020-06-07 15:29:42,-0.25915847868878794,-0.05114267950237512,0.11419620687258697,-0.002048888418422602,-0.0051858536702572774,0.022611112814269946,-0.007796238064292464,0.0353497097764843,-0.001253331083335473,-0.005856075468248208
2020-06-08 22:29:59,-0.25870493710908576,-0.0033448362710787076,0.16707814621387568,-0.06523887205577342,-0.005899135423478724,0.02387676066373398,-0.0065037313556133396,0.03703781901137239,-0.0012112792713991844,-0.0055179713227593245
2020-06-08 19:09:57,-0.16190885729113183,-0.056380945750915,0.08658092815630894,-0.05342877871411736,-0.007736555513466397,0.01830529669151006,-0.0061941270147646745,0.03717175978475104,0.00035270653645364555,-0.008038006020771862
2020-06-08 18:49:57,-0.25949222571528696,-0.08334369548480265,0.139523837002552,-0.04232569748123817,-0.003033723780464635,0.02723821309073271,-0.00643523120901107,0.03423575375622058,-0.0033775346544242632,-0.004866491242814753
2020-06-08 00:59:47,-0.19803509534130614,-0.006288269428936241,0.1288175652309658,-0.0573420939007105,-0.004391830341161421,0.023417132575420482,-0.0006760745473402693,0.03553765613140274,-0.002196910545468371,-0.007657927825204618
2020-06-08 16:59:56,-0.2022836870964629,-0.02208273940147621,0.134105596754423,-0.05670049588573532,-0.005443293114559983,0.020265314986918692,-0.0031775675020273265,0.035971455946541574,0.005901018373666138,-0.009420298965281066
2020-06-07 11:19:40,-0.26906053390946594,-0.04489134460370496,0.1628721650490047,0.024935364806559054,-0.004828133809110136,0.023827007550540454,-0.005028082741586688,0.0416062165033693,0.0005912578777330848,-0.003569147116353673
2020-06-07 13:09:41,-0.217335705048894,0.0017958141533034643,0.13963819302386876,-0.012533871802681002,-0.005519666918539631,0.021860781490900566,-0.00549604478183697,0.04052274131384333,0.003684002750723595,-0.004228744134578034
2020-06-08 02:49:48,-0.2754571572663571,-0.09448699788056304,0.11868922576171737,-0.04643930730104309,-0.008771162024280982,0.026612963795978797,-0.008032423161369893,0.03932233756514644,3.827944099565632e-05,-0.0056709375950641065
2020-06-07 20:09:44,-0.23965075753772735,-0.026552544269259043,0.13313921663489608,-0.06981527560043656,-0.0017069642018250604,0.027930074545699964,-0.006751934289331258,0.039162957700940804,-0.0008107349783081477,-0.003074139233252342
2020-06-08 03:49:48,-0.22309391135507797,-0.012451610086178205,0.13626764132070363,-0.11705819241775096,-0.003035366653992349,0.0251165577821088,-0.006532550206996231,0.03646678061707019,-0.0004882789168941202,-0.0050800736974411535
2020-06-08 10:09:52,-0.22265783841313277,-0.1058177205570488,0.13277436222769987,-0.06278871597404616,-0.005705286080286856,0.022580272117517786,-0.005657785986536692,0.04146358251167252,0.0024280978872811476,-0.004238088220775121
2020-06-08 12:29:53,-0.24467328547222064,-0.0922880105111223,0.14825429295374049,-0.027820922256467488,-0.0033613218495859884,0.02773194992187209,-0.0038830339505527907,0.03720637616452305,-0.003407404970753799,-0.006071016161146417
2020-06-09 08:50:04,-0.22418054058388034,-0.0008609034096257389,0.12701235057185292,-0.02428576257351519,-0.003969818879601175,0.02142808832984052,-0.005766138593438608,0.03755448439070925,0.0022900069400475557,-0.004329077098237722
2020-06-07 14:19:41,-0.2986264451611815,-0.004120344268955334,0.11471489258204472,-0.019504057818772385,-0.010367837248931215,0.02546309741907988,-0.008820481677745575,0.03976106880776378,0.0017636296458529313,-0.00855044881085808
2020-06-07 20:49:45,-0.24360725669629335,-0.03286671299501441,0.09179755174696722,-0.03246714745273526,-0.004870051305283269,0.024630990069181485,-0.009000427631239538,0.035205973127742936,0.0025613878585910065,0.0010461541439879705
2020-06-08 16:09:55,-0.2519152832902299,-0.05655753385253626,0.10309937071682267,-0.025749013035017313,-0.006091563081579841,0.02337002460289122,-0.007649283030772416,0.03361012038413276,-0.0037054278484007375,-0.0046613551588026575
2020-06-07 15:49:42,-0.25751316098494537,-0.018669388322518608,0.09874026444659476,-0.0633431635458305,-0.0042253891980268896,0.019315863705252435,-0.005573166042181238,0.037362673142897165,0.004078188918346456,-0.005322285679525983
2020-06-08 02:29:48,-0.21241288768338637,-0.06410556897143298,0.12586901732409891,-0.08139207512538899,-0.010582501429875917,0.021902255604244757,-0.009170580202669625,0.03708455688358906,0.0011034925087759846,-0.005455031623469959
2020-06-07 23:59:46,-0.23998681778033246,-0.03707424096533885,0.11753317786503624,-0.03822787510334153,-0.002195563473213076,0.023900863968661333,-0.002152228260517193,0.03811092277840679,-0.00018483253418769105,-0.006710145295838309
2020-06-08 19:19:57,-0.21825537611842155,-0.01872451377978375,0.13305317267464065,0.003926049439256484,-0.006103990279249105,0.01975778762962008,-0.00644631394380487,0.03468113514411024,-0.0028715725851616676,-0.005652013557999817
2020-06-07 14:39:41,-0.29016181813319847,-0.030106008467935708,0.11217380173397637,-0.023880306884085063,-0.010422170619876523,0.02833650575711394,-0.0096145341249501,0.03638007344586864,0.002538010609677336,-0.0026124246035871455
2020-06-08 12:19:53,-0.2156793390797895,-0.03855989991644459,0.11146090634554658,-0.04334952629449206,-0.0061030666890697464,0.01898539695358385,-0.002134616297687171,0.03611248088744948,2.8432291321272493e-05,-0.008189741482738416
2020-06-08 19:59:57,-0.2147072356194584,-0.03206812072571439,0.11377410717238372,-0.03006603376406723,-0.007594040448896578,0.02231461822207198,-0.014145146039739404,0.0366603989147392,1.1428639790804553e-05,-0.0075713215089366365
2020-06-08 03:09:48,-0.2709027743433137,-0.02898822110753979,0.10043158389268339,-0.03118082511137348,-0.0028423562872241757,0.024490873587827002,-0.0032602452797182184,0.03496091000692446,-0.001959714327903107,-0.004770488832757259
2020-06-07 19:19:44,-0.2520131625976745,-0.020466668957550192,0.1631078148909039,-0.030593172621292363,-0.006406790880393283,0.018471594938531788,-0.004168162509829905,0.0355713059881934,-0.0015262164108444194,-0.006455994974275017
2020-06-07 19:39:44,-0.2262283813169481,-0.04910547799130177,0.10904391576688394,-0.05600597872512722,-0.007861225463176951,0.024907851365247737,-0.006769425094148566,0.03652565737168886,-0.0024848030224591316,-0.00970622762901461
2020-06-08 06:59:50,-0.2793063952201041,-0.11266613037620933,0.11095443731468899,-0.009446683815269488,-0.0039924403603292715,0.023805039278228166,-0.0058887743591924495,0.03400360145252704,-0.0011342761771336017,-0.00725216182603245
2020-06-08 11:09:53,-0.27765215949267974,-0.03958536725063286,0.14636692821917344,-0.023088690780975505,-0.005143899557110265,0.022900696482928383,-0.004803902691182754,0.03729682481979997,-0.00047068764769083566,-0.006533785992065796
2020-06-07 18:39:43,-0.23275794140904668,0.01022651942857804,0.10333008642337194,-0.05981983839481554,-0.005153197963734399,0.02403837072003289,-0.0008150276985811458,0.03679796068186747,0.0005731215763220476,-0.00804198146611838
2020-06-07 23:49:46,-0.2625967028943041,-0.0343983319350466,0.08773074802762745,-0.0785915065737482,-0.007444810213883771,0.016955509328794274,-0.005426066166345665,0.0395260317491522,0.004978231334049279,-0.0068871325434378015
2020-06-09 00:20:00,-0.21590570055643482,-0.09032980670625586,0.10544717049425001,-0.01969725376510871,-0.0006444402831578366,0.02337738302829071,-0.0022833447130830124,0.04118394369819316,0.00011990610113548261,-0.004525128197178015
2020-06-08 12:59:54,-0.19456698341527612,-0.06810591279570112,0.11352580401501619,-0.08410971998630924,-0.004780776925220248,0.021061569611213554,-0.01149220563662957,0.03111244021082643,-0.003695971621649885,-0.004866235625381833
2020-06-09 07:40:03,-0.24076211126510505,-0.032686137014263,0.14570383814910234,-0.04041196071585471,-0.007336594533824509,0.02892080983009277,-0.004498911358502205,0.0330132014916086,-0.004235024700053517,-0.0035302160638412345
2020-06-09 03:40:02,-0.26231224304965534,-0.02879972993717719,0.056996047863885436,-0.06830620873614252,-0.004859324814288191,0.022745239164393444,-0.007075014190982002,0.037040189356724026,-0.0018245519662660116,-0.004697772883604078
2020-06-08 23:39:59,-0.2478474170612784,-0.00523491684293826,0.09100290720771893,-0.02271456226908789,-0.005970747718799288,0.02856836399947749,-0.008982704273976953,0.04073042341879475,-0.0039046665589978257,-0.005583125315299665
2020-06-07 17:19:43,-0.26007615506126414,0.00773860129857531,0.11149390641232376,-0.010771594777428936,-0.006849801421497111,0.020510975504398166,-0.006889033063443732,0.036090632761204146,0.0016049067019215857,-0.0074318729095855665
2020-06-07 15:09:42,-0.20865179706603051,-0.058898667075379885,0.11100803389418208,-0.026784962208090676,-0.0024878630829826567,0.02356610309698569,-0.00331306802380933,0.035991312621292376,0.0036899660124669114,0.0004707415304904611
2020-06-09 05:30:02,-0.2432912462533583,-0.054797737567128434,0.1204334630228756,-0.03723641490357011,-0.003473349457672527,0.02146299764007389,-0.00370683654922979,0.0417128617126115,-0.001125953035362493,-0.0062212635496329965
2020-06-07 13:19:41,-0.2268287734875448,-0.0491161796852975,0.1230404405215297,-0.057923582317751056,-0.00744415614055899,0.02469136590388522,-0.005819205095745466,0.03472965177268797,0.0024680983108000248,-0.006163240573946993
2020-06-08 17:49:56,-0.22236095252945212,-0.03668619683869829,0.1283330433266883,-0.07819152011173462,-0.005791790326671096,0.02535143588122468,-0.008805915852510747,0.036774148047078896,-0.002503408978512904,-0.006001944736244245
2020-06-09 03:20:01,-0.24088479009782127,-0.020210782460906938,0.013286537344188084,-0.04171720742147092,-0.010977540161067317,0.02201831751836479,-0.002887881358174112,0.03621015856075396,-0.002222639055392101,-0.0035163566655747524
2020-06-09 03:00:01,-0.24410646957857093,-0.03205829151702973,0.1276913548974855,0.006714605739649875,-0.006781966054938389,0.021093588221879345,-0.005471308991527166,0.03538678374763135,-0.0014649776348626105,-0.008824075192705484
2020-06-08 13:39:54,-0.2149359276764485,-0.01226700769787944,0.1324780048993335,-0.05815248241181011,-0.00474515704646202,0.020734285814798477,-0.010400161522024122,0.03475227448949064,0.005495325931627939,-0.00870244947343627
2020-06-08 17:59:56,-0.2438559707529743,0.020069328546505755,0.09162670432425014,-0.017557015581508552,-0.004375013320520274,0.021454203959676114,-0.005001759515882696,0.032707536151767844,-0.0013016610380740187,-0.006225600776510602
2020-06-09 08:10:04,-0.23398472174712465,-0.03611887050943216,0.09431424329249001,-0.01827075780041066,-0.004341213242254361,0.02303945033931322,-0.009130350336026404,0.03513939173400728,0.0031537618029898267,-0.005700336578584783
2020-06-08 22:39:59,-0.2528712815310756,-0.05215894918893008,0.11191261948349546,-0.029886721499975236,-0.004498723699675834,0.02154976153356554,-0.009478025028209082,0.034876116198216,-0.003800435409912339,-0.005304925965422924
2020-06-08 06:09:50,-0.2588687213637687,-0.06844648918441583,0.13943465959831408,-0.0633473889119511,-0.003316089762554179,0.024813104823562325,-0.007251519259980745,0.0409074799996193,0.0020453058099704517,-0.006545910465760229
2020-06-08 03:19:48,-0.2725252654743116,-0.07131494145497136,0.1299240382292719,0.008674958775140915,-0.004475121681371786,0.01979636882797583,-0.0056011183422291205,0.0438762935993284,0.00012195030871220135,-0.01037498131936497
2020-06-07 16:49:43,-0.275618856032972,-0.03711034847850385,0.17507956001566327,-0.047777615991025424,-0.004190956355372523,0.023767887616712256,-0.006864023931291565,0.038202784701967536,0.001040288504796294,-0.008155323988309007
2020-06-07 09:59:39,-0.2742322467603131,-0.061095846784407465,0.12339545978489391,-0.05457280610975681,-0.005614238668130986,0.020175755933066614,-0.005824153391414693,0.0379111587125977,0.004473561594178923,-0.005261479468315488
2020-06-09 06:00:03,-0.26305637178078345,-0.041703182602434434,0.1146610066510673,-0.04405384480688029,-0.002038215085060605,0.02441348365607282,-0.011316699103507516,0.034864902963441684,-0.0007049591224234874,-0.002453642451973401
2020-06-08 01:29:47,-0.2317540528594505,0.008654317244733995,0.11618800086906275,-0.10565263509483692,-0.006614425089682122,0.02422683486494214,-0.00260849144605376,0.034708984854552816,0.0012642987149184843,-0.005826459744835925
2020-06-07 18:49:44,-0.2605895347704322,-0.02691660520320747,0.0847230207369102,-0.0455943915801981,-0.004556756777820392,0.02107378539800839,-0.00527825074638741,0.0403419929862159,-0.0034976249179295284,-0.005739715750672031
2020-06-09 05:00:02,-0.22411532356468683,-0.06561899739004164,0.11706333012524088,-0.05040312678319711,-0.004661363928586957,0.01873399420346866,-0.013634373375288616,0.031700383288966,-0.0014310698778939772,-0.0041268913149259245
2020-06-07 16:59:43,-0.22477377142005278,-0.040475752195872315,0.0982129194964608,-0.059066300039746784,-0.008715604524121044,0.023661125470214768,-0.00647959070381577,0.03806366523864955,-0.0006941689764236875,-0.0088003520088825
2020-06-08 09:49:52,-0.22949579985824123,-0.024308451999440178,0.1297966283916669,-0.08052812416102546,-0.008740029311091024,0.022801393209435212,-0.006471102412621662,0.03834634652569638,-0.00032901798491132895,-0.008445724283200444
2020-06-08 07:29:51,-0.2555698430288287,-0.0450487329574495,0.11412514754181532,-0.028988850049990505,-0.006395551076519633,0.023976979516332344,-0.005237562549008807,0.03948894820104448,-0.0014361865328258042,-0.004517478607465202
2020-06-07 15:19:42,-0.2805921830378613,-0.08026087323056365,0.11186520063501221,-0.04103592755535461,-0.006060256145945566,0.018404129953116796,-0.004569674061873651,0.03725373051697432,-0.0006910980612527462,-0.005389151079379548
2020-06-09 09:30:05,-0.2476347983977785,0.004831640735791263,0.12180847268912687,-0.0012683006927533965,-0.003973838374664002,0.02594082663908605,-0.00777831827046533,0.03247668768658425,-0.0032233785502660183,-0.003181024901483623
2020-06-08 15:59:55,-0.24744599796464903,-0.060743374884736454,0.07938820903011544,-0.0416732921887013,-0.0011066681223580771,0.019456411753709033,-0.009363375943165601,0.03642972477859935,0.002213861000463591,-0.004078482357395101
2020-06-07 21:29:45,-0.2617896008288599,-0.03442705771342641,0.11672050178994876,-0.0426205071739779,-0.0032125265950458345,0.023491549651209646,-0.010995646120885914,0.037404047477932544,0.0019485389031902848,-0.0023718051267576316
2020-06-08 07:19:51,-0.2218864526819544,-0.06503920191121787,0.12093714218240327,-0.10422405699718566,-0.005257113325793946,0.024013278869739578,-0.009039493595936055,0.03445372191517754,0.0004974919314550694,-0.006228320067537247


==> results/recalibration/zero_srt_l2k/time_series.csv <==
time,h_0,h_1,h_2,h_3,J_0-1,J_0-2,J_0-3,J_1-2,J_1-3,J_2-3
2020-06-06 18:32:59,0.014171562406367365,0.0007785751543826289,-0.0053988508778277525,0.00912727560135188,-0.00038682618231951316,0.0026425294787391007,-0.005051847311999418,-0.0011278709846306396,0.002302506466833195,0.00136457327691137
2020-06-06 19:45:01,0.03823506648960106,-0.005439845212715359,-0.01903039925306078,0.005135980338730913,0.0029528202393517894,-0.0015743389593708564,-0.007805432824233169,0.00144186308784264,-0.0011297477619341407,-0.0008581335490727793
2020-06-06 19:15:00,0.02767630862939947,-0.0020379163777925003,0.006957534047534956,0.016859754482339027,-0.0003555204073495068,-0.002803336871727611,-0.0012200100857663273,-0.00012899671038453362,-0.0018661614915581675,-0.0011994767424432888
2020-06-06 19:36:01,0.00813886536003832,0.007719007011030345,0.005250351753864672,-0.001991086360004209,0.0018741651751695342,4.8580039678285565e-05,-0.003347869936193017,1.845613454531185e-05,0.0020918582122518917,0.0004206239815188622
2020-06-06 19:19:30,-0.014177795624449457,0.005429944288426482,-0.00021622487657565006,0.016010704278930785,0.0008594658647995733,0.0015383782166538823,0.0007837517791339139,-0.00569311516745001,-0.006786015601725117,0.005524506898314473
2020-06-06 19:49:31,-0.00808852909989966,-0.008617335668653536,0.01943721823313239,-0.0033531517716204303,0.0004978445296851663,-0.002145558326701346,0.004662859484943313,-1.271047696977221e-05,0.0025385636885906573,0.0006663854358530566
2020-06-06 19:16:30,0.01821162583433225,-0.006726464819464814,-0.0174568151651607,0.006523031547233225,0.0008669586521846528,0.0038171303879999505,-0.002592124291190165,0.007028162558524115,-0.0042377835029398965,0.0020030094623429114
2020-06-06 18:28:29,-0.03585771053808748,0.0010246599672969852,-0.010689237347661527,0.0050297618486697376,-0.0003716203251163898,-0.0033971320088395504,0.003295447049278835,0.0002357575278616755,0.0029658211761003873,0.001402391199672023
2020-06-06 18:46:29,-0.004593447058483216,0.002642852266562017,-0.010035657750295994,0.0030023771706375727,0.0041516636056685065,0.0013381246116826808,-0.0013615975770217767,0.00035067047646790124,-6.120611549265844e-05,-0.0031379045793339328
2020-06-06 19:42:01,0.0036133768441500335,-0.002139283443555123,0.0033551420412664783,0.006365453160990403,-0.0023440479184880223,-0.000741196528904307,-0.0009266490360845993,-5.227674021142746e-05,-0.0018984542492857265,0.001167890710098666
2020-06-06 19:21:00,0.004071661178632715,-0.0035530354101042127,0.002886247828191192,-0.005826891915067522,0.0011373568976697905,0.002507943546260033,-0.0008764428465394007,-0.001999455415286956,-0.002435372686665607,-0.002835759554904037
2020-06-06 19:01:30,-0.02536787708705241,0.006044591825865453,0.011095373516945,0.003916091400697914,0.0015698220139023747,-0.0034149462185746717,-0.0023325005602530847,-0.0009159692958257293,0.003920713797404395,0.0010009769789024645
2020-06-06 18:26:59,-0.02702830408411013,0.004686178861641242,-0.011565092756457581,0.005807794334524941,0.0012853453228166738,0.0013687997496748823,0.002004869664693231,0.0032886171537265634,-0.00232829538102264,0.0028314890044084137
2020-06-06 18:55:30,-0.010065336563363135,0.0016476889445591171,0.0032420505332213315,-0.004077052652708762,0.0028523969397494815,-0.0028950927455733523,-0.0073205135188682815,0.003295048285272807,0.004962104218992713,0.001595646139398783
2020-06-06 19:09:00,0.002014395551183728,-0.01174152737411099,0.015584162793097269,-0.003091078573352743,-0.0033305364339829783,0.0007358511898998294,-0.0015880157250543164,-0.002232879065973219,0.002446398122903301,0.0034054790352716384
2020-06-06 19:03:00,0.019168370809585288,0.006083980148438357,-0.005800672425943528,0.01564005787371145,-0.0018575019511568461,0.0017269405743846199,-0.0022392609098930896,0.0015329240378393909,0.0006611553601981893,0.006942722378377479
2020-06-06 18:11:59,0.0014388564669141103,-0.006387490638703819,0.024591910721224,0.0032793730926932536,-0.006309268539200835,-0.0008928323134127923,-0.002264805938461889,-0.0015603673671282401,0.0013990514720931611,0.0013397346729654537
2020-06-06 18:43:29,-0.014010829852226545,0.0037342833595812985,0.007334803100884323,-0.0010024577318743387,-0.001149056833587914,-0.0022517305199847267,-0.0007863870501689246,0.005847775586034989,-0.006596484569203347,-0.001835721464128023
2020-06-06 19:33:01,-0.018179980027981216,0.009934976095251066,0.0032278985442567316,0.004392970075347713,0.0034597711409806563,-0.00047922754819864786,-0.0033810508408132506,-0.0030083440164157802,-0.0026901556609277913,0.0006960718068823649
2020-06-06 19:06:00,-0.01306075576993364,0.004737920657613583,-0.008201944831106566,0.006945762536789752,0.0018905499354760088,-0.0012489980137965029,0.0029991295303786226,0.0010909369804940818,0.0008218133369930999,4.937973750185825e-05
2020-06-06 18:38:59,0.026793301306892864,0.0009743604652784979,-0.017324170868258867,-0.010227602316216253,-0.0016849917675503564,0.009904531224785847,-0.001599953656154717,-0.0013164141973643882,-0.0007814194990669231,0.0011396514450503473
2020-06-06 18:54:00,-0.015295086781095524,-0.011525534435702162,0.0039425144079909494,0.0008973436762340377,-0.0009275688708173745,0.002149397528360398,-0.00579326907410772,0.00024744992674521237,-0.0001246621154789729,0.003258632050122163
2020-06-06 19:37:31,-0.01660796058121653,-0.009582841931356815,-0.00430697877173318,0.0039759858377717535,-0.0024986152707271204,-0.0033128871502358702,-0.0004732748466866762,0.003392479378563129,-0.001136847619833107,0.0010894416673582837
2020-06-06 19:54:01,-0.008235200231378949,0.006950811552973519,-0.012210739847916862,-0.003174997312080148,0.0028027201313855932,-0.006951189381766113,-0.0001317626341079107,-0.0034533318944740465,-0.0032352335879520825,-0.0021711742710760523
2020-06-06 19:40:31,-0.015738802856072424,0.008017797431147335,-0.012261452753124224,0.00216852866401569,-0.0008321068055901499,-0.0029202491691806857,-0.0007526682155520143,0.0013295617533420159,-0.0020704914413277615,0.0019469089098784831
2020-06-06 18:44:59,-0.026493337207548436,0.008493024467446646,-0.010262330626826478,0.017107894555345213,-0.004149619383925081,-0.0012759724665278697,0.005217000208525915,0.0006833335164028464,0.0008661571879713785,-0.00045055187835867783
2020-06-06 19:46:31,-0.0030106661728157656,-0.0023516295764499733,0.006420230403521926,-0.0016405244483568553,-0.002865797876342259,-0.0012486626447686363,-0.0011856624533409339,-0.0006444166425055549,0.0017849234525273627,0.0032902206354325837
2020-06-06 19:25:31,-0.01205477743347729,0.0016027485378789816,0.0007917574207768502,0.0032048169165809102,-0.005187248646660384,-0.00641176912240497,0.002450532468258826,0.003803394771578242,0.0004197642646543224,0.004621395362534544
2020-06-06 18:19:29,0.0089125447008822,-0.0130322954685157,0.0005551201164526601,0.001863700769198212,0.0010877078414085653,-0.0042006181612536195,-0.0031159632712615556,-0.0004465134322861235,0.0011464108114190381,-0.001953540867893776
2020-06-06 19:55:31,0.007796313830778894,-0.001673893991097449,-0.006232404333375065,0.00474216964989376,-0.0025141832775144,-0.004560867527240866,0.002366448566601861,-0.0003306789424178659,0.002413855134440592,-0.0005486342408611172
2020-06-06 19:28:31,-0.015405536334895867,0.002915545180920088,0.0038386452761337286,-0.011277125264907227,-0.0036374958483871254,0.004477500039595388,-0.0033506206318233028,-0.0009174160171823498,0.004271743181646137,0.0006311589013826489
2020-06-06 18:16:29,-0.006378468513031696,0.007740025456705233,-0.008390074749700688,-0.0005105507369038872,-0.0016795930657072923,0.0010880847775705262,-0.0014282949301866448,-0.008330448702027381,0.0010485400956835229,-0.002743916219633987
2020-06-06 20:10:32,-0.022248508423434895,-5.077540193860398e-05,-0.022331527849881436,-0.0013225453408363575,0.004275437786170479,-0.0007428900154252084,0.0010245773757572,0.0017640743590485379,0.0036874461141554555,-0.0011657299018134823
2020-06-06 18:41:59,-0.009840556845797679,-0.006406037535831766,0.010003398230837008,0.01234570971774219,0.007083937813191622,-0.001449895068826972,0.003224383553760991,0.002008758031099386,0.0020704716220388787,-0.001982497599880219
2020-06-06 19:58:31,-0.00528844546314519,-0.002463178840776977,-0.0046566918223380285,-0.010907004335102957,-0.00019629559842836212,0.00027036736408926696,-0.002677271598323198,0.0019864872335493946,-0.0010432864232297948,-0.0021079857236957675
2020-06-06 19:10:30,-0.022908926361025827,0.00277946945221353,-0.0009358838810953975,-0.0023171345553323784,0.0025179366022911906,-0.0025486929284866304,-0.002407547984551656,0.0014591627076152762,0.00023450556979918947,-0.0015784347377166357
2020-06-06 19:48:01,-0.03184368967988061,-0.009192760781712049,-0.003990394545292173,0.0030228507157565787,0.005100540495258029,-0.0027082195524450623,-0.00033933748867079664,-0.007019618210326779,0.0024498173901361464,0.0028178258124383583
2020-06-06 20:00:01,0.011618713117109039,0.005705747636043729,-0.0035824265453443904,-0.009184823055402334,-0.001704862334328261,-0.00011531223858614055,0.002055395670088297,0.000479378452862466,-0.0006338675720818628,-0.0012022835723340436
2020-06-06 19:07:30,0.010144537301141416,0.0029476791132955543,0.010845585321218989,0.003429124740361634,0.001881406562942198,-0.00039602053726273015,0.0013157511133475618,0.003158564304078373,-0.00029233727675536135,-0.0001459490094443825
2020-06-06 19:57:01,0.004588773016004008,-0.0030037143054103834,-0.0003765668924753042,-0.008827040138052078,-0.001903030752458351,-0.001614141124254249,0.003977610970210995,-0.004344087080319867,-5.9660416378962025e-05,0.004442902026312791
2020-06-06 19:34:31,-0.015887454053455194,0.002094941908480994,0.030376936829383114,-0.012407662688295932,0.0006286229422560954,-0.0006048261842121904,-0.002662426747622971,-0.0021626011708379385,0.0031503854477986297,-0.003019768251214987
2020-06-06 18:23:59,0.024320463460557502,0.01403830139659277,0.008991808812165394,0.00928332115069183,0.0005617000908581568,-0.0022396228136113095,0.0007339821792868785,0.006750465282163046,0.0008930231856675912,0.005151567575984576
2020-06-06 18:58:30,-0.0014492807289245562,0.007506215031071475,0.0023055936441502495,0.00448132773370673,0.0020698146897777667,0.0013088484983480963,0.004621579582504337,0.0058078214479921324,-0.0014438031861180058,-0.0016282157080163406
2020-06-06 18:22:29,0.04088425794382898,0.0063702464572705725,-0.004853980016142044,-0.0028963134538373654,0.0006917000598963187,-0.004146043716157594,-0.0013563565007453458,-0.0011487568839791394,-0.0019464172636993254,0.0031372643511218584
2020-06-06 19:43:31,0.004627908680930203,-0.004011835430191363,-0.008897192072375184,0.01031242389628529,-0.0051069883483375045,0.0016513321493068795,0.001591356870697297,-0.002297990016034346,-0.0004826934009789835,-0.0009720893876013475
2020-06-06 19:51:01,0.006083757524063511,-0.004678675273391326,0.00020832883968574108,-0.000806688842416075,-0.0015595062801901575,-0.004176106136697664,0.00021269517359665725,0.003039556161126293,0.003051773960719442,-0.0016982418202908635
2020-06-06 18:37:29,0.021642675062631653,0.004882330632613718,-0.00024315718017369617,-0.006394896947013981,0.006471568030163683,-0.002023584636938909,0.00023849958572743512,-0.0016424692968438643,-0.004276021392313628,-0.003948469550947293
2020-06-06 19:22:30,0.003393276809199852,-0.007026479938155622,0.01473243415785473,-0.00905757974544713,-0.002635083724140887,-0.0009049158878299531,-0.00017899685083716424,0.0016656768576358305,-0.0012002870973644585,0.0040450197030636684
2020-06-06 18:25:29,-0.019405239618148416,0.0007933327680489172,-0.0038555486492959103,0.004757600578146666,0.00015332262298829103,-0.0058848970714375885,1.463749845916003e-05,0.001361744951127987,0.0009933232672962474,0.0021565546456267628
2020-06-06 19:04:30,0.01279143417976833,-0.0018611731163703474,0.009001924515596465,-0.0046354437286813995,0.004803792564054112,-2.6363992644530797e-05,-0.003930679841817784,0.0022064432165015474,4.642228234028701e-05,-0.0026980407671806034
2020-06-06 19:12:00,-0.03515125661927695,0.004392523947484212,-0.0003492374708422211,-0.0015554677246891106,0.0012187355254263247,0.005299977373220315,-0.0021480419280118105,-0.0008341652429299776,7.957086342193581e-05,0.0006506343810423199
2020-06-06 20:07:32,-0.006401011858697312,0.008129979512068614,0.004776206011852419,-0.01342068441284775,-0.0013532152814397151,0.0025025104474589344,0.0029795132846952488,-0.0018051290198135238,-3.3073466648486994e-06,0.001886351634444269
2020-06-06 18:17:59,0.014501656341386131,0.004588320557824417,0.012214231190702536,0.008748457822697404,-0.0009120763518444682,-0.0038622990684501687,0.0023646451657553455,1.7551557905269802e-05,-0.0017479137370612656,-0.002007571344624918
2020-06-06 18:14:59,-0.0013422342178108875,-0.004245532074482841,0.0005338387430300292,0.0031051964756131103,0.00023933514132611417,0.002368808770698797,0.003868438005072583,-0.0013041476259651394,0.002099629890751681,-0.002008093020150496
2020-06-06 18:57:00,-0.03600034658821865,0.0011652934910617474,-0.008583155136701458,-0.01178920324682672,-0.004042896587514612,-0.004313120002376018,-0.0036219863139446296,-0.007220509430066949,0.004411003042923291,-0.0014621505245626003
2020-06-06 20:04:32,-0.0193929466877147,-0.005463875014488768,9.65592562904967e-05,0.005307351635129256,0.0009132066381225428,0.0022970171509842157,-0.002767982135740527,0.00040482179724760125,-0.0034488728080600247,0.0019074600614995706
2020-06-06 18:51:00,-0.008883225722416803,0.00033974364253823604,0.007958021305326371,-0.012645114428286629,0.0012651124922421228,0.00024597455994803254,-0.0008444833968956977,-0.004471957511413591,0.0018127398146104688,-0.0004512320094289531
2020-06-06 18:13:29,0.014663060238769609,3.994174207735117e-05,0.008331706802034485,-0.007341391934627929,-0.004726716176321678,0.0005576055677930746,-0.004565010450332814,0.003524918066519324,0.0013333405178660956,-0.0014104668622874758
2020-06-06 19:52:31,-0.013305899641018247,0.01252529620863592,-0.004931616589830932,-0.00467218143438029,0.0019446950075150363,-0.0028071714713172784,-0.001419654631910794,-0.007367687408075329,-0.0011350254652192867,-0.0035156873109167992
2020-06-06 19:18:00,-0.007513926055643593,0.005285847430667574,-0.0006691687160629528,0.004598313189396575,0.003072584408557738,0.0003705802671346005,-0.0026624368599428585,0.009925475934248962,-0.0013170705258875805,0.002117014132740841
2020-06-06 20:01:31,0.0017585420274265472,-0.014409244037829557,-0.015487488080314657,-0.007751044230086348,-0.0010165392653771802,-0.002367039893662104,-0.0026187105719499017,-0.0014351731723302457,0.00027420875680491096,-0.00126578224479867
2020-06-06 20:06:02,-0.03964303946286837,0.0049325734664630505,-0.0006821186545190754,0.004622665717556121,0.0005765815616572736,0.001385470529127286,-0.0020824939428855703,0.0039092047670913725,-0.0014318088979806288,-0.002578138294783583
2020-06-06 20:09:02,0.00011461052966426091,-0.0023205818758518294,-0.016896117847255906,0.007106628284577314,0.0045904681350723555,-0.0028169236506933783,0.001187404606312499,0.001220470268819497,-0.005481470750191118,-0.0059499099952131235
2020-06-06 19:24:00,-0.018872498708266502,-0.0012377703790272027,-0.01111299113876163,0.009097986236706084,-0.006289523387442084,-0.002900074259606705,-0.004381233892579555,0.002371363936212867,0.0016654512916061573,-0.0010552551408806714
2020-06-06 18:40:29,0.030836559065416578,0.005959691617088099,0.002346948959369551,0.0031119950136807226,-0.0008078070581674314,8.625934350688175e-05,-0.0039049131925429632,0.000256701567394806,0.0015591842776804515,-0.00037712698995619317
2020-06-06 19:13:30,0.0033484377802352337,0.0024884926478537755,0.009361353158756067,0.00269785508915443,-0.001732917373849059,0.0014059384704159473,0.0009999989263539345,0.000945463118272479,0.0031007713471166054,0.004380319991586835
2020-06-06 18:31:29,0.009564835371028594,-0.010211229893390029,-0.006959032689145722,0.006358815254869471,0.0024887438209407193,0.004593221925165916,-0.004260563240630542,0.001568122557740445,-0.00030518393650485294,0.00019379290875019185
2020-06-06 19:31:31,0.0019534949689068008,-0.00479933076113167,0.011156808244767379,0.004742243756489649,0.0016794766606939896,-0.002283613668176936,-0.004264611147789513,0.00284878033446289,0.0009245690882677573,-0.0017648446067444182
2020-06-06 18:20:59,-0.0017292169168122156,0.005281168449127435,0.008854844410108564,0.004698020360287911,0.002777859207429255,0.002033269231195986,-0.0007330766030739649,5.4182901602635585e-05,-0.0014625039610059063,-0.0024299672811973353
2020-06-06 19:27:01,-0.00441824438999015,0.0017302121467790061,0.016559016784972767,-0.002851808922246336,0.0001254096215532481,0.0034086912389196767,0.0030316559647096484,-0.004850598702060416,-0.0037819567195303515,0.00490866311345601
2020-06-06 19:00:00,0.009750403591643112,-0.0021935095107457362,0.005375209814947435,0.0020787863944879623,0.002424592770218605,0.003975365327959644,-0.0029235652391150606,-0.0014964708913359093,-0.0010063654732835694,0.0013990080227167215
2020-06-06 18:49:29,0.011901135248630866,0.0031963748127748757,0.0032942031392335807,-0.000746064268104281,0.0036009959295905726,0.0024046657091396483,-5.540115915316717e-05,-0.003816795019884007,-0.004705274715134695,0.0005747328913946791
2020-06-06 20:03:01,0.009021804267659268,-0.0008348218018976591,0.003897077657404487,0.010673756653753419,-0.005337382665238364,0.004939595773005347,0.003290770170660743,-0.002359661666573869,0.004911854993518459,-0.002216850833255506
2020-06-06 19:39:01,0.0068113356073030255,0.002355510086448643,0.008891395627564759,0.0032899135023617726,0.0017652494739652993,0.0005243966196290366,-0.0030398374259237512,0.002315405408737904,-0.002459477972697849,0.0029982587604568687
2020-06-06 18:52:30,0.07211411554234848,-0.007708023127920419,0.010188231035260347,-0.0027538885549055897,-0.0028171501388937455,0.00225637524189909,0.005147871332552212,-0.00363339851331909,-0.0034461118074327417,-0.0004196423744355399
2020-06-06 18:35:59,0.0016534187274376954,-0.011016491625372198,-0.020960089633648447,-0.006752242316659702,0.0004828082415537117,-0.003737286285072035,-0.002003597347341836,0.0011139148978844434,0.004667525681313218,-0.0008153881378596293
2020-06-06 18:47:59,0.007706843483145507,-0.0018849901558977754,-0.0048426026936833075,0.008056241375837967,0.004812321379905801,-0.002688752923550221,-0.002536256305560739,0.005635368433691148,-0.003055415805866952,0.0004596887462765527
2020-06-06 19:30:01,0.016550659505994984,0.007291556127797155,0.003855046439630403,0.00136440992334967,0.00408891640232523,-0.00022438374755083933,0.0013647432054735955,0.0026128128556063986,0.0006052295804317234,-0.0003866633214148115
2020-06-06 18:29:59,-0.030742289471091647,0.004007093888672101,-0.0014894993189313757,-0.0030227136301746436,0.002053926081050897,0.002134704221446558,0.0041315111590727385,0.006415694195500047,0.0012339560541693802,-0.003121629229893094
2020-06-06 18:34:29,0.007072217712797711,-0.009426416724017178,0.005644801287574113,0.002267548109605201,-0.004967379711213025,-0.0021768921375541097,0.0014778870899481455,-0.005626318252676334,0.0012528602422676215,-0.0010826810241755746


==> results/single_spin/spin_table-5M-1_5-final.csv <==
h, samples, spin_304, spin_305, spin_306, spin_307, spin_308, spin_309, spin_310, spin_311
-1.50000, 5000000, 226, 206, 257, 196, 121, 126, 120, 150
-1.47500, 5000000, 188, 182, 216, 194, 91, 121, 125, 113
-1.45000, 5000000, 222, 185, 274, 246, 149, 141, 114, 139
-1.42500, 5000000, 195, 216, 230, 225, 110, 123, 111, 129
-1.40000, 5000000, 237, 229, 253, 242, 145, 128, 139, 140
-1.37500, 5000000, 245, 223, 273, 248, 135, 128, 136, 152
-1.35000, 5000000, 235, 209, 263, 252, 134, 137, 142, 153
-1.32500, 5000000, 245, 249, 283, 322, 147, 159, 157, 163
-1.30000, 5000000, 220, 241, 230, 239, 123, 153, 121, 162
-1.27500, 5000000, 277, 224, 228, 244, 142, 125, 139, 170
-1.25000, 5000000, 281, 269, 275, 276, 169, 151, 170, 172
-1.22500, 5000000, 280, 245, 275, 263, 131, 138, 149, 178
-1.20000, 5000000, 292, 259, 282, 268, 165, 157, 164, 180
-1.17500, 5000000, 286, 262, 291, 276, 143, 182, 166, 160
-1.15000, 5000000, 292, 303, 353, 296, 181, 159, 162, 202
-1.12500, 5000000, 297, 262, 271, 224, 156, 160, 178, 207
-1.10000, 5000000, 357, 354, 319, 274, 188, 190, 190, 206
-1.07500, 5000000, 301, 315, 301, 268, 187, 152, 195, 161
-1.05000, 5000000, 344, 350, 334, 314, 176, 178, 185, 191
-1.02500, 5000000, 346, 368, 316, 273, 177, 160, 176, 204
-1.00000, 5000000, 359, 356, 309, 288, 184, 155, 208, 198
-0.97500, 5000000, 417, 341, 350, 270, 174, 175, 223, 226
-0.95000, 5000000, 441, 411, 342, 322, 193, 159, 183, 222
-0.92500, 5000000, 403, 374, 335, 276, 186, 152, 170, 179
-0.90000, 5000000, 457, 490, 445, 426, 256, 234, 271, 267
-0.87500, 5000000, 564, 526, 476, 494, 245, 220, 262, 268
-0.85000, 5000000, 427, 374, 376, 374, 185, 157, 206, 207
-0.82500, 5000000, 410, 366, 365, 337, 199, 137, 176, 185
-0.80000, 5000000, 320, 345, 345, 300, 159, 148, 178, 171
-0.77500, 5000000, 453, 328, 361, 345, 178, 163, 186, 187
-0.75000, 5000000, 408, 344, 369, 354, 166, 146, 193, 196
-0.72500, 5000000, 394, 324, 390, 337, 153, 145, 190, 162
-0.70000, 5000000, 487, 439, 467, 410, 218, 219, 240, 233
-0.67500, 5000000, 359, 270, 346, 344, 165, 174, 168, 182
-0.65000, 5000000, 394, 304, 399, 342, 150, 158, 190, 162
-0.62500, 5000000, 324, 304, 363, 330, 162, 173, 177, 154
-0.60000, 5000000, 355, 294, 315, 347, 157, 159, 141, 148
-0.57500, 5000000, 485, 423, 470, 421, 227, 237, 217, 251
-0.55000, 5000000, 356, 298, 382, 316, 163, 191, 153, 206
-0.52500, 5000000, 522, 459, 527, 419, 299, 339, 310, 310
-0.50000, 5000000, 397, 377, 430, 351, 267, 328, 289, 310
-0.47500, 5000000, 402, 335, 381, 321, 261, 332, 233, 295
-0.45000, 5000000, 450, 383, 427, 366, 307, 410, 309, 378
-0.42500, 5000000, 564, 480, 445, 366, 368, 565, 390, 466
-0.40000, 5000000, 618, 600, 595, 513, 465, 770, 572, 711
-0.37500, 5000000, 1009, 773, 856, 542, 701, 1121, 727, 980
-0.35000, 5000000, 1669, 1063, 1089, 803, 983, 1814, 1176, 1591
-0.32500, 5000000, 2510, 2066, 1768, 1388, 1561, 2910, 1799, 2856
-0.30000, 5000000, 4802, 2982, 3467, 2247, 3434, 5681, 3087, 4885
-0.27500, 5000000, 11622, 9637, 8148, 5052, 9482, 12934, 8178, 11687
-0.25000, 5000000, 20439, 11289, 10563, 7588, 12296, 19924, 11388, 16768
-0.22500, 5000000, 33200, 24681, 18230, 15574, 19239, 39094, 19230, 29693
-0.20000, 5000000, 60416, 43486, 37789, 26466, 39957, 68881, 39481, 58187
-0.17500, 5000000, 151328, 86208, 82217, 58677, 71629, 126596, 72104, 106078
-0.15000, 5000000, 174145, 176818, 121747, 94398, 139954, 212361, 134619, 195898
-0.12500, 5000000, 392794, 289376, 250782, 198569, 218723, 372037, 257736, 337861
-0.10000, 5000000, 639718, 541639, 479408, 322889, 442746, 644564, 452145, 593603
-0.07500, 5000000, 876377, 836656, 680264, 598143, 667806, 1038385, 708328, 931139
-0.05000, 5000000, 1601348, 1374676, 1171875, 915453, 1200090, 1491158, 1129140, 1424698
-0.02500, 5000000, 2197070, 2063390, 1866253, 1504497, 1703566, 1948832, 1708484, 2038701
0.00000, 5000000, 3108852, 2631349, 2329428, 2239649, 2170454, 2627539, 2363329, 2822074
0.02500, 5000000, 3461186, 3088353, 2931136, 2893164, 2975491, 3118667, 3020811, 3365368
0.05000, 5000000, 3955954, 3737095, 3681026, 3692054, 3628458, 3639748, 3558684, 3956823
0.07500, 5000000, 4339388, 4251222, 4100067, 4159275, 4137256, 4030132, 4056199, 4298991
0.10000, 5000000, 4678115, 4511575, 4539602, 4513948, 4530921, 4565059, 4460074, 4638535
0.12500, 5000000, 4788029, 4734510, 4671217, 4696563, 4770281, 4702977, 4665369, 4798572
0.15000, 5000000, 4897103, 4830117, 4858891, 4834026, 4859800, 4846687, 4824374, 4891348
0.17500, 5000000, 4948563, 4923030, 4936613, 4926028, 4919981, 4913613, 4910651, 4949847
0.20000, 5000000, 4966873, 4955137, 4956797, 4950852, 4957135, 4949518, 4945004, 4966236
0.22500, 5000000, 4982053, 4978646, 4980283, 4976564, 4977204, 4972963, 4973169, 4984629
0.25000, 5000000, 4991402, 4988736, 4989155, 4986622, 4987741, 4982807, 4982987, 4989934
0.27500, 5000000, 4995264, 4994200, 4994501, 4993989, 4993705, 4992453, 4992757, 4995278
0.30000, 5000000, 4997062, 4997089, 4997172, 4996085, 4996613, 4995501, 4995237, 4997076
0.32500, 5000000, 4998323, 4997669, 4997943, 4997444, 4997159, 4996834, 4996509, 4997681
0.35000, 5000000, 4999144, 4999055, 4998758, 4998886, 4998550, 4998501, 4998463, 4999037
0.37500, 5000000, 4999205, 4999224, 4999210, 4999249, 4999191, 4998967, 4998965, 4999260
0.40000, 5000000, 4999435, 4999476, 4999442, 4999393, 4999410, 4999289, 4999292, 4999519
0.42500, 5000000, 4999545, 4999621, 4999551, 4999505, 4999624, 4999513, 4999546, 4999632
0.45000, 5000000, 4999617, 4999670, 4999603, 4999601, 4999683, 4999639, 4999658, 4999761
0.47500, 5000000, 4999418, 4999494, 4999491, 4999472, 4999634, 4999590, 4999547, 4999648
0.50000, 5000000, 4999631, 4999656, 4999616, 4999667, 4999803, 4999747, 4999763, 4999811
0.52500, 5000000, 4999481, 4999549, 4999501, 4999587, 4999730, 4999688, 4999655, 4999734
0.55000, 5000000, 4999448, 4999487, 4999454, 4999506, 4999716, 4999682, 4999669, 4999701
0.57500, 5000000, 4999589, 4999661, 4999569, 4999660, 4999795, 4999780, 4999742, 4999796
0.60000, 5000000, 4999589, 4999627, 4999650, 4999649, 4999847, 4999807, 4999826, 4999809
0.62500, 5000000, 4999595, 4999684, 4999614, 4999678, 4999826, 4999828, 4999814, 4999802
0.65000, 5000000, 4999592, 4999671, 4999597, 4999621, 4999819, 4999828, 4999823, 4999823
0.67500, 5000000, 4999601, 4999656, 4999626, 4999674, 4999851, 4999834, 4999833, 4999808
0.70000, 5000000, 4999598, 4999643, 4999638, 4999650, 4999814, 4999857, 4999843, 4999836
0.72500, 5000000, 4999564, 4999663, 4999637, 4999660, 4999832, 4999841, 4999834, 4999805
0.75000, 5000000, 4999591, 4999672, 4999599, 4999662, 4999840, 4999841, 4999820, 4999837
0.77500, 5000000, 4999584, 4999587, 4999615, 4999617, 4999817, 4999821, 4999806, 4999814
0.80000, 5000000, 4999580, 4999599, 4999606, 4999650, 4999844, 4999819, 4999829, 4999805
0.82500, 5000000, 4999608, 4999664, 4999621, 4999673, 4999843, 4999824, 4999829, 4999812
0.85000, 5000000, 4999594, 4999666, 4999642, 4999687, 4999823, 4999843, 4999816, 4999799
0.87500, 5000000, 4999545, 4999611, 4999632, 4999644, 4999796, 4999817, 4999818, 4999784
0.90000, 5000000, 4999421, 4999524, 4999493, 4999579, 4999744, 4999772, 4999719, 4999711
0.92500, 5000000, 4999613, 4999609, 4999648, 4999704, 4999833, 4999862, 4999810, 4999785
0.95000, 5000000, 4999608, 4999613, 4999624, 4999671, 4999837, 4999822, 4999819, 4999768
0.97500, 5000000, 4999635, 4999601, 4999636, 4999683, 4999806, 4999823, 4999810, 4999809
1.00000, 5000000, 4999626, 4999637, 4999651, 4999704, 4999803, 4999815, 4999806, 4999810
1.02500, 5000000, 4999671, 4999657, 4999706, 4999691, 4999822, 4999824, 4999817, 4999802
1.05000, 5000000, 4999682, 4999644, 4999708, 4999708, 4999810, 4999838, 4999827, 4999821
1.07500, 5000000, 4999688, 4999665, 4999679, 4999712, 4999851, 4999852, 4999818, 4999818
1.10000, 5000000, 4999660, 4999701, 4999683, 4999727, 4999804, 4999833, 4999777, 4999807
1.12500, 5000000, 4999719, 4999699, 4999693, 4999732, 4999830, 4999875, 4999832, 4999852
1.15000, 5000000, 4999720, 4999719, 4999713, 4999740, 4999833, 4999848, 4999844, 4999861
1.17500, 5000000, 4999752, 4999712, 4999699, 4999734, 4999809, 4999862, 4999848, 4999846
1.20000, 5000000, 4999763, 4999727, 4999737, 4999753, 4999867, 4999877, 4999831, 4999863
1.22500, 5000000, 4999738, 4999708, 4999692, 4999706, 4999844, 4999839, 4999847, 4999837
1.25000, 5000000, 4999751, 4999755, 4999677, 4999726, 4999837, 4999851, 4999833, 4999832
1.27500, 5000000, 4999730, 4999735, 4999705, 4999710, 4999841, 4999841, 4999857, 4999839
1.30000, 5000000, 4999749, 4999766, 4999735, 4999704, 4999874, 4999885, 4999877, 4999869
1.32500, 5000000, 4999752, 4999731, 4999733, 4999716, 4999857, 4999851, 4999859, 4999861
1.35000, 5000000, 4999802, 4999772, 4999738, 4999745, 4999881, 4999883, 4999863, 4999866
1.37500, 5000000, 4999786, 4999783, 4999753, 4999745, 4999849, 4999865, 4999860, 4999857
1.40000, 5000000, 4999771, 4999788, 4999688, 4999720, 4999856, 4999876, 4999867, 4999857
1.42500, 5000000, 4999786, 4999784, 4999760, 4999789, 4999882, 4999886, 4999879, 4999864
1.45000, 5000000, 4999795, 4999788, 4999729, 4999779, 4999883, 4999888, 4999889, 4999865
1.47500, 5000000, 4999802, 4999774, 4999769, 4999786, 4999890, 4999882, 4999879, 4999860
1.50000, 5000000, 4999801, 4999809, 4999766, 4999801, 4999886, 4999911, 4999904, 4999890


==> results/single_spin/spin_table-5M-final.csv <==
h, samples, spin_304, spin_305, spin_306, spin_307, spin_308, spin_309, spin_310, spin_311
-1.00000, 5000000, 359, 356, 309, 288, 184, 155, 208, 198
-0.97500, 5000000, 417, 341, 350, 270, 174, 175, 223, 226
-0.95000, 5000000, 441, 411, 342, 322, 193, 159, 183, 222
-0.92500, 5000000, 403, 374, 335, 276, 186, 152, 170, 179
-0.90000, 5000000, 457, 490, 445, 426, 256, 234, 271, 267
-0.87500, 5000000, 564, 526, 476, 494, 245, 220, 262, 268
-0.85000, 5000000, 427, 374, 376, 374, 185, 157, 206, 207
-0.82500, 5000000, 410, 366, 365, 337, 199, 137, 176, 185
-0.80000, 5000000, 320, 345, 345, 300, 159, 148, 178, 171
-0.77500, 5000000, 453, 328, 361, 345, 178, 163, 186, 187
-0.75000, 5000000, 408, 344, 369, 354, 166, 146, 193, 196
-0.72500, 5000000, 394, 324, 390, 337, 153, 145, 190, 162
-0.70000, 5000000, 487, 439, 467, 410, 218, 219, 240, 233
-0.67500, 5000000, 359, 270, 346, 344, 165, 174, 168, 182
-0.65000, 5000000, 394, 304, 399, 342, 150, 158, 190, 162
-0.62500, 5000000, 324, 304, 363, 330, 162, 173, 177, 154
-0.60000, 5000000, 355, 294, 315, 347, 157, 159, 141, 148
-0.57500, 5000000, 485, 423, 470, 421, 227, 237, 217, 251
-0.55000, 5000000, 356, 298, 382, 316, 163, 191, 153, 206
-0.52500, 5000000, 522, 459, 527, 419, 299, 339, 310, 310
-0.50000, 5000000, 397, 377, 430, 351, 267, 328, 289, 310
-0.47500, 5000000, 402, 335, 381, 321, 261, 332, 233, 295
-0.45000, 5000000, 450, 383, 427, 366, 307, 410, 309, 378
-0.42500, 5000000, 564, 480, 445, 366, 368, 565, 390, 466
-0.40000, 5000000, 618, 600, 595, 513, 465, 770, 572, 711
-0.37500, 5000000, 1009, 773, 856, 542, 701, 1121, 727, 980
-0.35000, 5000000, 1669, 1063, 1089, 803, 983, 1814, 1176, 1591
-0.32500, 5000000, 2510, 2066, 1768, 1388, 1561, 2910, 1799, 2856
-0.30000, 5000000, 4802, 2982, 3467, 2247, 3434, 5681, 3087, 4885
-0.27500, 5000000, 11622, 9637, 8148, 5052, 9482, 12934, 8178, 11687
-0.25000, 5000000, 20439, 11289, 10563, 7588, 12296, 19924, 11388, 16768
-0.22500, 5000000, 33200, 24681, 18230, 15574, 19239, 39094, 19230, 29693
-0.20000, 5000000, 60416, 43486, 37789, 26466, 39957, 68881, 39481, 58187
-0.17500, 5000000, 151328, 86208, 82217, 58677, 71629, 126596, 72104, 106078
-0.15000, 5000000, 174145, 176818, 121747, 94398, 139954, 212361, 134619, 195898
-0.12500, 5000000, 392794, 289376, 250782, 198569, 218723, 372037, 257736, 337861
-0.10000, 5000000, 639718, 541639, 479408, 322889, 442746, 644564, 452145, 593603
-0.07500, 5000000, 876377, 836656, 680264, 598143, 667806, 1038385, 708328, 931139
-0.05000, 5000000, 1601348, 1374676, 1171875, 915453, 1200090, 1491158, 1129140, 1424698
-0.02500, 5000000, 2197070, 2063390, 1866253, 1504497, 1703566, 1948832, 1708484, 2038701
0.00000, 5000000, 3108852, 2631349, 2329428, 2239649, 2170454, 2627539, 2363329, 2822074
0.02500, 5000000, 3461186, 3088353, 2931136, 2893164, 2975491, 3118667, 3020811, 3365368
0.05000, 5000000, 3955954, 3737095, 3681026, 3692054, 3628458, 3639748, 3558684, 3956823
0.07500, 5000000, 4339388, 4251222, 4100067, 4159275, 4137256, 4030132, 4056199, 4298991
0.10000, 5000000, 4678115, 4511575, 4539602, 4513948, 4530921, 4565059, 4460074, 4638535
0.12500, 5000000, 4788029, 4734510, 4671217, 4696563, 4770281, 4702977, 4665369, 4798572
0.15000, 5000000, 4897103, 4830117, 4858891, 4834026, 4859800, 4846687, 4824374, 4891348
0.17500, 5000000, 4948563, 4923030, 4936613, 4926028, 4919981, 4913613, 4910651, 4949847
0.20000, 5000000, 4966873, 4955137, 4956797, 4950852, 4957135, 4949518, 4945004, 4966236
0.22500, 5000000, 4982053, 4978646, 4980283, 4976564, 4977204, 4972963, 4973169, 4984629
0.25000, 5000000, 4991402, 4988736, 4989155, 4986622, 4987741, 4982807, 4982987, 4989934
0.27500, 5000000, 4995264, 4994200, 4994501, 4993989, 4993705, 4992453, 4992757, 4995278
0.30000, 5000000, 4997062, 4997089, 4997172, 4996085, 4996613, 4995501, 4995237, 4997076
0.32500, 5000000, 4998323, 4997669, 4997943, 4997444, 4997159, 4996834, 4996509, 4997681
0.35000, 5000000, 4999144, 4999055, 4998758, 4998886, 4998550, 4998501, 4998463, 4999037
0.37500, 5000000, 4999205, 4999224, 4999210, 4999249, 4999191, 4998967, 4998965, 4999260
0.40000, 5000000, 4999435, 4999476, 4999442, 4999393, 4999410, 4999289, 4999292, 4999519
0.42500, 5000000, 4999545, 4999621, 4999551, 4999505, 4999624, 4999513, 4999546, 4999632
0.45000, 5000000, 4999617, 4999670, 4999603, 4999601, 4999683, 4999639, 4999658, 4999761
0.47500, 5000000, 4999418, 4999494, 4999491, 4999472, 4999634, 4999590, 4999547, 4999648
0.50000, 5000000, 4999631, 4999656, 4999616, 4999667, 4999803, 4999747, 4999763, 4999811
0.52500, 5000000, 4999481, 4999549, 4999501, 4999587, 4999730, 4999688, 4999655, 4999734
0.55000, 5000000, 4999448, 4999487, 4999454, 4999506, 4999716, 4999682, 4999669, 4999701
0.57500, 5000000, 4999589, 4999661, 4999569, 4999660, 4999795, 4999780, 4999742, 4999796
0.60000, 5000000, 4999589, 4999627, 4999650, 4999649, 4999847, 4999807, 4999826, 4999809
0.62500, 5000000, 4999595, 4999684, 4999614, 4999678, 4999826, 4999828, 4999814, 4999802
0.65000, 5000000, 4999592, 4999671, 4999597, 4999621, 4999819, 4999828, 4999823, 4999823
0.67500, 5000000, 4999601, 4999656, 4999626, 4999674, 4999851, 4999834, 4999833, 4999808
0.70000, 5000000, 4999598, 4999643, 4999638, 4999650, 4999814, 4999857, 4999843, 4999836
0.72500, 5000000, 4999564, 4999663, 4999637, 4999660, 4999832, 4999841, 4999834, 4999805
0.75000, 5000000, 4999591, 4999672, 4999599, 4999662, 4999840, 4999841, 4999820, 4999837
0.77500, 5000000, 4999584, 4999587, 4999615, 4999617, 4999817, 4999821, 4999806, 4999814
0.80000, 5000000, 4999580, 4999599, 4999606, 4999650, 4999844, 4999819, 4999829, 4999805
0.82500, 5000000, 4999608, 4999664, 4999621, 4999673, 4999843, 4999824, 4999829, 4999812
0.85000, 5000000, 4999594, 4999666, 4999642, 4999687, 4999823, 4999843, 4999816, 4999799
0.87500, 5000000, 4999545, 4999611, 4999632, 4999644, 4999796, 4999817, 4999818, 4999784
0.90000, 5000000, 4999421, 4999524, 4999493, 4999579, 4999744, 4999772, 4999719, 4999711
0.92500, 5000000, 4999613, 4999609, 4999648, 4999704, 4999833, 4999862, 4999810, 4999785
0.95000, 5000000, 4999608, 4999613, 4999624, 4999671, 4999837, 4999822, 4999819, 4999768
0.97500, 5000000, 4999635, 4999601, 4999636, 4999683, 4999806, 4999823, 4999810, 4999809
1.00000, 5000000, 4999626, 4999637, 4999651, 4999704, 4999803, 4999815, 4999806, 4999810

